Restricted Global Optimization for QAOA

The Quantum Approximate Optimization Algorithm (QAOA) has emerged as a promising variational quantum algorithm for addressing NP hard combinatorial optimization problems. However, a significant limitation lies in optimizing its classical parameters, which is in itself an NP hard problem. To circumvent this obstacle, initialization heuristics, enhanced problem encodings and beneficial problem scalings have been proposed. While such strategies further improve QAOA's performance, their remaining problem is the sole utilization of local optimizers. We show that local optimization methods are inherently inadequate within the complex cost landscape of QAOA. Instead, global optimization techniques greatly improve QAOA's performance across diverse problem instances. While global optimization generally requires high numbers of function evaluations, we demonstrate how restricted global optimizers still show better performance without requiring an exceeding amount of function evaluations.

==> Tables/FL/Other_setups/comb_res_back_Boeblingen_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,2,77.04,10.235155103856512,0.02838079607286492,0.12168359459054195,0.13046875,0.0767272422425597,"0     0.155898
1     0.058516
2     0.059023
3     0.067148
4     0.052578
5     0.050937
6     0.063047
7     0.037656
8     0.059531
9     0.067422
10    0.055391
11    0.039883
12    0.067383
13    0.039609
14    0.040469
15    0.085508
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.24140625, 2.0: 0.628125, 0.0: 0.13046875000000002}",-2113.5,-59.9828125
1,CG,1,2,79.76,13.076023860486032,0.03274855098178376,0.16490814191784203,0.1394921875,0.10960135617496082,"0     0.146172
1     0.060508
2     0.058789
3     0.067031
4     0.056992
5     0.052109
6     0.068359
7     0.037148
8     0.064414
9     0.071133
10    0.057344
11    0.039102
12    0.062383
13    0.035234
14    0.037305
15    0.085977
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.23214843750000003, 2.0: 0.6283593750000002, 0.0: 0.1394921875}",-2113.5,-69.2140625
2,COBYLA,1,2,29.2,2.7712812921102037,0.25036345590844566,0.08421518217091371,0.249140625,0.1380414034887665,"0     0.134727
1     0.080039
2     0.084102
3     0.025781
4     0.077695
5     0.062344
6     0.121953
7     0.022930
8     0.081250
9     0.127188
10    0.064805
11    0.022930
12    0.024453
13    0.024570
14    0.023984
15    0.021250
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1559765625, 2.0: 0.5948828124999999, 0.0: 0.249140625}",-2113.5,-529.1431640625
3,DE,1,2,401.88,16.83168440768778,0.38113004938490663,0.02083835856255412,0.3813671875,0.05897281033152852,"0     0.065547
1     0.070352
2     0.073477
3     0.009023
4     0.066797
5     0.106797
6     0.187461
7     0.009258
8     0.071172
9     0.193906
10    0.108281
11    0.008750
12    0.008711
13    0.007227
14    0.008594
15    0.004648
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07019531250000001, 2.0: 0.5484374999999999, 0.0: 0.3813671875}",-2113.5,-805.518359375
4,FS,1,2,1592.32,176.74970325293336,0.40297861958836056,0.027598308920435837,0.3884375,0.09380584274346934,"0     0.067344
1     0.071523
2     0.074102
3     0.009062
4     0.068633
5     0.102578
6     0.189258
7     0.007656
8     0.068203
9     0.199180
10    0.105117
11    0.007617
12    0.007422
13    0.006953
14    0.007148
15    0.008203
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.075546875, 2.0: 0.536015625, 0.0: 0.3884375}",-2113.5,-851.6953125
5,Nelder-Mead,1,2,526.6,13.169662106523463,0.26471400372604686,0.0862211647611678,0.2715625,0.11465256993191295,"0     0.104688
1     0.067578
2     0.069570
3     0.031875
4     0.063477
5     0.076680
6     0.132031
7     0.025937
8     0.069023
9     0.139531
10    0.078672
11    0.028945
12    0.032383
13    0.027617
14    0.027656
15    0.024336
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1290234375, 2.0: 0.5994140625, 0.0: 0.2715625}",-2113.5,-559.473046875
6,Powell,1,2,155.44,56.74228053224508,0.35730164714927837,0.07048441395243868,0.3503125,0.12813497960372444,"0     0.100547
1     0.076992
2     0.077422
3     0.012773
4     0.071250
5     0.081289
6     0.172930
7     0.011719
8     0.077266
9     0.177383
10    0.085430
11    0.010703
12    0.010703
13    0.011289
14    0.009492
15    0.012812
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.113359375, 2.0: 0.536328125, 0.0: 0.3503125}",-2113.5,-755.15703125
7,SPSA,1,2,400.0,0.0,0.05707505322924059,0.04524562896807145,0.1198046875,0.03173058199882843,"0     0.091445
1     0.072461
2     0.075039
3     0.067344
4     0.068867
5     0.056836
6     0.057500
7     0.049023
8     0.074766
9     0.062305
10    0.059805
11    0.051797
12    0.062266
13    0.049883
14    0.049844
15    0.050820
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.142265625, 2.0: 0.7379296874999999, 0.0: 0.1198046875}",-2113.5,-120.628125
8,TNC,1,2,41.04,41.18395804193667,0.012078879080908447,0.1543444912050038,0.1237109375,0.07070459252620635,"0     0.147695
1     0.058633
2     0.061992
3     0.068750
4     0.057969
5     0.051250
6     0.061562
7     0.036719
8     0.058867
9     0.062148
10    0.055898
11    0.042813
12    0.065117
13    0.038359
14    0.041094
15    0.091133
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.238828125, 2.0: 0.6374609375000001, 0.0: 0.1237109375}",-2113.5,-25.5287109375
9,UMDA,1,2,2073.6,728.367379829712,0.42854944774662884,0.011855247844756596,0.4580859375,0.05767371432653484,"0     0.069453
1     0.067383
2     0.075391
3     0.007383
4     0.067656
5     0.068906
6     0.224766
7     0.007969
8     0.072148
9     0.233320
10    0.072188
11    0.007812
12    0.005938
13    0.005703
14    0.006094
15    0.007891
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07734375, 2.0: 0.4645703125, 0.0: 0.4580859375}",-2113.5,-905.7392578125
10,BFGS,1,3,78.08,14.416435065577065,0.1526382118385824,0.06675197441741676,0.0151171875,0.004548056118071214,"0      0.007070
1      0.004609
2      0.003633
3      0.003438
4      0.003008
         ...   
507    0.001328
508    0.001328
509    0.000898
510    0.000898
511    0.001367
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1956640625, 4.0: 0.48531249999999976, 2.0: 0.23703125, 8.0: 0.056054687500000006, 0.0: 0.015117187499999999, 10.0: 0.009453125000000001, 12.0: 0.0013671875}",-7096.5,-1083.1970703125
11,CG,1,3,76.04,10.37874751595779,0.14785523673641937,0.05733271512327659,0.015625,0.005152697639950359,"0      0.008594
1      0.004297
2      0.004219
3      0.003164
4      0.003125
         ...   
507    0.001914
508    0.001641
509    0.001094
510    0.000625
511    0.001680
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1984374999999999, 4.0: 0.48632812500000017, 2.0: 0.23492187499999992, 8.0: 0.05292968749999998, 0.0: 0.015624999999999998, 10.0: 0.010078125, 12.0: 0.0016796875}",-7096.5,-1049.2546875
12,COBYLA,1,3,28.68,2.6033824152436766,0.236741827507398,0.05553787200138174,0.0191796875,0.006163215840142831,"0      0.011992
1      0.006758
2      0.005313
3      0.003594
4      0.004258
         ...   
507    0.000859
508    0.000859
509    0.000547
510    0.000078
511    0.000352
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1631250000000001, 4.0: 0.5069140624999996, 2.0: 0.2705859375000001, 8.0: 0.0358203125, 0.0: 0.0191796875, 10.0: 0.0040234375, 12.0: 0.0003515625}",-7096.5,-1680.03837890625
13,DE,1,3,403.2,17.53396703544295,0.3624433176786092,0.07352854192003579,,,"Series([], dtype: float64)","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}",{},-7096.5,-2572.07900390625
14,FS,1,3,1554.28,213.02986081767975,0.4020628291675474,0.12053374005725653,,,"Series([], dtype: float64)","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}",{},-7096.5,-2853.2388671875
15,Nelder-Mead,1,3,527.64,14.388551004183848,0.2530376027134855,0.11836615314507119,0.0167578125,0.005638276432812824,"0      0.015820
1      0.007852
2      0.005078
3      0.004180
4      0.005977
         ...   
507    0.001133
508    0.000703
509    0.000664
510    0.001172
511    0.001289
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17167968749999993, 4.0: 0.5009765625000001, 2.0: 0.25855468750000005, 8.0: 0.0425390625, 0.0: 0.0167578125, 10.0: 0.008203124999999999, 12.0: 0.0012890625}",-7096.5,-1795.68134765625
16,Powell,1,3,102.32,56.60015547681826,0.27891717638096236,0.08468586850356509,0.0265234375,0.014483919895762854,"0      0.017383
1      0.007305
2      0.006602
3      0.004141
4      0.004609
         ...   
507    0.000703
508    0.000664
509    0.000703
510    0.000273
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15636718749999995, 4.0: 0.48492187500000006, 2.0: 0.29375000000000007, 8.0: 0.03269531250000001, 0.0: 0.0265234375, 10.0: 0.0052734374999999995, 12.0: 0.00046875}",-7096.5,-1979.3357421875
17,SPSA,1,3,400.0,0.0,0.2206796621794194,0.01729045842766292,0.0179296875,0.004058366286335241,"0      0.010117
1      0.006094
2      0.005469
3      0.004414
4      0.004023
         ...   
507    0.001055
508    0.000703
509    0.000430
510    0.000625
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1639453125, 4.0: 0.5080078124999997, 2.0: 0.26457031250000007, 8.0: 0.0393359375, 0.0: 0.0179296875, 10.0: 0.005742187500000001, 12.0: 0.00046875}",-7096.5,-1566.05322265625
18,TNC,1,3,38.52,45.526361594135764,0.1373317007063341,0.06407150513192457,0.0144921875,0.004561121902318825,"0      0.007656
1      0.004102
2      0.003867
3      0.002656
4      0.003789
         ...   
507    0.001563
508    0.001289
509    0.000859
510    0.001328
511    0.001797
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20171875000000006, 4.0: 0.48457031250000027, 2.0: 0.2297265625, 8.0: 0.057226562500000015, 0.0: 0.0144921875, 10.0: 0.01046875, 12.0: 0.001796875}",-7096.5,-974.5744140625
19,UMDA,1,3,2074.4,861.5246020863246,0.4914506848666596,0.08796268928549857,0.0322265625,0.02135079209870649,"0      0.066484
1      0.017773
2      0.016328
3      0.006562
4      0.019219
         ...   
507    0.000195
508    0.000195
509    0.000156
510    0.000117
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11824218749999997, 4.0: 0.515390625, 2.0: 0.32289062500000004, 8.0: 0.009804687499999997, 0.0: 0.0322265625, 10.0: 0.0012890624999999998, 12.0: 0.00015625}",-7096.5,-3487.57978515625
20,BFGS,3,2,177.32,41.09668599777846,-0.025912105216465572,0.12137518924818436,0.11859375,0.056486914275564744,"0     0.132656
1     0.057773
2     0.057383
3     0.061250
4     0.053281
5     0.052148
6     0.059414
7     0.044687
8     0.056992
9     0.059180
10    0.055898
11    0.046016
12    0.061133
13    0.043320
14    0.044258
15    0.114609
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.247265625, 2.0: 0.634140625, 0.0: 0.11859375}",-2113.5,54.765234375
21,CG,3,2,183.84,34.05722243518987,-0.03180567261059853,0.1272506609290533,0.1173046875,0.05539602406691183,"0     0.135430
1     0.054336
2     0.056680
3     0.063281
4     0.053789
5     0.050859
6     0.058633
7     0.042266
8     0.056719
9     0.058672
10    0.056328
11    0.046914
12    0.064375
13    0.044805
14    0.043594
15    0.113320
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.24875000000000003, 2.0: 0.6339453125, 0.0: 0.1173046875}",-2113.5,67.2212890625
22,COBYLA,3,2,62.4,4.507771067833858,0.3036573848178377,0.06619142797690608,0.3460546875,0.1374047743766001,"0     0.102734
1     0.066641
2     0.069062
3     0.033320
4     0.067187
5     0.064570
6     0.170195
7     0.016797
8     0.069883
9     0.175859
10    0.070781
11    0.017266
12    0.031055
13    0.015586
14    0.014414
15    0.014648
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1173828125, 2.0: 0.5365625, 0.0: 0.3460546875}",-2113.5,-641.7798828125
23,DE,3,2,1162.48,32.16223872804877,0.3682427512124438,0.034316709837545374,,,"Series([], dtype: float64)","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}",{},-2113.5,-778.2810546875
24,FS,3,2,1480.56,285.02772917735564,0.40319819020581965,0.03312421139814369,,,"Series([], dtype: float64)","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}",{},-2113.5,-852.159375
25,Nelder-Mead,3,2,540.64,17.524565615158625,0.3570424318370003,0.04699789949319337,0.4026171875,0.11028552365798344,"0     0.071953
1     0.059141
2     0.061562
3     0.026016
4     0.058438
5     0.069336
6     0.196680
7     0.017383
8     0.068320
9     0.205937
10    0.073477
11    0.016523
12    0.024336
13    0.015938
14    0.014844
15    0.020117
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0920703125, 2.0: 0.5053125, 0.0: 0.4026171875}",-2113.5,-754.6091796875
26,Powell,3,2,508.6,219.75804877182543,0.3764084494026496,0.04397779648644995,0.4241015625,0.14103794620777707,"0     0.070117
1     0.069570
2     0.072109
3     0.020742
4     0.069570
5     0.056641
6     0.207852
7     0.012422
8     0.076406
9     0.216250
10    0.062695
11    0.011445
12    0.020508
13    0.010664
14    0.010859
15    0.012148
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.082265625, 2.0: 0.4936328125000001, 0.0: 0.4241015625}",-2113.5,-795.5392578125
27,SPSA,3,2,400.0,0.0,0.027380345102909865,0.10022977080838466,0.12671875,0.06398044001178456,"0     0.121094
1     0.063125
2     0.060937
3     0.071484
4     0.057852
5     0.065000
6     0.061328
7     0.034531
8     0.064141
9     0.065391
10    0.072891
11    0.041211
12    0.071797
13    0.038242
14    0.037500
15    0.073477
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1945703125, 2.0: 0.6787109375, 0.0: 0.12671875}",-2113.5,-57.868359375
28,TNC,3,2,103.04,80.72842374281811,-0.05240464942630707,0.12455210606868856,0.1189453125,0.057563865686839515,"0     0.127852
1     0.055391
2     0.055117
3     0.064414
4     0.053477
5     0.051875
6     0.057617
7     0.041758
8     0.056797
9     0.061328
10    0.058281
11    0.048008
12    0.065273
13    0.044648
14    0.045742
15    0.112422
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2402734375, 2.0: 0.6407812500000001, 0.0: 0.1189453125}",-2113.5,110.7572265625
29,UMDA,3,2,2296.0,952.7056208504283,0.4056128201147386,0.02384391779198256,0.468828125,0.10641786486718584,"0     0.070352
1     0.062969
2     0.068047
3     0.019453
4     0.062031
5     0.050117
6     0.229453
7     0.013867
8     0.069609
9     0.239375
10    0.055664
11    0.013281
12    0.016328
13    0.009883
14    0.010664
15    0.008906
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07925781250000001, 2.0: 0.45191406250000016, 0.0: 0.46882812500000004}",-2113.5,-857.2626953125
30,BFGS,3,3,186.8,36.20386719675123,0.1434261580312478,0.08589546391487067,0.0151171875,0.004801033925917676,"0      0.005625
1      0.004492
2      0.003711
3      0.003047
4      0.003086
         ...   
507    0.001875
508    0.001602
509    0.001367
510    0.001172
511    0.001484
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19972656249999993, 4.0: 0.48671875000000003, 2.0: 0.22968750000000004, 8.0: 0.055625, 0.0: 0.015117187499999999, 10.0: 0.011640625, 12.0: 0.001484375}",-7096.5,-1017.82373046875
31,CG,3,3,175.48,31.31149309758319,0.1413393293569013,0.08134299628530728,0.014453125,0.004847528767965179,"0      0.005586
1      0.003320
2      0.004492
3      0.003711
4      0.002461
         ...   
507    0.001719
508    0.001094
509    0.000898
510    0.001523
511    0.001680
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1982812499999999, 4.0: 0.4879296875000002, 2.0: 0.2342578125, 8.0: 0.05242187499999999, 0.0: 0.014453125, 10.0: 0.0109765625, 12.0: 0.0016796875}",-7096.5,-1003.01455078125
32,COBYLA,3,3,64.92,6.686822862914794,0.2794936324244346,0.07720664847889859,0.0173828125,0.004115489747208101,"0      0.019336
1      0.008164
2      0.009766
3      0.005977
4      0.005078
         ...   
507    0.000391
508    0.000469
509    0.000273
510    0.000430
511    0.000664
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15195312500000002, 4.0: 0.5256640625000002, 2.0: 0.2712109374999999, 8.0: 0.029023437500000006, 0.0: 0.0173828125, 10.0: 0.0041015625, 12.0: 0.0006640625}",-7096.5,-1983.4265625
33,DE,3,3,1192.44,41.66829010170684,0.40661889608874097,0.0517555269013859,,,"Series([], dtype: float64)","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}",{},-7096.5,-2885.57099609375
34,FS,3,3,1658.8,152.2613542564232,0.5134024585182836,0.07771751254093366,,,"Series([], dtype: float64)","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}",{},-7096.5,-3643.360546875
35,Nelder-Mead,3,3,556.76,19.748984784033837,0.20827824730941308,0.0745962482159213,0.0154296875,0.004703747882340741,"0      0.006211
1      0.004180
2      0.004570
3      0.003633
4      0.003125
         ...   
507    0.001016
508    0.000781
509    0.000859
510    0.001133
511    0.000977
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18507812499999995, 4.0: 0.5061328125000002, 2.0: 0.23656249999999995, 8.0: 0.0480859375, 0.0: 0.015429687499999997, 10.0: 0.007734375, 12.0: 0.0009765625}",-7096.5,-1478.04658203125
36,Powell,3,3,418.2,190.1096525692475,0.3578578981496161,0.09489122450395165,0.0194921875,0.005541370508220417,"0      0.035508
1      0.012578
2      0.011719
3      0.007305
4      0.009219
         ...   
507    0.000430
508    0.000313
509    0.000391
510    0.000547
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14265625, 4.0: 0.5280078125000003, 2.0: 0.283125, 8.0: 0.022695312500000002, 0.0: 0.019492187499999997, 10.0: 0.0035546875, 12.0: 0.00046875}",-7096.5,-2539.53857421875
37,SPSA,3,3,400.0,0.0,0.3290145918102234,0.04385784726786162,0.0181640625,0.004068880206249933,"0      0.020195
1      0.011055
2      0.010664
3      0.006719
4      0.005898
         ...   
507    0.000391
508    0.000313
509    0.000313
510    0.000430
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13421874999999994, 4.0: 0.5327343750000001, 2.0: 0.2899609375000002, 8.0: 0.0214453125, 0.0: 0.0181640625, 10.0: 0.0031640624999999998, 12.0: 0.0003125}",-7096.5,-2334.85205078125
38,TNC,3,3,110.04,77.60900978623552,0.1330667378945607,0.08438662169476253,0.01453125,0.004507616167734893,"0      0.005078
1      0.003750
2      0.004570
3      0.003086
4      0.002305
         ...   
507    0.001328
508    0.001094
509    0.001172
510    0.001172
511    0.001719
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19550781250000002, 4.0: 0.48929687500000013, 2.0: 0.2312890625000001, 8.0: 0.055742187499999984, 0.0: 0.014531249999999999, 10.0: 0.0119140625, 12.0: 0.00171875}",-7096.5,-944.30810546875
39,UMDA,3,3,2228.0,835.6075633932475,0.5043275762039385,0.03982236501090153,0.0220703125,0.009165131411445364,"0      0.066328
1      0.020781
2      0.020000
3      0.008984
4      0.013164
         ...   
507    0.000078
508    0.000117
509    0.000039
510    0.000195
511    0.000117
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11667968749999995, 4.0: 0.548359375, 2.0: 0.3042187500000001, 8.0: 0.007500000000000003, 0.0: 0.0220703125, 10.0: 0.0010546875, 12.0: 0.0001171875}",-7096.5,-3578.96064453125


==> Tables/FL/Other_setups/comb_res_back_statevector_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,2,180.04,60.01298526152486,0.21633165449089933,0.11581935138865418,0.368941202290649,0.2034925604478623,"0     0.090190
1     0.041745
2     0.041745
3     0.066647
4     0.041745
5     0.067589
6     0.184471
7     0.014604
8     0.041745
9     0.184471
10    0.067589
11    0.014604
12    0.066647
13    0.014604
14    0.014604
15    0.046998
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1371888021199803, 2.0: 0.49386999558937017, 0.0: 0.36894120229064886}",-2113.5,-457.21695176651565
1,CG,1,2,234.72,47.61808059970499,0.26657233255533647,0.12248430384334123,0.3567109381004429,0.23028627668686397,"0     0.099403
1     0.056974
2     0.056974
3     0.034945
4     0.056974
5     0.075673
6     0.178355
7     0.014415
8     0.056974
9     0.178355
10    0.075673
11    0.014415
12    0.034945
13    0.014415
14    0.014415
15    0.037095
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.13649833713935627, 2.0: 0.5067907247602002, 0.0: 0.3567109381004429}",-2113.5,-563.4006248557038
2,COBYLA,1,2,29.64,2.512050954897213,0.2826789050327496,0.09330411477215968,0.346975812450093,0.154111966719761,"0     0.069938
1     0.050754
2     0.050754
3     0.027840
4     0.050754
5     0.109799
6     0.173488
7     0.021849
8     0.050754
9     0.173488
10    0.109799
11    0.021849
12    0.027840
13    0.021849
14    0.021849
15    0.017396
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0873337638574215, 2.0: 0.565690423692485, 0.0: 0.346975812450093}",-2113.5,-597.4418657867162
3,DE,1,2,408.0,11.160645142642965,0.4180496409496511,0.02794853095969136,0.5391773239850973,0.08860365318082228,"0     0.039630
1     0.030688
2     0.030688
3     0.006164
4     0.030688
5     0.132172
6     0.269589
7     0.001558
8     0.030688
9     0.269589
10    0.132172
11    0.001558
12    0.006164
13    0.001558
14    0.001558
15    0.015536
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05516614045420357, 2.0: 0.4056565355606985, 0.0: 0.5391773239850973}",-2113.5,-883.5479161470877
4,FS,1,2,747.2,72.86480631964926,0.42789248531338486,0.03840900772089431,0.5074085980518634,0.08029645278823079,"0     0.029909
1     0.040535
2     0.040535
3     0.003806
4     0.040535
5     0.136650
6     0.253704
7     0.003755
8     0.040535
9     0.253704
10    0.136650
11    0.003755
12    0.003806
13    0.003755
14    0.003755
15    0.004611
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03451953751521741, 2.0: 0.45807186443291853, 0.0: 0.5074085980518634}",-2113.5,-904.3507677098387
5,Nelder-Mead,1,2,102.56,55.71576437598249,0.2971173100804628,0.12108050539270009,0.4202620548316446,0.18351078616616903,"0     0.114673
1     0.034697
2     0.034697
3     0.030455
4     0.034697
5     0.100330
6     0.210131
7     0.006549
8     0.034697
9     0.210131
10    0.100330
11    0.006549
12    0.030455
13    0.006549
14    0.006549
15    0.038509
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.15318210216115274, 2.0: 0.42655584300720206, 0.0: 0.42026205483164464}",-2113.5,-627.9574348550582
6,Powell,1,2,125.6,32.02499024199695,0.3669370038867585,0.07071376727886879,0.43118628458635216,0.1708130893397199,"0     0.057181
1     0.047108
2     0.047108
3     0.012486
4     0.047108
5     0.127716
6     0.215593
7     0.006610
8     0.047108
9     0.215593
10    0.127716
11    0.006610
12    0.012486
13    0.006610
14    0.006610
15    0.016356
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07353735235430722, 2.0: 0.4952763630593398, 0.0: 0.4311862845863522}",-2113.5,-775.5213577146641
7,SPSA,1,2,400.0,0.0,-0.007962696488481436,0.06197326457705266,0.12113315021067494,0.03403037939585548,"0     0.070677
1     0.058967
2     0.058967
3     0.060113
4     0.058967
5     0.066791
6     0.060567
7     0.063454
8     0.058967
9     0.060567
10    0.066791
11    0.063454
12    0.060113
13    0.063454
14    0.063454
15    0.064700
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.13537664225517843, 2.0: 0.7434902075341457, 0.0: 0.12113315021067494}",-2113.5,16.829159028405517
8,TNC,1,2,156.24,88.70638308487163,0.24370449712804768,0.12437610176627137,0.3683893866272803,0.19527366592058779,"0     0.090961
1     0.041835
2     0.041835
3     0.062891
4     0.041835
5     0.085489
6     0.184195
7     0.008784
8     0.041835
9     0.184195
10    0.085489
11    0.008784
12    0.062891
13    0.008784
14    0.008784
15    0.041414
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.13237442812053873, 2.0: 0.4992361852521802, 0.0: 0.3683893866272803}",-2113.5,-515.0694546801287
9,UMDA,1,2,1407.2,534.1724066254264,0.4318226540020474,0.019533112058305397,0.5260012884453947,0.08887620252196032,"0     0.033515
1     0.042751
2     0.042751
3     0.004173
4     0.042751
5     0.120000
6     0.263001
7     0.003560
8     0.042751
9     0.263001
10    0.120000
11    0.003560
12    0.004173
13    0.003560
14    0.003560
15    0.006899
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04041323309910471, 2.0: 0.4335854784555002, 0.0: 0.5260012884453947}",-2113.5,-912.6571792333274
10,BFGS,1,3,192.84,53.875174245657895,0.04703549068807976,0.09465770686057859,0.01645831140242942,0.013268257330646365,"0      0.003212
1      0.002245
2      0.002531
3      0.002123
4      0.002591
         ...   
507    0.001480
508    0.002211
509    0.001680
510    0.001944
511    0.002132
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.22460586575211075, 4.0: 0.4485172066096379, 2.0: 0.21764425605380944, 8.0: 0.07631370045688067, 0.0: 0.01645831140242942, 10.0: 0.014328815198664739, 12.0: 0.002131844526465472}",-7096.5,-333.787359667958
11,CG,1,3,208.32,94.34902013269667,0.04947119536983598,0.07942827554603117,0.017746196438451788,0.011287093293164106,"0      0.004209
1      0.002677
2      0.002574
3      0.002913
4      0.002635
         ...   
507    0.001364
508    0.001777
509    0.001872
510    0.001644
511    0.001857
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21679896872166476, 4.0: 0.4464757174233137, 2.0: 0.2239963836516968, 8.0: 0.07862710178799473, 0.0: 0.017746196438451784, 10.0: 0.014498639119524152, 12.0: 0.001856992857352768}",-7096.5,-351.072337942041
12,COBYLA,1,3,28.8,1.876166303929372,0.10026331924432977,0.11531155733876207,0.01937384162155986,0.01571304372272595,"0      0.015227
1      0.004459
2      0.001990
3      0.002885
4      0.002295
         ...   
507    0.001317
508    0.001530
509    0.000987
510    0.001541
511    0.001658
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.215813759310416, 4.0: 0.4567977225598408, 2.0: 0.23093716163777356, 8.0: 0.06321035006491196, 0.0: 0.019373841621559862, 10.0: 0.012209246990481423, 12.0: 0.0016579178150143959}",-7096.5,-711.5186450173861
13,DE,1,3,421.92,34.52873585870181,0.3903029206212881,0.1706586330188512,0.015304559746526152,0.016166743765202482,"0      0.116715
1      0.020687
2      0.012821
3      0.005995
4      0.013969
         ...   
507    0.000303
508    0.000569
509    0.000354
510    0.000307
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21347691549208409, 4.0: 0.5258981019009364, 2.0: 0.21724083054742688, 8.0: 0.02416348853367549, 0.0: 0.015304559746526152, 10.0: 0.0034475686176603125, 12.0: 0.000468535161689148}",-7096.5,-2769.7846761889714
14,FS,1,3,776.6,95.11887299584663,0.441917643315327,0.17624156425048376,0.04209410480024957,0.027063501598350387,"0      0.057997
1      0.021764
2      0.013640
3      0.002299
4      0.013975
         ...   
507    0.000166
508    0.000357
509    0.000132
510    0.000080
511    0.000480
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1352041065026988, 4.0: 0.47173590611651783, 2.0: 0.3310580261154277, 8.0: 0.017692214948949538, 0.0: 0.04209410480024957, 10.0: 0.001735241786347052, 12.0: 0.000480399729808184}",-7096.5,-3136.0685557872175
15,Nelder-Mead,1,3,140.88,70.05901512296614,0.11926546492862412,0.11485005406747414,0.016482790667093045,0.011823821186909842,"0      0.018302
1      0.004880
2      0.004794
3      0.003462
4      0.004436
         ...   
507    0.001635
508    0.001696
509    0.001260
510    0.001481
511    0.001554
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2118703629581619, 4.0: 0.4686558700862209, 2.0: 0.22781509084785873, 8.0: 0.062045061601518854, 0.0: 0.016482790667093045, 10.0: 0.011576426179084953, 12.0: 0.00155439766006008}",-7096.5,-846.3673718659812
16,Powell,1,3,147.28,43.01954904459134,0.21232301143987073,0.17541289785203207,0.020986431889535223,0.017887890072982273,"0      0.032993
1      0.011524
2      0.004417
3      0.003606
4      0.005527
         ...   
507    0.000513
508    0.000806
509    0.000500
510    0.000652
511    0.001253
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19538304044089883, 4.0: 0.48857311943885057, 2.0: 0.2396608111753186, 8.0: 0.047088652118957595, 0.0: 0.020986431889535223, 10.0: 0.007054793092110531, 12.0: 0.0012531518443269}",-7096.5,-1506.7502506830424
17,SPSA,1,3,400.0,0.0,0.0016980520876066544,0.006842798681028967,0.012048288871987176,0.0015392871602033168,"0      0.002202
1      0.001774
2      0.001907
3      0.001838
4      0.001829
         ...   
507    0.001811
508    0.001947
509    0.002015
510    0.002049
511    0.002018
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24158553609117636, 4.0: 0.4490774832906099, 2.0: 0.19510835489346673, 8.0: 0.08272383946184163, 0.0: 0.012048288871987176, 10.0: 0.017438165350971913, 12.0: 0.0020183320399446637}",-7096.5,-12.050226639700622
18,TNC,1,3,180.12,111.16845595761417,0.03585252168183099,0.03958776230913905,0.01527888060512492,0.0066116376487723805,"0      0.003792
1      0.002751
2      0.002389
3      0.002405
4      0.002794
         ...   
507    0.001342
508    0.002182
509    0.001481
510    0.001955
511    0.003260
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.22184044836954944, 4.0: 0.46146722144493146, 2.0: 0.2056628539861384, 8.0: 0.07827558431405807, 0.0: 0.015278880605124919, 10.0: 0.014214773339216969, 12.0: 0.00326023794097964}",-7096.5,-254.42742011511365
19,UMDA,1,3,1457.6,432.6410059159903,0.430350918779511,0.1182070146326292,0.027568499577000697,0.02826617251231015,"0      0.094233
1      0.016066
2      0.013621
3      0.006013
4      0.012740
         ...   
507    0.000213
508    0.000237
509    0.000272
510    0.000198
511    0.000501
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1665187077019536, 4.0: 0.5226810576053975, 2.0: 0.2621798219266155, 8.0: 0.017902998255996807, 0.0: 0.0275684995770007, 10.0: 0.002648135530855012, 12.0: 0.000500779402179592}",-7096.5,-3053.9852951187995
20,BFGS,3,2,595.72,114.03035385369985,0.485651945873432,0.07479883651673687,0.703020175105474,0.1871712836775512,"0     0.046074
1     0.030511
2     0.030511
3     0.014389
4     0.030511
5     0.043931
6     0.351510
7     0.002002
8     0.030511
9     0.351510
10    0.043931
11    0.002002
12    0.014389
13    0.002002
14    0.002002
15    0.004214
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05028819064825609, 2.0: 0.2466916342462697, 0.0: 0.7030201751054739}",-2113.5,-1026.4253876034984
21,CG,3,2,2748.32,260.2569069208347,0.4726043034995926,0.06558384217440523,0.6364794938381045,0.23055823164390746,"0     0.034883
1     0.051189
2     0.051189
3     0.014754
4     0.051189
5     0.040366
6     0.318240
7     0.002154
8     0.051189
9     0.318240
10    0.040366
11    0.002154
12    0.014754
13    0.002154
14    0.002154
15    0.005028
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03991128713105496, 2.0: 0.3236092190308396, 0.0: 0.6364794938381046}",-2113.5,-998.8491954463889
22,COBYLA,3,2,65.96,6.141530753810486,0.3887582712042353,0.07429102061759532,0.5218825639614356,0.20885702100931614,"0     0.079498
1     0.043213
2     0.043213
3     0.022381
4     0.043213
5     0.069331
6     0.260941
7     0.007191
8     0.043213
9     0.260941
10    0.069331
11    0.007191
12    0.022381
13    0.007191
14    0.007191
15    0.013579
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.09307655923496519, 2.0: 0.38504087680359833, 0.0: 0.5218825639614357}",-2113.5,-821.6406061901513
23,DE,3,2,1579.12,124.27206282990558,0.5202131030508671,0.03443064563705208,0.7922560933909338,0.0964915825682773,"0     0.030670
1     0.016156
2     0.016156
3     0.009137
4     0.016156
5     0.043384
6     0.396128
7     0.001130
8     0.016156
9     0.396128
10    0.043384
11    0.001130
12    0.009137
13    0.001130
14    0.001130
15    0.002890
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03355961274566219, 2.0: 0.17418429386340348, 0.0: 0.792256093390934}",-2113.5,-1099.4703932980076
24,FS,3,2,1135.76,167.49597726512718,0.4852534809997547,0.04499111606379649,0.7259727471467086,0.1285007022543114,"0     0.038021
1     0.024508
2     0.024508
3     0.012369
4     0.024508
5     0.046453
6     0.362986
7     0.003363
8     0.024508
9     0.362986
10    0.046453
11    0.003363
12    0.012369
13    0.003363
14    0.003363
15    0.006878
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04489847956562384, 2.0: 0.22912877328766681, 0.0: 0.7259727471467086}",-2113.5,-1025.5832320929815
25,Nelder-Mead,3,2,350.56,11.324592707907867,0.4368844412601691,0.052953198243797246,0.5981004437356806,0.14210065454258466,"0     0.061749
1     0.040559
2     0.040559
3     0.012585
4     0.040559
5     0.062722
6     0.299050
7     0.003896
8     0.040559
9     0.299050
10    0.062722
11    0.003896
12    0.012585
13    0.003896
14    0.003896
15    0.011720
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07346890265961374, 2.0: 0.32843065360470497, 0.0: 0.5981004437356806}",-2113.5,-923.3552666033675
26,Powell,3,2,1006.44,312.18380227039324,0.48568895740732065,0.04937860147506853,0.6875705033667304,0.15381041790385092,"0     0.048788
1     0.030246
2     0.030246
3     0.010741
4     0.030246
5     0.056413
6     0.343785
7     0.001046
8     0.030246
9     0.343785
10    0.056413
11    0.001046
12    0.010741
13    0.001046
14    0.001046
15    0.004166
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.052953746209909267, 2.0: 0.2594757504233598, 0.0: 0.6875705033667304}",-2113.5,-1026.5036114803722
27,SPSA,3,2,400.0,0.0,-0.07837616579371515,0.18549736157624705,0.14833666863875858,0.07795102578356618,"0     0.131220
1     0.035922
2     0.035922
3     0.070336
4     0.035922
5     0.078987
6     0.074168
7     0.034297
8     0.035922
9     0.074168
10    0.078987
11    0.034297
12    0.070336
13    0.034297
14    0.034297
15    0.140921
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2721408100025132, 2.0: 0.5795225213587275, 0.0: 0.14833666863875858}",-2113.5,165.64802640501696
28,TNC,3,2,1405.88,2.56624238917527,0.4482728817629452,0.052790169241573426,0.6141763240564329,0.15565635966264232,"0     0.053136
1     0.038647
2     0.038647
3     0.017955
4     0.038647
5     0.063630
6     0.307088
7     0.001572
8     0.038647
9     0.307088
10    0.063630
11    0.001572
12    0.017955
13    0.001572
14    0.001572
15    0.008642
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.06177717790380607, 2.0: 0.32404649803976027, 0.0: 0.6141763240564329}",-2113.5,-947.4247356059849
29,UMDA,3,2,1459.2,448.5525164348094,0.4327683954928127,0.032981018266014336,0.6307579628722584,0.12034982922750771,"0     0.069357
1     0.031633
2     0.031633
3     0.017633
4     0.031633
5     0.052298
6     0.315379
7     0.005129
8     0.031633
9     0.315379
10    0.052298
11    0.005129
12    0.017633
13    0.005129
14    0.005129
15    0.012979
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08233546343536488, 2.0: 0.28690657369237604, 0.0: 0.6307579628722584}",-2113.5,-914.6560038740598
30,BFGS,3,3,542.04,117.79014559800832,0.11379930130649889,0.07285618492418149,0.018057136690785614,0.007868490881322552,"0      0.004743
1      0.002875
2      0.002242
3      0.001712
4      0.001987
         ...   
507    0.000822
508    0.001218
509    0.001028
510    0.000967
511    0.001007
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20594017485327668, 4.0: 0.466169220880426, 2.0: 0.2404015501555205, 8.0: 0.058347983544699444, 0.0: 0.018057136690785618, 10.0: 0.010077062820774925, 12.0: 0.0010068710545157642}",-7096.5,-807.5767417215694
31,CG,3,3,2427.32,593.4728785715486,0.11763620605795669,0.07308236393128252,0.015043515486769729,0.005851835631143237,"0      0.003689
1      0.002368
2      0.002327
3      0.001210
4      0.002129
         ...   
507    0.000797
508    0.001765
509    0.000915
510    0.001722
511    0.000771
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1970414135019927, 4.0: 0.4741664716693177, 2.0: 0.24266799453740628, 8.0: 0.06021122338226421, 0.0: 0.015043515486769727, 10.0: 0.010098420174282722, 12.0: 0.000770961247965928}",-7096.5,-834.8053362902896
32,COBYLA,3,3,63.64,5.591994277536414,0.07739901401356551,0.025918581554404123,0.012120714229943558,0.004469825325602025,"0      0.003323
1      0.002396
2      0.002298
3      0.002143
4      0.001564
         ...   
507    0.001248
508    0.001198
509    0.001134
510    0.001279
511    0.001669
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2177218488016069, 4.0: 0.47624579324278166, 2.0: 0.21806838497004033, 8.0: 0.06315136746426138, 0.0: 0.012120714229943558, 10.0: 0.01102303254260771, 12.0: 0.001668858748757356}",-7096.5,-549.2621029472677
33,DE,3,3,1649.68,200.2174258150374,0.4622801778323379,0.14428161343544077,0.024966368313620087,0.020942839828764017,"0      0.076805
1      0.031682
2      0.016420
3      0.005505
4      0.017986
         ...   
507    0.000254
508    0.000178
509    0.000153
510    0.000120
511    0.000144
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1474510597076276, 4.0: 0.5392210170102352, 2.0: 0.2734226398952495, 8.0: 0.013135246873748322, 0.0: 0.024966368313620087, 10.0: 0.001659220203420924, 12.0: 0.000144447996097128}",-7096.5,-3280.571281987186
34,FS,3,3,1240.16,118.04056251983891,0.5467927981584138,0.11147774557687556,0.03609079525760886,0.028923866945757947,"0      0.102381
1      0.025235
2      0.022910
3      0.003070
4      0.021769
         ...   
507    0.000177
508    0.000176
509    0.000106
510    0.000122
511    0.000196
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13999354229066494, 4.0: 0.48334753137604486, 2.0: 0.3318812038613296, 8.0: 0.007462717807278595, 0.0: 0.03609079525760886, 10.0: 0.001027745161556892, 12.0: 0.000196464245513956}",-7096.5,-3880.3150921311835
35,Nelder-Mead,3,3,355.24,21.998690870140432,0.10276061238432029,0.05454342917894842,0.013177800611726818,0.006141305496535028,"0      0.009352
1      0.003697
2      0.002553
3      0.002509
4      0.002867
         ...   
507    0.001330
508    0.001086
509    0.001469
510    0.000663
511    0.001851
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21038952139319503, 4.0: 0.48057139395104526, 2.0: 0.22424006832371798, 8.0: 0.0590207596508972, 0.0: 0.013177800611726817, 10.0: 0.01074908164497328, 12.0: 0.0018513744244425118}",-7096.5,-729.240685785329
36,Powell,3,3,751.52,217.77495172769525,0.14068483114889047,0.07260136489612962,0.016906239348355678,0.012723726506841691,"0      0.005597
1      0.004292
2      0.004596
3      0.002695
4      0.003610
         ...   
507    0.000927
508    0.000914
509    0.000845
510    0.000808
511    0.000749
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19393507491478695, 4.0: 0.4860776741987985, 2.0: 0.24076291831377358, 8.0: 0.05268637221213471, 0.0: 0.016906239348355678, 10.0: 0.008883161367047747, 12.0: 0.000748559645102004}",-7096.5,-998.3699042481012
37,SPSA,3,3,400.0,0.0,-0.010102880508807636,0.03153529092437199,0.010433696813011652,0.004016255527833655,"0      0.003472
1      0.002187
2      0.001758
3      0.001850
4      0.001540
         ...   
507    0.001444
508    0.001828
509    0.001951
510    0.001473
511    0.002564
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24772396253995554, 4.0: 0.4517039964481642, 2.0: 0.18556330956154574, 8.0: 0.085861880213919, 0.0: 0.010433696813011652, 10.0: 0.016148911665929952, 12.0: 0.002564242757472388}",-7096.5,71.69509153075339
38,TNC,3,3,1380.4,126.04665802789062,0.10667877403104307,0.056171393556747086,0.018609594710864145,0.013228215258495369,"0      0.002712
1      0.002340
2      0.002446
3      0.002398
4      0.002723
         ...   
507    0.000958
508    0.001395
509    0.000878
510    0.000769
511    0.001067
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20632894069697183, 4.0: 0.4745084427409378, 2.0: 0.23093436679764193, 8.0: 0.05880910951324989, 0.0: 0.018609594710864145, 10.0: 0.009742394893942425, 12.0: 0.0010671506463897562}",-7096.5,-757.0459199112972
39,UMDA,3,3,1261.6,410.2260840073434,0.3271545883567515,0.09859981224714934,0.02188043376662174,0.016831571617015453,"0      0.073600
1      0.006582
2      0.008737
3      0.005341
4      0.008009
         ...   
507    0.000379
508    0.000776
509    0.000334
510    0.000388
511    0.000823
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17781773963880754, 4.0: 0.508614666723846, 2.0: 0.2592686492176666, 8.0: 0.027225760052557824, 0.0: 0.02188043376662174, 10.0: 0.004369446657274096, 12.0: 0.000823303943225052}",-7096.5,-2321.652536273687


==> Tables/FL/comb_res_back_Boeblingen_scal_ising_mean_coeffs.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,2,83.76,22.044101251808836,-0.018689932280577217,0.16688888895523032,0.1193359375,0.07076298829681595,"0     0.141797
1     0.055703
2     0.055273
3     0.065117
4     0.049844
5     0.051992
6     0.057891
7     0.041563
8     0.056055
9     0.061445
10    0.057930
11    0.046406
12    0.065469
13    0.042422
14    0.045703
15    0.105391
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2471875, 2.0: 0.6334765624999998, 0.0: 0.1193359375}",-7.122156697556865,0.13311262636899734
1,CG,1,2,83.16,9.898201856903102,-0.02583651230186894,0.16339844533846734,0.1158203125,0.07217688808634053,"0     0.136172
1     0.053437
2     0.055742
3     0.067578
4     0.053984
5     0.056250
6     0.056328
7     0.038828
8     0.060625
9     0.059492
10    0.056602
11    0.045977
12    0.067891
13    0.041797
14    0.045312
15    0.103984
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.24015625000000002, 2.0: 0.6440234374999999, 0.0: 0.1158203125}",-7.122156697556865,0.18401168913226618
2,COBYLA,1,2,31.56,2.8993792439072195,0.2667029845339485,0.0867327726360569,0.21265625,0.09223849887020129,"0     0.160430
1     0.087031
2     0.093945
3     0.051367
4     0.088555
5     0.052734
6     0.105391
7     0.010078
8     0.093789
9     0.107266
10    0.056133
11    0.010742
12    0.054336
13    0.009961
14    0.009609
15    0.008633
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1690625, 2.0: 0.6182812500000001, 0.0: 0.21265625}",-7.122156697556865,-1.8995004475568655
3,DE,1,2,403.32,24.358522122657604,0.37071384477762004,0.016297921066727374,0.2412109375,0.035879071047865946,"0     0.105000
1     0.111406
2     0.108750
3     0.011836
4     0.101719
5     0.093984
6     0.119453
7     0.004258
8     0.105391
9     0.121758
10    0.095859
11    0.003477
12    0.009531
13    0.002773
14    0.002031
15    0.002773
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1077734375, 2.0: 0.651015625, 0.0: 0.2412109375}",-7.122156697556865,-2.6402820924599824
4,FS,1,2,1343.04,257.4576438950687,0.39197060932694583,0.0032042027413389166,0.2620703125,0.028675546852757448,"0     0.063477
1     0.100859
2     0.105234
3     0.009023
4     0.095234
5     0.123008
6     0.128633
7     0.002578
8     0.098398
9     0.133437
10    0.123008
11    0.003555
12    0.006484
13    0.002344
14    0.001602
15    0.003125
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0666015625, 2.0: 0.6713281249999999, 0.0: 0.2620703125}",-7.122156697556865,-2.7916761004633526
5,Nelder-Mead,1,2,526.48,11.243202390778173,0.18929112698131065,0.10766593821617491,0.1865625,0.09949268594054572,"0     0.116250
1     0.072109
2     0.073281
3     0.068008
4     0.071055
5     0.063555
6     0.091680
7     0.026992
8     0.073984
9     0.094883
10    0.062773
11    0.027422
12    0.067773
13    0.026680
14    0.030156
15    0.033398
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1496484375, 2.0: 0.6637890625, 0.0: 0.1865625}",-7.122156697556865,-1.3481610678180282
6,Powell,1,2,130.52,53.71787039710342,0.2959455213508398,0.08034151001470852,0.2514453125,0.07832304974954891,"0     0.102852
1     0.088047
2     0.090586
3     0.064023
4     0.083086
5     0.059727
6     0.121719
7     0.009805
8     0.088789
9     0.129727
10    0.062812
11    0.009531
12    0.065078
13    0.009258
14    0.009648
15    0.005313
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.10816406249999999, 2.0: 0.640390625, 0.0: 0.2514453125}",-7.122156697556865,-2.1077703770008425
7,SPSA,1,2,400.0,0.0,0.23621880175065058,0.06671251583063609,0.2469140625,0.10623516383090717,"0     0.062305
1     0.073359
2     0.075547
3     0.083906
4     0.069609
5     0.071523
6     0.120156
7     0.017383
8     0.076211
9     0.126758
10    0.076680
11    0.018711
12    0.084531
13    0.016758
14    0.018047
15    0.008516
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0708203125, 2.0: 0.682265625, 0.0: 0.24691406250000003}",-7.122156697556865,-1.6823873209772535
8,TNC,1,2,62.28,52.10874782606084,-0.024761300124201555,0.16109539943467155,0.115234375,0.0706988085698983,"0     0.144258
1     0.053242
2     0.056719
3     0.067422
4     0.052109
5     0.051797
6     0.055391
7     0.042109
8     0.055273
9     0.059844
10    0.057813
11    0.044414
12    0.066992
13    0.044375
14    0.046016
15    0.102227
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.246484375, 2.0: 0.63828125, 0.0: 0.115234375}",-7.122156697556865,0.17635385951979773
9,UMDA,1,2,1904.8,643.1243736634462,0.38045784539862787,0.01673979607798896,0.283671875,0.05368580377850135,"0     0.062422
1     0.081133
2     0.082422
3     0.008711
4     0.078320
5     0.139023
6     0.139844
7     0.005625
8     0.080937
9     0.143828
10    0.151523
11    0.004687
12    0.008125
13    0.005859
14    0.004023
15    0.003516
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0659375, 2.0: 0.650390625, 0.0: 0.283671875}",-7.122156697556865,-2.709680391743892
10,BFGS,1,3,81.96,14.975927350251135,0.10516546724177413,0.21435878925139198,0.0121484375,0.007943626142327099,"0      0.013437
1      0.004492
2      0.004492
3      0.003594
4      0.004141
         ...   
507    0.003555
508    0.001250
509    0.001953
510    0.001641
511    0.005352
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20535156250000008, 4.0: 0.4863281249999999, 2.0: 0.2047265624999999, 8.0: 0.0681640625, 0.0: 0.012148437500000001, 10.0: 0.0179296875, 12.0: 0.0053515625}",-18.011421319796955,-1.8941795387848992
11,CG,1,3,81.24,13.23413767496772,0.10230093895318118,0.22073948122184311,0.0128515625,0.005960584237566398,"0      0.014180
1      0.004492
2      0.004453
3      0.003711
4      0.003359
         ...   
507    0.003594
508    0.001406
509    0.001133
510    0.001484
511    0.004883
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2102734375, 4.0: 0.4773437500000002, 2.0: 0.20968750000000008, 8.0: 0.0684375, 0.0: 0.0128515625, 10.0: 0.0165234375, 12.0: 0.0048828125}",-18.011421319796955,-1.8425853128965748
12,COBYLA,1,3,30.56,3.92,0.298064970958395,0.12412896528905333,0.0233203125,0.010734443231224198,"0      0.025117
1      0.008398
2      0.008867
3      0.004102
4      0.012070
         ...   
507    0.000430
508    0.000586
509    0.000234
510    0.000625
511    0.000195
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14929687499999994, 4.0: 0.5034765625, 2.0: 0.28882812500000005, 8.0: 0.030898437500000007, 0.0: 0.023320312500000002, 10.0: 0.003984375, 12.0: 0.0001953125}",-18.011421319796955,-5.368573772604695
13,DE,1,3,403.92,19.122593966300702,0.6227484774624814,0.0073467497473359514,0.03046875,0.0062925795678074265,"0      0.075703
1      0.028359
2      0.030508
3      0.004727
4      0.032148
         ...   
507    0.000000
508    0.000039
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.0855859375000002, 4.0: 0.5219140625000003, 2.0: 0.36128906250000004, 8.0: 0.000703125, 0.0: 0.030468750000000003, 10.0: 3.90625e-05, 12.0: 0.0}",-18.011421319796955,-11.21658520383883
14,FS,1,3,1212.28,188.50602536789108,0.6296459687433947,0.01205588599895542,0.0353515625,0.007758603150797345,"0      0.058359
1      0.026797
2      0.028828
3      0.004961
4      0.026484
         ...   
507    0.000000
508    0.000039
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.06886718750000012, 4.0: 0.5140625000000001, 2.0: 0.3807812500000002, 8.0: 0.0008984375000000001, 0.0: 0.0353515625, 10.0: 3.90625e-05, 12.0: 0.0}",-18.011421319796955,-11.340818825348983
15,Nelder-Mead,1,3,524.88,14.927344037034853,0.20096807184879872,0.25831148028148254,0.018203125,0.010867100444475173,"0      0.015117
1      0.006758
2      0.007656
3      0.003242
4      0.005938
         ...   
507    0.003398
508    0.001133
509    0.001133
510    0.001836
511    0.005039
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18246093749999986, 4.0: 0.48484375000000013, 2.0: 0.2383984375000001, 8.0: 0.05390624999999999, 0.0: 0.018203125, 10.0: 0.0171484375, 12.0: 0.0050390625}",-18.011421319796955,-3.6197206138959395
16,Powell,1,3,121.32,54.66166481182219,0.38044839720725,0.13894805882448968,0.0299609375,0.012934112252706988,"0      0.042617
1      0.012344
2      0.013945
3      0.003477
4      0.014531
         ...   
507    0.000273
508    0.000273
509    0.000117
510    0.000430
511    0.000273
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14218750000000002, 4.0: 0.49757812500000004, 2.0: 0.3028906250000001, 8.0: 0.0243359375, 0.0: 0.0299609375, 10.0: 0.0027734375000000003, 12.0: 0.0002734375}",-18.011421319796955,-6.852416372541241
17,SPSA,1,3,400.0,0.0,0.28354943898400625,0.09890967450047064,0.0296875,0.014347162243911686,"0      0.022539
1      0.006445
2      0.008789
3      0.004453
4      0.007578
         ...   
507    0.000352
508    0.000664
509    0.000664
510    0.000469
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15015624999999988, 4.0: 0.4853906249999999, 2.0: 0.29875000000000007, 8.0: 0.030742187500000004, 0.0: 0.0296875, 10.0: 0.0049609375, 12.0: 0.0003125}",-18.011421319796955,-5.107128410532996
18,TNC,1,3,46.68,48.64871632427725,0.10171666655657723,0.21430503013303695,0.01328125,0.006675002926029321,"0      0.013437
1      0.004492
2      0.005977
3      0.004141
4      0.003867
         ...   
507    0.003242
508    0.001758
509    0.001797
510    0.001641
511    0.004648
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2079296875000001, 4.0: 0.4831640624999997, 2.0: 0.20804687499999994, 8.0: 0.06601562499999998, 0.0: 0.01328125, 10.0: 0.0169140625, 12.0: 0.0046484375}",-18.011421319796955,-1.8320617365958127
19,UMDA,1,3,1672.8,379.4260929351064,0.3363857981267173,0.00922912303621755,0.0310546875,0.01246638546658824,"0      0.014766
1      0.005000
2      0.006641
3      0.002969
4      0.006289
         ...   
507    0.000547
508    0.000117
509    0.000234
510    0.000742
511    0.000195
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13398437500000007, 4.0: 0.49664062500000017, 2.0: 0.3066406250000001, 8.0: 0.027421875000000005, 0.0: 0.031054687499999997, 10.0: 0.0040625, 12.0: 0.0001953125}",-18.011421319796955,-6.058786336056471
20,BFGS,3,2,168.4,28.042824394129774,0.023128659510291007,0.124137158421135,0.134296875,0.08085754451430499,"0     0.191719
1     0.044414
2     0.046250
3     0.061562
4     0.042383
5     0.061992
6     0.065234
7     0.036680
8     0.045312
9     0.069062
10    0.067773
11    0.042500
12    0.061328
13    0.038516
14    0.039922
15    0.085352
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2770703125, 2.0: 0.5886328124999999, 0.0: 0.13429687499999998}",-7.122156697556865,-0.16472593723673132
21,CG,3,2,173.36,23.777098224972704,0.01921141249704283,0.12443189393415671,0.133359375,0.08355453227252996,"0     0.191250
1     0.044141
2     0.049648
3     0.061680
4     0.042305
5     0.062930
6     0.067148
7     0.037773
8     0.046094
9     0.066211
10    0.066914
11    0.042148
12    0.060156
13    0.037422
14    0.037812
15    0.086367
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2776171875, 2.0: 0.5890234375000001, 0.0: 0.133359375}",-7.122156697556865,-0.13682669018534127
22,COBYLA,3,2,67.88,5.187060824783145,0.3420121946711616,0.05144121753059543,0.3546484375,0.13747604993830972,"0     0.097344
1     0.076602
2     0.080195
3     0.022812
4     0.076406
5     0.064102
6     0.171055
7     0.011602
8     0.078672
9     0.183594
10    0.069414
11    0.012070
12    0.021641
13    0.011211
14    0.010039
15    0.013242
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.11058593750000001, 2.0: 0.534765625, 0.0: 0.35464843749999997}",-7.122156697556865,-2.4358644429233363
23,DE,3,2,1174.52,32.101239851444994,0.3599319663768631,0.019815628915435802,0.394921875,0.10196060796293771,"0     0.063594
1     0.069023
2     0.072813
3     0.021250
4     0.067656
5     0.077188
6     0.194219
7     0.013477
8     0.075273
9     0.200703
10    0.075000
11    0.015234
12    0.018828
13    0.013164
14    0.013320
15    0.009258
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07285156250000001, 2.0: 0.5322265625, 0.0: 0.394921875}",-7.122156697556865,-2.563491864995788
24,FS,3,2,1600.96,209.5831061894064,0.4070923342500592,0.021704446943568708,0.42515625,0.09181219951873906,"0     0.051172
1     0.065312
2     0.072734
3     0.018008
4     0.064219
5     0.079727
6     0.208398
7     0.010664
8     0.072813
9     0.216758
10    0.086484
11    0.010508
12    0.017578
13    0.009687
14    0.009375
15    0.006562
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.057734375, 2.0: 0.517109375, 0.0: 0.42515625}",-7.122156697556865,-2.899375394903117
25,Nelder-Mead,3,2,524.12,22.230285648187248,0.27359293677549096,0.0846891312863872,0.2308203125,0.1249465461879474,"0     0.176914
1     0.074805
2     0.074570
3     0.042734
4     0.073008
5     0.063594
6     0.115547
7     0.017188
8     0.069727
9     0.115273
10    0.063945
11    0.018555
12    0.043398
13    0.016953
14    0.016250
15    0.017539
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.194453125, 2.0: 0.5747265625, 0.0: 0.2308203125}",-7.122156697556865,-1.9485717670598146
26,Powell,3,2,436.64,117.56696134543922,0.373690893364088,0.03756848429754738,0.4195703125,0.0959884458582451,"0     0.051680
1     0.063398
2     0.070742
3     0.025156
4     0.067109
5     0.069609
6     0.209258
7     0.012852
8     0.074688
9     0.210313
10    0.076406
11    0.012070
12    0.024102
13    0.011328
14    0.010859
15    0.010430
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.062109375, 2.0: 0.5183203125000001, 0.0: 0.4195703125}",-7.122156697556865,-2.6614850989890484
27,SPSA,3,2,400.0,0.0,0.3380736005145494,0.05087068345686836,0.3717578125,0.12766080402296182,"0     0.093477
1     0.073945
2     0.081562
3     0.030508
4     0.074375
5     0.053437
6     0.181992
7     0.013398
8     0.078242
9     0.189766
10    0.055039
11    0.010898
12    0.030039
13    0.010352
14    0.010586
15    0.012383
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.105859375, 2.0: 0.5223828125000002, 0.0: 0.3717578125}",-7.122156697556865,-2.407813158171862
28,TNC,3,2,90.72,59.3798080158567,0.010933433877454476,0.12623647870164878,0.1360546875,0.08057994441178432,"0     0.195508
1     0.042617
2     0.045586
3     0.061914
4     0.042813
5     0.062109
6     0.065937
7     0.034648
8     0.045547
9     0.070117
10    0.066289
11    0.042188
12    0.061016
13    0.036484
14    0.040000
15    0.087227
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.282734375, 2.0: 0.5812109375000001, 0.0: 0.1360546875}",-7.122156697556865,-0.0778696293176075
29,UMDA,3,2,2787.2,1025.2473652733763,0.433253212236811,0.022858002750207503,0.5190234375,0.07433026162316901,"0     0.055156
1     0.060234
2     0.068203
3     0.017344
4     0.060000
5     0.045937
6     0.251719
7     0.011875
8     0.066953
9     0.267305
10    0.046523
11    0.011445
12    0.013984
13    0.007773
14    0.009062
15    0.006484
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.061640625, 2.0: 0.4193359375, 0.0: 0.5190234375}",-7.122156697556865,-3.0856972672704295
30,BFGS,3,3,192.36,40.79301901061014,0.12986173036444026,0.09320395838281306,0.01359375,0.0033021100320950085,"0      0.005391
1      0.004375
2      0.003789
3      0.003633
4      0.002969
         ...   
507    0.001875
508    0.001602
509    0.000859
510    0.001367
511    0.001875
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20222656250000007, 4.0: 0.48515625000000023, 2.0: 0.224609375, 8.0: 0.0608984375, 0.0: 0.01359375, 10.0: 0.011640625000000002, 12.0: 0.001875}",-18.011421319796955,-2.3389943389118035
31,CG,3,3,184.36,27.984109776800118,0.12823563992813367,0.09439727984058616,0.0137109375,0.0034219285098555903,"0      0.004922
1      0.003711
2      0.003750
3      0.003555
4      0.002695
         ...   
507    0.001875
508    0.001172
509    0.001484
510    0.000859
511    0.002305
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20105468749999994, 4.0: 0.4804687500000003, 2.0: 0.22878906250000003, 8.0: 0.060507812499999994, 0.0: 0.013710937500000001, 10.0: 0.013164062500000002, 12.0: 0.0023046875}",-18.011421319796955,-2.3097061389593927
32,COBYLA,3,3,64.76,6.488636220347078,0.29476073152258153,0.11127007447057653,0.0191796875,0.006200241379499874,"0      0.025234
1      0.011562
2      0.009844
3      0.005430
4      0.007891
         ...   
507    0.000586
508    0.000586
509    0.000625
510    0.000469
511    0.000391
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14933593750000002, 4.0: 0.5243750000000003, 2.0: 0.27519531250000007, 8.0: 0.026796875000000005, 0.0: 0.0191796875, 10.0: 0.0047265625, 12.0: 0.000390625}",-18.011421319796955,-5.30905972398477
33,DE,3,3,1168.64,46.60633433343584,0.5715069295823645,0.03465146156282633,0.0238671875,0.009715025160399097,"0      0.089648
1      0.028242
2      0.028164
3      0.008672
4      0.022422
         ...   
507    0.000078
508    0.000000
509    0.000078
510    0.000000
511    0.000078
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11199218750000005, 4.0: 0.545078125, 2.0: 0.3165234374999999, 8.0: 0.002226562500000001, 0.0: 0.0238671875, 10.0: 0.000234375, 12.0: 7.8125e-05}",-18.011421319796955,-10.293652095891495
34,FS,3,3,1653.08,151.92469713644323,0.6131784814697386,0.031246897352069532,0.0166796875,0.007359524281925428,"0      0.136641
1      0.034102
2      0.035352
3      0.007773
4      0.028516
         ...   
507    0.000000
508    0.000078
509    0.000000
510    0.000039
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15367187500000004, 4.0: 0.5518359374999996, 2.0: 0.2763281249999999, 8.0: 0.0013281250000000005, 0.0: 0.0166796875, 10.0: 0.00015625, 12.0: 0.0}",-18.011421319796955,-11.044215973984771
35,Nelder-Mead,3,3,552.44,22.627558418883822,0.20785237991439448,0.10668110516336508,0.0153515625,0.004929619403253917,"0      0.011641
1      0.005703
2      0.005625
3      0.003281
4      0.004766
         ...   
507    0.001289
508    0.001016
509    0.000664
510    0.000820
511    0.001523
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18839843750000007, 4.0: 0.5014453124999998, 2.0: 0.2338671875, 8.0: 0.050312499999999996, 0.0: 0.0153515625, 10.0: 0.0091015625, 12.0: 0.0015234375}",-18.011421319796955,-3.743716786960661
36,Powell,3,3,383.12,152.97302245820993,0.3906942875669344,0.1419223422590392,0.01984375,0.005030728330874417,"0      0.043672
1      0.014609
2      0.014609
3      0.005234
4      0.011641
         ...   
507    0.000547
508    0.000313
509    0.000195
510    0.000313
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13925781250000008, 4.0: 0.5330468750000003, 2.0: 0.2841015625000001, 8.0: 0.020625000000000004, 0.0: 0.01984375, 10.0: 0.0029687499999999996, 12.0: 0.00015625}",-18.011421319796955,-7.036959420605963
37,SPSA,3,3,400.0,0.0,0.34052773594377506,0.06398102326187369,0.022421875,0.008196053499627123,"0      0.020977
1      0.011055
2      0.011133
3      0.007070
4      0.005352
         ...   
507    0.000313
508    0.000430
509    0.000391
510    0.000391
511    0.000234
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12796874999999996, 4.0: 0.5168749999999998, 2.0: 0.3064843749999999, 8.0: 0.022460937500000003, 0.0: 0.022421874999999997, 10.0: 0.0035546874999999993, 12.0: 0.000234375}",-18.011421319796955,-6.133388523159898
38,TNC,3,3,116.76,99.91567644769263,0.12309923630927226,0.10179039288421302,0.0130078125,0.004094301608829337,"0      0.006367
1      0.003945
2      0.004141
3      0.002617
4      0.003242
         ...   
507    0.001602
508    0.001641
509    0.001250
510    0.001914
511    0.002109
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2015234375, 4.0: 0.48874999999999963, 2.0: 0.2205859375000001, 8.0: 0.06085937499999999, 0.0: 0.0130078125, 10.0: 0.0131640625, 12.0: 0.002109375}",-18.011421319796955,-2.21719220931155
39,UMDA,3,3,1612.0,603.2710833447928,0.4324700391478191,0.011457738798671426,0.02578125,0.0070799097501530696,"0      0.031758
1      0.011523
2      0.015039
3      0.006094
4      0.007930
         ...   
507    0.000117
508    0.000078
509    0.000156
510    0.000078
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11156250000000002, 4.0: 0.5251562499999997, 2.0: 0.3229296875, 8.0: 0.013085937500000002, 0.0: 0.025781250000000002, 10.0: 0.001328125, 12.0: 0.00015625}",-18.011421319796955,-7.789400083280454


==> Tables/FL/comb_res_back_statevector_scal_ising_mean_coeffs.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,2,41.16,11.588546069287553,0.25462021500024556,0.09434674160737984,0.3050262713156572,0.127285470101288,"0     0.111476
1     0.063297
2     0.063297
3     0.099353
4     0.063297
5     0.046175
6     0.152513
7     0.007853
8     0.063297
9     0.152513
10    0.046175
11    0.007853
12    0.099353
13    0.007853
14    0.007853
15    0.007839
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.11931540202490375, 2.0: 0.5756583266594383, 0.0: 0.3050262713156572}",-7.122156697556865,-1.813445069597368
1,CG,1,2,63.52,17.547922954013675,0.2469015935333771,0.11622231311397084,0.25996810006260945,0.10331826019021251,"0     0.130638
1     0.077315
2     0.077315
3     0.065849
4     0.077315
5     0.050276
6     0.129984
7     0.012239
8     0.077315
9     0.129984
10    0.050276
11    0.012239
12    0.065849
13    0.012239
14    0.012239
15    0.018927
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.14956568991988045, 2.0: 0.5904662100175094, 0.0: 0.25996810006260945}",-7.122156697556865,-1.7584718380212043
2,COBYLA,1,2,45.76,18.118013136102977,0.27593567084106246,0.09648285550754684,0.2722211130291322,0.11047330132955482,"0     0.143015
1     0.077855
2     0.077855
3     0.068204
4     0.077855
5     0.048985
6     0.136111
7     0.007313
8     0.077855
9     0.136111
10    0.048985
11    0.007313
12    0.068204
13    0.007313
14    0.007313
15    0.009716
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.15273053044924775, 2.0: 0.5750483565216196, 0.0: 0.2722211130291322}",-7.122156697556865,-1.9652570861755196
3,DE,1,2,351.96,2.645448922205832,0.38803040149417684,0.012589906441414117,0.2931449068192285,0.0426015408995308,"0     0.070650
1     0.099337
2     0.099337
3     0.008888
4     0.099337
5     0.108788
6     0.146572
7     0.000141
8     0.099337
9     0.146572
10    0.108788
11    0.000141
12    0.008888
13    0.000141
14    0.000141
15    0.002940
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07359049434651219, 2.0: 0.6332645988342585, 0.0: 0.29314490681922845}",-7.122156697556865,-2.7636133228574304
4,FS,1,2,652.84,16.98394536025125,0.3927975095243511,0.0006266944993880997,0.29766445745518255,0.03184835908808765,"0     0.055839
1     0.100902
2     0.100902
3     0.007709
4     0.100902
5     0.111988
6     0.148832
7     0.000074
8     0.100902
9     0.148832
10    0.111988
11    0.000074
12    0.007709
13    0.000074
14    0.000074
15    0.003197
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05903621915987285, 2.0: 0.6432993233849439, 0.0: 0.29766445745518255}",-7.122156697556865,-2.797565413242513
5,Nelder-Mead,1,2,67.72,12.028366472634595,0.20238555286823273,0.12373762750245283,0.28721038953226635,0.11423204477536793,"0     0.077536
1     0.058418
2     0.058418
3     0.081723
4     0.058418
5     0.066228
6     0.143605
7     0.019355
8     0.058418
9     0.143605
10    0.066228
11    0.019355
12    0.081723
13    0.019355
14    0.019355
15    0.028258
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1057940689401778, 2.0: 0.6069955415275552, 0.0: 0.2872103895322664}",-7.122156697556865,-1.4414216208492328
6,Powell,1,2,76.44,23.515237613088242,0.29799659082149593,0.09388943607466037,0.2994376660492839,0.10041147533542485,"0     0.079633
1     0.078315
2     0.078315
3     0.073871
4     0.078315
5     0.065928
6     0.149719
7     0.005699
8     0.078315
9     0.149719
10    0.065928
11    0.005699
12    0.073871
13    0.005699
14    0.005699
15    0.005274
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08490747440383797, 2.0: 0.6156548595468774, 0.0: 0.2994376660492839}",-7.122156697556865,-2.1223784151684293
7,SPSA,1,2,400.0,0.0,0.20435643660148306,0.1038266970570244,0.3300259826586672,0.13675990039326721,"0     0.051147
1     0.035799
2     0.035799
3     0.110717
4     0.035799
5     0.081657
6     0.165013
7     0.019361
8     0.035799
9     0.165013
10    0.081657
11    0.019361
12    0.110717
13    0.019361
14    0.019361
15    0.013437
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.06458393827240833, 2.0: 0.6053900790689238, 0.0: 0.3300259826586672}",-7.122156697556865,-1.4554585636301076
8,TNC,1,2,135.36,83.76962695392645,0.23644070603736306,0.12393362977690442,0.2711800314146579,0.11743453308919023,"0     0.108752
1     0.069215
2     0.069215
3     0.065931
4     0.069215
5     0.064496
6     0.135590
7     0.015204
8     0.069215
9     0.135590
10    0.064496
11    0.015204
12    0.065931
13    0.015204
14    0.015204
15    0.021539
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.13029067285322513, 2.0: 0.5985292957321162, 0.0: 0.2711800314146579}",-7.122156697556865,-1.683967758079079
9,UMDA,1,2,1788.0,736.1521581847057,0.37082968067027466,0.04819462112854093,0.31739025468679194,0.050938683978543564,"0     0.048578
1     0.075487
2     0.075487
3     0.020022
4     0.075487
5     0.141883
6     0.158695
7     0.001126
8     0.075487
9     0.158695
10    0.141883
11    0.001126
12    0.020022
13    0.001126
14    0.001126
15    0.003767
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05234513928120711, 2.0: 0.6302646060320001, 0.0: 0.3173902546867919}",-7.122156697556865,-2.6411070938386705
10,BFGS,1,3,46.44,11.482438765349459,0.10176628104221103,0.17294500839930144,0.02493875971365638,0.01691508447662541,"0      0.013241
1      0.003924
2      0.004538
3      0.001210
4      0.006093
         ...   
507    0.000567
508    0.001284
509    0.000890
510    0.001217
511    0.002040
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19240129065671682, 4.0: 0.4450210036342721, 2.0: 0.24697252606585807, 8.0: 0.07808409163217399, 0.0: 0.024938759713656385, 10.0: 0.010542268565887768, 12.0: 0.00204005973143386}",-18.011421319796955,-1.8329553640001282
11,CG,1,3,74.96,22.44901779588586,0.14695145486760375,0.19845897266437432,0.027017747280106894,0.019418429889710046,"0      0.016265
1      0.004945
2      0.006025
3      0.001263
4      0.008326
         ...   
507    0.000459
508    0.000820
509    0.000889
510    0.000912
511    0.001868
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18328362003436074, 4.0: 0.44828373703472957, 2.0: 0.2628181569854099, 8.0: 0.06805744135299031, 0.0: 0.02701774728010689, 10.0: 0.008671669611303548, 12.0: 0.00186762770109776}",-18.011421319796955,-2.6468045671775378
12,COBYLA,1,3,111.12,59.3715891651891,0.18609647529225304,0.17185251176815633,0.03347989128041569,0.02091934640172181,"0      0.029124
1      0.004449
2      0.006630
3      0.001276
4      0.010089
         ...   
507    0.000170
508    0.000209
509    0.000393
510    0.000595
511    0.000975
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1891268314826348, 4.0: 0.4286089322164064, 2.0: 0.2844996618674081, 8.0: 0.05541689023780182, 0.0: 0.03347989128041569, 10.0: 0.007892959349743664, 12.0: 0.000974833565588524}",-18.011421319796955,-3.351862022617953
13,DE,1,3,354.48,4.29995348812054,0.6550255524911022,1.5337508596978154e-13,0.0491933339096525,4.129587763820137e-08,"0      5.801839e-02
1      3.097204e-02
2      3.150744e-02
3      2.824592e-03
4      3.116590e-02
           ...     
507    2.815361e-07
508    3.150294e-05
509    3.008707e-07
510    2.553576e-07
511    5.161204e-06
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.06187610738575683, 4.0: 0.4643978057703819, 2.0: 0.42378591183065606, 8.0: 0.00073896758778916, 0.0: 0.04919333390965249, 10.0: 2.712311936924e-06, 12.0: 5.161203825412e-06}",-18.011421319796955,-11.797941201150016
14,FS,1,3,651.4,12.319090875547595,0.6550255485192396,2.267357471936493e-09,0.049192240335906724,7.537956163575436e-06,"0      5.802130e-02
1      3.097279e-02
2      3.150824e-02
3      2.824423e-03
4      3.116667e-02
           ...     
507    2.813912e-07
508    3.150509e-05
509    3.007495e-07
510    2.551758e-07
511    5.161826e-06
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.06187895433595288, 4.0: 0.4644019736871551, 2.0: 0.4237799200489648, 8.0: 0.0007390390213182161, 0.0: 0.04919224033590672, 10.0: 2.710744453928e-06, 12.0: 5.161826246796001e-06}",-18.011421319796955,-11.797941129611127
15,Nelder-Mead,1,3,71.08,14.775439079770186,0.14139572589361527,0.19846676146048503,0.023497418120690835,0.018437312977223872,"0      0.015169
1      0.004764
2      0.006065
3      0.001274
4      0.007853
         ...   
507    0.000399
508    0.000755
509    0.000571
510    0.000971
511    0.002550
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1814750977301234, 4.0: 0.4591247740643269, 2.0: 0.2582314123893463, 8.0: 0.06653250249109656, 0.0: 0.02349741812069083, 10.0: 0.008588367695829248, 12.0: 0.0025504275085861724}",-18.011421319796955,-2.5467379918884285
16,Powell,1,3,106.28,41.25968492366368,0.3252471517732702,0.2495548477558366,0.04059318945552044,0.018669704034455593,"0      0.032271
1      0.011611
2      0.013288
3      0.001803
4      0.016577
         ...   
507    0.000096
508    0.000132
509    0.000206
510    0.000359
511    0.000463
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14631939938155816, 4.0: 0.43122616496365207, 2.0: 0.33484224329106926, 8.0: 0.041160629331987254, 0.0: 0.04059318945552044, 10.0: 0.005395238120394884, 12.0: 0.0004631354558165279}",-18.011421319796955,-5.858163483652314
17,SPSA,1,3,400.0,0.0,0.06685081126196749,0.13881410262288413,0.01573380116048261,0.011828939680227168,"0      0.043520
1      0.002217
2      0.002086
3      0.004008
4      0.002543
         ...   
507    0.001353
508    0.001641
509    0.001380
510    0.001242
511    0.003894
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2384077219737699, 4.0: 0.45822338898988557, 2.0: 0.19704581585204417, 8.0: 0.07378041517842, 0.0: 0.01573380116048261, 10.0: 0.012915243573390769, 12.0: 0.003893613272005816}",-18.011421319796955,-1.2040781272095236
18,TNC,1,3,216.72,120.86174580900277,0.15542620592820536,0.19433326225330255,0.0229849619748688,0.01868101384300072,"0      0.016897
1      0.004810
2      0.006549
3      0.001536
4      0.010183
         ...   
507    0.000462
508    0.000828
509    0.000540
510    0.001050
511    0.001773
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1833401378276492, 4.0: 0.4477032543507255, 2.0: 0.2700903231104428, 8.0: 0.06539043110012853, 0.0: 0.022984961974868802, 10.0: 0.0087176190252155, 12.0: 0.0017732726109681563}",-18.011421319796955,-2.7994468791104294
19,UMDA,1,3,1420.0,392.4079509897831,0.1586110113100342,0.001264966450966637,0.02621478789241148,0.024027892183301435,"0      0.017371
1      0.000860
2      0.004143
3      0.001727
4      0.013275
         ...   
507    0.000103
508    0.000098
509    0.000256
510    0.000504
511    0.000521
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18976937907952077, 4.0: 0.4236191101636523, 2.0: 0.2911025473992461, 8.0: 0.0610800968286347, 0.0: 0.026214787892411485, 10.0: 0.007693013176975512, 12.0: 0.000521065459557604}",-18.011421319796955,-2.8568097506641057
20,BFGS,3,2,248.08,97.82143732331885,0.47012100082334174,0.050230924701148386,0.6338419495219214,0.17507251122385786,"0     0.027960
1     0.044608
2     0.044608
3     0.009320
4     0.044608
5     0.062837
6     0.316921
7     0.002002
8     0.044608
9     0.316921
10    0.062837
11    0.002002
12    0.009320
13    0.002002
14    0.002002
15    0.007443
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.035402061272064037, 2.0: 0.3307559892060139, 0.0: 0.6338419495219214}",-7.122156697556865,-3.3482754346760997
21,CG,3,2,688.52,311.227777680592,0.47000058618568347,0.053514952709825224,0.6493838952914142,0.19585471024112278,"0     0.034074
1     0.040284
2     0.040284
3     0.013194
4     0.040284
5     0.057006
6     0.324692
7     0.002075
8     0.040284
9     0.324692
10    0.057006
11    0.002075
12    0.013194
13    0.002075
14    0.002075
15    0.006709
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0407834870715442, 2.0: 0.309832617637041, 0.0: 0.6493838952914142}",-7.122156697556865,-3.347417822758018
22,COBYLA,3,2,195.88,18.431104144895933,0.4620505618416342,0.03172680625232781,0.6289188200330698,0.10586468091322299,"0     0.033637
1     0.034466
2     0.034466
3     0.010456
4     0.034466
5     0.082345
6     0.314459
7     0.001664
8     0.034466
9     0.314459
10    0.082345
11    0.001664
12    0.010456
13    0.001664
14    0.001664
15    0.007323
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04095949936154494, 2.0: 0.33012168060538444, 0.0: 0.6289188200330698}",-7.122156697556865,-3.290796503630306
23,DE,3,2,1158.0,42.46410248668868,0.5042246254551458,0.04160053647938147,0.7474530905380276,0.15889362463829979,"0     0.033645
1     0.026564
2     0.026564
3     0.011926
4     0.026564
5     0.040100
6     0.373727
7     0.000879
8     0.026564
9     0.373727
10    0.040100
11    0.000879
12    0.011926
13    0.000879
14    0.000879
15    0.005076
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0387212381039139, 2.0: 0.21382567135805772, 0.0: 0.7474530905380276}",-7.122156697556865,-3.5911667932584685
24,FS,3,2,1051.4,134.08385435987435,0.481979558420397,0.04948198875770958,0.6937290315507068,0.12320135303153895,"0     0.025423
1     0.035753
2     0.035753
3     0.018641
4     0.035753
5     0.044375
6     0.346865
7     0.001521
8     0.035753
9     0.346865
10    0.044375
11    0.001521
12    0.018641
13    0.001521
14    0.001521
15    0.005718
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03114038229327415, 2.0: 0.2751305861560184, 0.0: 0.6937290315507068}",-7.122156697556865,-3.432733940089331
25,Nelder-Mead,3,2,310.52,6.325314221443865,0.42635566949392056,0.10322224914216323,0.5624742670047904,0.26465442919298354,"0     0.043423
1     0.050806
2     0.050806
3     0.021618
4     0.050806
5     0.061324
6     0.281237
7     0.003745
8     0.050806
9     0.281237
10    0.061324
11    0.003745
12    0.021618
13    0.003745
14    0.003745
15    0.010019
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05344150991829751, 2.0: 0.3840842230769116, 0.0: 0.5624742670047904}",-7.122156697556865,-3.0365718870274674
26,Powell,3,2,725.36,369.1133029301437,0.47642957644051465,0.05098262231650043,0.6766728491504413,0.10752337322845824,"0     0.048007
1     0.031607
2     0.031607
3     0.013154
4     0.031607
5     0.054829
6     0.338336
7     0.001939
8     0.031607
9     0.338336
10    0.054829
11    0.001939
12    0.013154
13    0.001939
14    0.001939
15    0.005169
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.053176050594087976, 2.0: 0.2701511002554704, 0.0: 0.6766728491504413}",-7.122156697556865,-3.393206098759992
27,SPSA,3,2,400.0,0.0,0.41363774243287493,0.060196502742354635,0.5357879942430452,0.18864198015842218,"0     0.039506
1     0.063466
2     0.063466
3     0.027678
4     0.063466
5     0.043398
6     0.267894
7     0.004013
8     0.063466
9     0.267894
10    0.043398
11    0.004013
12    0.027678
13    0.004013
14    0.004013
15    0.012638
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05214355374860352, 2.0: 0.4120684520083503, 0.0: 0.5357879942430452}",-7.122156697556865,-2.945992817630602
28,TNC,3,2,1379.56,131.58391391047766,0.45938868486243095,0.04833109231970144,0.6207149940236867,0.12173558929208858,"0     0.046647
1     0.043398
2     0.043398
3     0.016034
4     0.043398
5     0.057190
6     0.310357
7     0.001524
8     0.043398
9     0.310357
10    0.057190
11    0.001524
12    0.016034
13    0.001524
14    0.001524
15    0.006506
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.05315319752305849, 2.0: 0.3261318084532542, 0.0: 0.6207149940236867}",-7.122156697556865,-3.2718381986748035
29,UMDA,3,2,1571.2,382.8348991406086,0.4534251501021319,0.028195692824447113,0.6655008437305309,0.08788856214639544,"0     0.037503
1     0.025901
2     0.025901
3     0.011224
4     0.025901
5     0.069497
6     0.332750
7     0.005097
8     0.025901
9     0.332750
10    0.069497
11    0.005097
12    0.011224
13    0.005097
14    0.005097
15    0.011562
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04906522380271974, 2.0: 0.28543393246674875, 0.0: 0.6655008437305309}",-7.122156697556865,-3.2293649696406255
30,BFGS,3,3,261.8,64.88512926703622,0.23965836669852003,0.15239435925554395,0.022952202075207345,0.01570208837960665,"0      0.022060
1      0.006875
2      0.007695
3      0.002951
4      0.008694
         ...   
507    0.000549
508    0.000882
509    0.000435
510    0.000708
511    0.000961
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17397054115231575, 4.0: 0.47152334993530814, 2.0: 0.28167151329998275, 8.0: 0.040971350228595396, 0.0: 0.022952202075207342, 10.0: 0.007950399050157545, 12.0: 0.0009606442584319921}",-18.011421319796955,-4.31658781542144
31,CG,3,3,893.0,397.00992430920417,0.2910335503171503,0.20874742614488317,0.03523772568348794,0.03016903806914814,"0      0.021016
1      0.008390
2      0.008381
3      0.002623
4      0.009541
         ...   
507    0.000427
508    0.000611
509    0.000488
510    0.000632
511    0.001084
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1543933418003898, 4.0: 0.44607371749809177, 2.0: 0.31998379013999984, 8.0: 0.03700060888105784, 0.0: 0.03523772568348793, 10.0: 0.006226859027577216, 12.0: 0.001083956969394992}",-18.011421319796955,-5.24192789295852
32,COBYLA,3,3,199.8,0.9797958971132713,0.22893622425300122,0.15521233495971154,0.029916192711701144,0.02719300120010991,"0      0.016661
1      0.008127
2      0.005767
3      0.003084
4      0.006555
         ...   
507    0.000587
508    0.000749
509    0.000585
510    0.001115
511    0.000940
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1695387189329253, 4.0: 0.4603540670386455, 2.0: 0.28776001883124414, 8.0: 0.04399194337835508, 0.0: 0.02991619271170114, 10.0: 0.007498901762899465, 12.0: 0.000940157344228088}",-18.011421319796955,-4.123466790384324
33,DE,3,3,1203.92,90.14695557810037,0.6754283145731865,0.024726204592127557,0.06160132686385565,0.022343018000928097,"0      0.049098
1      0.032354
2      0.030810
3      0.001574
4      0.030168
         ...   
507    0.000005
508    0.000018
509    0.000007
510    0.000004
511    0.000007
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.053877171861740084, 4.0: 0.40325575165967986, 2.0: 0.4804849553958405, 8.0: 0.0007266905280711321, 0.0: 0.06160132686385566, 10.0: 4.751078803794001e-05, 12.0: 6.592902773043999e-06}",-18.011421319796955,-12.165423945098016
34,FS,3,3,1070.8,151.47356204961974,0.6677907838809662,0.016598392412151466,0.05967457286176697,0.01726839790554338,"0      0.042188
1      0.029972
2      0.029708
3      0.002162
4      0.029366
         ...   
507    0.000001
508    0.000025
509    0.000001
510    0.000002
511    0.000005
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.046075689825648386, 4.0: 0.41571406763684043, 2.0: 0.4778925667182778, 8.0: 0.0006237480072102199, 0.0: 0.05967457286176697, 10.0: 1.4504970033268002e-05, 12.0: 4.84998022194e-06}",-18.011421319796955,-12.027861161957558
35,Nelder-Mead,3,3,308.76,12.516485129620056,0.23807151333426424,0.18448186830394117,0.0246477141436127,0.021622117303620663,"0      0.019330
1      0.007449
2      0.007937
3      0.003135
4      0.006224
         ...   
507    0.000530
508    0.000711
509    0.000839
510    0.000845
511    0.001953
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.162926002532582, 4.0: 0.469068526423992, 2.0: 0.28747340893337436, 8.0: 0.046255672042158816, 0.0: 0.0246477141436127, 10.0: 0.007676098609477524, 12.0: 0.001952577314802464}",-18.011421319796955,-4.288006330905092
36,Powell,3,3,602.04,231.79136826033883,0.29616067344196845,0.19408891404259015,0.02687010015111978,0.024234358022886225,"0      0.026366
1      0.011157
2      0.009756
3      0.003591
4      0.010326
         ...   
507    0.000421
508    0.000578
509    0.000564
510    0.000676
511    0.000610
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1574158067273139, 4.0: 0.4679475606332427, 2.0: 0.3065436477929069, 8.0: 0.0336368486827757, 0.0: 0.026870100151119784, 10.0: 0.006976495585017332, 12.0: 0.00060954042762258}",-18.011421319796955,-5.334274667718095
37,SPSA,3,3,400.0,0.0,0.10961482988159257,0.06262868313077043,0.02039895410942987,0.013166042956887596,"0      0.012969
1      0.004553
2      0.001868
3      0.001436
4      0.002631
         ...   
507    0.001017
508    0.000771
509    0.001251
510    0.000889
511    0.002038
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19756428207574314, 4.0: 0.48034732922132206, 2.0: 0.2273877347667013, 8.0: 0.06221903106391979, 0.0: 0.02039895410942987, 10.0: 0.010044987685020948, 12.0: 0.002037681077862308}",-18.011421319796955,-1.9743188838952332
38,TNC,3,3,1400.84,20.60617383213099,0.23949508689140486,0.1858711826194073,0.02241716692122448,0.0172444309091353,"0      0.019419
1      0.010070
2      0.007979
3      0.003150
4      0.007559
         ...   
507    0.000610
508    0.000562
509    0.000773
510    0.001282
511    0.001169
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16719953898867307, 4.0: 0.49315982280406484, 2.0: 0.2656889550488496, 8.0: 0.04228650715522705, 0.0: 0.02241716692122448, 10.0: 0.008079080541323164, 12.0: 0.0011689285406364998}",-18.011421319796955,-4.313646914022474
39,UMDA,3,3,1769.6,825.6899175840771,0.23568390627961955,0.03163360076478209,0.014706833955420391,0.0070160877793863,"0      0.008967
1      0.005268
2      0.005964
3      0.003345
4      0.004573
         ...   
507    0.000477
508    0.000587
509    0.000516
510    0.000557
511    0.000715
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14937378685915823, 4.0: 0.5110374449730496, 2.0: 0.2862561953769466, 8.0: 0.03228173630358558, 0.0: 0.014706833955420391, 10.0: 0.005629112918913969, 12.0: 0.000714889612924744}",-18.011421319796955,-4.245002134297767


==> Tables/FL/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored

in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       False # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "FL_full"

num_samples:            25   # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions
max_execution_time:     301   # Time in s, for which the session is able to run on the ibmq
                                          # service
time_margin:            1.2   # For the estimation if another optimization run still fits inside the
                                    # current service timeslot add mean_optimization_time*time_margin
                                    # in the elapsed time

## Options for cost landscape generation; will be ignored for normal benchmark
landsc_folder:          "results//landscapes"
axis:                   [[1,0],[0,1]] # Custom scanning axis for landscape generation, if a random
                                    # axis is enough replace the list of lists with None; Parameters
                                    # are ordered as follows [beta0,beta1,...,betaN,gamma0,gamma1,
                                    # ...gammaN]
                                    # If a axis only one num_layer element is possible!
num_points:             1024 # Number of points that sample the landscape

## Use case Params
use_case:               FL    # Defines the use case that should be run; available UC, TSP, 
                                    #FL (limited!)

fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv/.json file
                                    # If not then random instances will be generated
                                    # TSP will simply be randomly generated based on seed
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//FL_default_matrices.json"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [2,3]

      qubo_mode:              QUBO # Defines the mode with which the qubo will be formulated
                              # UC & FL only has QUBO available, TSP also has the condensed formulation
                              # which reduces the actual size by 1
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA', 'UMDA','FS','DE']
      backend:
            - grid_search
            - string
            - ['statevector','Boeblingen']
      n_shots:                1024 # Number of shots in shot based simulations, and for estimation
                                          # of probabilities
      optimization_level:     3     # How much the cicuit should be optimized during transpilation
      excl_gate_err:    [] # For using a FakeBackend: optional list of gates,
                                    # that should NOT have gate errors -> 'cx' = the CX operation
                                    # will be executed without error
      
      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,1]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force']

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs',1]

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [300]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Deprecated: Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                         
            ignore_loc_succ:  True  # Basin-Hopping: Since scipy 1.11 the acceptance of a BH step
                                          # also takes into account the success of the local
                                          # optimizer. With noisy simulations they often fail, so
                                          # this Boolean overwrites the accept test with a
                                          # Metropolis criterion ignoring the success of the local
                                          # step. (Behaviour previous to 1.11)
            init_samples:     5   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            bayesian_steps:   100   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            num_gauss_inits:  500   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            noise_est:        False  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            n_sampling:       128  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    5     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.
            popsize:          15    # Differential Evolution: A multiplier for setting the total 
                                          # population size. The population has 
                                          # popsize * (N - N_equal) individuals.
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          # guess with the L-BFGS-B method
            maxfun:           10000 # Dual-Annealing: Maximum number of function evaluations,
                                          # Depending on the local optimization technique it is a 
                                          # hard limit or a constraint of roughly the number given
             

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      


==> Tables/TSP/Other_setups/comb_res_back_Boeblingen_pen_1_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,74.36,10.240624980927677,0.1255570797428856,0.19016775756065732,0.1155859375,0.0687588106925328,"0     0.130508
1     0.070312
2     0.067656
3     0.064492
4     0.058477
5     0.047266
6     0.056211
7     0.046445
8     0.063906
9     0.059375
10    0.052305
11    0.049922
12    0.073672
13    0.043477
14    0.044141
15    0.071836
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20234375, 2.0: 0.6820703125, 0.0: 0.1155859375}",-106.672343162797,-13.393467896851762
1,CG,1,3,75.44,13.556046621342078,0.12063467879709068,0.18853131233387815,0.11515625,0.06934552090460673,"0     0.135313
1     0.067812
2     0.070742
3     0.064531
4     0.056992
5     0.046992
6     0.057227
7     0.046562
8     0.060703
9     0.057930
10    0.049375
11    0.048984
12    0.075117
13    0.043984
14    0.045547
15    0.072188
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20750000000000002, 2.0: 0.6773437499999999, 0.0: 0.11515625}",-106.672343162797,-12.868383853977047
2,COBYLA,1,3,31.04,2.440983408382777,0.5210094752042483,0.1785164575231186,0.0521875,0.04315043266141357,"0     0.205547
1     0.054141
2     0.051367
3     0.041797
4     0.107422
5     0.057383
6     0.024063
7     0.016055
8     0.114453
9     0.028125
10    0.060586
11    0.015625
12    0.160898
13    0.023984
14    0.022891
15    0.015664
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.22121093749999998, 2.0: 0.7266015625, 0.0: 0.0521875}",-106.672343162797,-55.577301530056346
3,DE,1,3,404.76,17.797258215803918,0.8158297009373201,0.07935814372055755,0.0234765625,0.016135413304281983,"0     0.431758
1     0.029570
2     0.028359
3     0.008516
4     0.119414
5     0.017617
6     0.011133
7     0.003086
8     0.129688
9     0.012344
10    0.016563
11    0.003555
12    0.164922
13    0.010000
14    0.009883
15    0.003594
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.4353515625, 2.0: 0.541171875, 0.0: 0.0234765625}",-106.672343162797,-87.02646582078789
4,FS,1,3,1428.32,259.30965581713303,0.9082604769974698,0.06268174307869626,0.023203125,0.02032992041456385,"0     0.722461
1     0.022031
2     0.017031
3     0.009961
4     0.066914
5     0.014180
6     0.010313
7     0.001328
8     0.069961
9     0.012891
10    0.013320
11    0.001484
12    0.031016
13    0.002656
14    0.002422
15    0.002031
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7244921875, 2.0: 0.2523046875, 0.0: 0.023203124999999998}",-106.672343162797,-96.88627328347978
5,Nelder-Mead,1,3,526.72,14.801405338683216,0.4378551090273541,0.203976018107545,0.0630859375,0.046669471293140335,"0     0.144805
1     0.060664
2     0.061953
3     0.055859
4     0.087930
5     0.061992
6     0.031641
7     0.028555
8     0.097148
9     0.031445
10    0.065898
11    0.029805
12    0.160312
13    0.025586
14    0.025703
15    0.030703
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1755078125, 2.0: 0.7614062500000001, 0.0: 0.0630859375}",-106.672343162797,-46.707030445749815
6,Powell,1,3,201.12,61.81865090731113,0.7673174485639959,0.12928836144865055,0.033125,0.029238118162955316,"0     0.357305
1     0.024648
2     0.023555
3     0.022031
4     0.121875
5     0.024609
6     0.015703
7     0.005273
8     0.135898
9     0.017422
10    0.026836
11    0.005469
12    0.192344
13    0.010664
14    0.009336
15    0.007031
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3643359375, 2.0: 0.6025390625, 0.0: 0.033125}",-106.672343162797,-81.85155018802041
7,SPSA,1,3,400.0,0.0,0.12070449539345081,0.13449950019687582,0.1051171875,0.032971249164755266,"0     0.098750
1     0.074336
2     0.074258
3     0.068555
4     0.069062
5     0.055078
6     0.052266
7     0.045195
8     0.078164
9     0.052852
10    0.059766
11    0.048320
12    0.067148
13    0.052227
14    0.049180
15    0.054844
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.15359375, 2.0: 0.7412890625, 0.0: 0.1051171875}",-106.672343162797,-12.87583135390243
8,TNC,1,3,42.48,39.85084189825856,0.1222118855438541,0.18527735065819662,0.1215234375,0.07349569668790565,"0     0.128320
1     0.070898
2     0.069336
3     0.063359
4     0.058164
5     0.046406
6     0.059844
7     0.044805
8     0.065430
9     0.061680
10    0.051289
11    0.048750
12    0.073438
13    0.043320
14    0.044570
15    0.070391
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19871093750000002, 2.0: 0.6797656249999999, 0.0: 0.1215234375}",-106.672343162797,-13.036628193306473
9,UMDA,1,3,2312.8,793.8338365174415,0.876444081434988,0.029199619026813714,0.0167578125,0.012614466134536768,"0     0.322305
1     0.018281
2     0.015352
3     0.005977
4     0.201250
5     0.007031
6     0.007109
7     0.003086
8     0.221562
9     0.009648
10    0.006445
11    0.003047
12    0.162969
13    0.007500
14    0.006953
15    0.001484
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3237890625, 2.0: 0.659453125, 0.0: 0.0167578125}",-106.672343162797,-93.4923438178354
10,BFGS,1,4,80.68,14.931095070355692,0.17519373724476373,0.0616700167788044,0.0148046875,0.00721694884185398,"0      0.006953
1      0.004570
2      0.005625
3      0.003750
4      0.003008
         ...   
507    0.001094
508    0.001328
509    0.001094
510    0.000937
511    0.001406
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19855468749999997, 4.0: 0.49621093749999956, 2.0: 0.22726562499999997, 8.0: 0.05257812500000002, 0.0: 0.014804687499999998, 10.0: 0.009179687500000002, 12.0: 0.00140625}",-294.30347783023865,-51.560126165210974
11,CG,1,4,77.0,13.026127590347025,0.16814542247381367,0.0721042081267497,0.0159765625,0.005107188465627395,"0      0.006875
1      0.005195
2      0.005664
3      0.003125
4      0.003359
         ...   
507    0.001602
508    0.001484
509    0.001523
510    0.001328
511    0.001289
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19242187499999994, 4.0: 0.4954296875, 2.0: 0.23304687499999988, 8.0: 0.050664062500000016, 0.0: 0.0159765625, 10.0: 0.011171875000000001, 12.0: 0.0012890625}",-294.30347783023865,-49.48578261527815
12,COBYLA,1,4,29.72,2.4086510747719356,0.272870559361454,0.08341952740336207,0.015703125,0.0057735907878838704,"0      0.010586
1      0.006797
2      0.009648
3      0.004570
4      0.005273
         ...   
507    0.001094
508    0.000859
509    0.000664
510    0.000664
511    0.001133
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15644531249999996, 4.0: 0.534609375, 2.0: 0.24785156249999993, 8.0: 0.037929687499999996, 0.0: 0.015703125, 10.0: 0.0063281249999999995, 12.0: 0.0011328125}",-294.30347783023865,-80.3067546175585
13,DE,1,4,407.88,20.106357203630893,0.5120790788299938,0.09853205150725315,0.0131640625,0.005026176595770884,"0      0.034297
1      0.009102
2      0.026758
3      0.007148
4      0.009062
         ...   
507    0.000195
508    0.000313
509    0.000195
510    0.000195
511    0.000117
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11464843750000005, 4.0: 0.6055468750000005, 2.0: 0.25312499999999993, 8.0: 0.0120703125, 0.0: 0.0131640625, 10.0: 0.0013281249999999999, 12.0: 0.0001171875}",-294.30347783023865,-150.70665382377211
14,FS,1,4,1466.4,250.19864108343995,0.6223291369667363,0.15696677859159536,0.0096484375,0.004857905223865787,"0      0.082930
1      0.012812
2      0.040547
3      0.008164
4      0.016211
         ...   
507    0.000078
508    0.000039
509    0.000117
510    0.000039
511    0.000078
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14425781249999997, 4.0: 0.6216406250000004, 2.0: 0.2143749999999999, 8.0: 0.009374999999999996, 0.0: 0.009648437499999999, 10.0: 0.0006250000000000001, 12.0: 7.8125e-05}",-294.30347783023865,-183.15362936440138
15,Nelder-Mead,1,4,530.92,14.189911909522202,0.27270049850247585,0.1040568585952421,0.015703125,0.0050094515161030854,"0      0.008750
1      0.005078
2      0.006367
3      0.004258
4      0.004570
         ...   
507    0.001289
508    0.000898
509    0.000547
510    0.001016
511    0.000820
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.174140625, 4.0: 0.5173437499999994, 2.0: 0.24425781249999998, 8.0: 0.03972656250000002, 0.0: 0.015703125000000002, 10.0: 0.0080078125, 12.0: 0.0008203125}",-294.30347783023865,-80.25670511531843
16,Powell,1,4,176.08,94.56,0.4198850383748392,0.12134004071059719,0.0133203125,0.004814997829860623,"0      0.026914
1      0.009297
2      0.017031
3      0.005469
4      0.009922
         ...   
507    0.000469
508    0.000313
509    0.000508
510    0.000352
511    0.000273
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13460937499999995, 4.0: 0.5732031250000004, 2.0: 0.2533203125, 8.0: 0.021953124999999993, 0.0: 0.013320312499999997, 10.0: 0.0033203125, 12.0: 0.0002734375}",-294.30347783023865,-123.57362708259838
17,SPSA,1,4,400.0,0.0,0.2194978293495125,0.025067911547042455,0.016796875,0.0038866696761977342,"0      0.007812
1      0.006367
2      0.005000
3      0.004805
4      0.003828
         ...   
507    0.000859
508    0.000742
509    0.000820
510    0.000742
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16785156250000008, 4.0: 0.5117968750000002, 2.0: 0.25859375000000007, 8.0: 0.038125000000000006, 0.0: 0.016796875, 10.0: 0.0063671875, 12.0: 0.00046875}",-294.30347783023865,-64.59897455374976
18,TNC,1,4,39.24,40.212714407261785,0.1685484391025591,0.06867039407151954,0.01296875,0.003998137994351246,"0      0.006445
1      0.004219
2      0.005039
3      0.002617
4      0.003789
         ...   
507    0.000898
508    0.001641
509    0.001250
510    0.001211
511    0.001250
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1952343749999999, 4.0: 0.4969531250000002, 2.0: 0.2277734374999999, 8.0: 0.05609374999999998, 0.0: 0.012968750000000001, 10.0: 0.0097265625, 12.0: 0.00125}",-294.30347783023865,-49.604391810741326
19,UMDA,1,4,2131.2,734.6744585188735,0.5250972043831449,0.030124756133633194,0.011328125,0.0038571128238538083,"0      0.042227
1      0.007695
2      0.033477
3      0.007031
4      0.009141
         ...   
507    0.000547
508    0.000391
509    0.000313
510    0.000156
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13402343750000012, 4.0: 0.5975390624999997, 2.0: 0.23878906249999995, 8.0: 0.015703124999999995, 0.0: 0.011328125, 10.0: 0.0024609375, 12.0: 0.00015625}",-294.30347783023865,-154.5379334488952
20,BFGS,3,3,187.24,36.20970035777706,0.12384909678155327,0.21616750286038408,0.0916015625,0.05821688700555181,"0     0.125117
1     0.074258
2     0.076602
3     0.085664
4     0.052539
5     0.044258
6     0.043984
7     0.044062
8     0.058516
9     0.047617
10    0.048281
11    0.050859
12    0.084492
13    0.045430
14    0.046523
15    0.071797
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1969140625, 2.0: 0.711484375, 0.0: 0.0916015625}",-106.672343162797,-13.21127335228431
21,CG,3,3,176.36,24.63473969823915,0.11911113694941092,0.21398625699833496,0.088828125,0.04908174756807196,"0     0.124648
1     0.069805
2     0.071406
3     0.088633
4     0.053164
5     0.046992
6     0.042734
7     0.042227
8     0.060625
9     0.046094
10    0.049883
11    0.048633
12    0.088594
13    0.045703
14    0.046602
15    0.074258
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19890625, 2.0: 0.712265625, 0.0: 0.08882812500000001}",-106.672343162797,-12.70586407517847
22,COBYLA,3,3,64.72,5.841369702390014,0.5550424537857294,0.1340023133353517,0.058203125,0.03487517851096787,"0     0.263398
1     0.045117
2     0.046133
3     0.034180
4     0.100977
5     0.036094
6     0.027969
7     0.014883
8     0.112695
9     0.030234
10    0.036406
11    0.016992
12    0.173516
13    0.021875
14    0.020195
15    0.019336
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.28273437500000004, 2.0: 0.6590624999999999, 0.0: 0.058203125}",-106.672343162797,-59.20767910015222
23,DE,3,3,1173.68,40.637637726619886,0.7505473213215192,0.04105331011006044,0.0330078125,0.014272520239410242,"0     0.464648
1     0.048242
2     0.040781
3     0.019258
4     0.119883
5     0.022109
6     0.016211
7     0.007695
8     0.125000
9     0.016797
10    0.020000
11    0.007266
12    0.062227
13    0.011797
14    0.011758
15    0.006328
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.47097656250000003, 2.0: 0.49601562499999996, 0.0: 0.0330078125}",-106.672343162797,-80.06264141992716
24,FS,3,3,1683.4,120.99289235322875,0.8477963886202357,0.07627689866721182,0.0298046875,0.015470722727744492,"0     0.519727
1     0.027656
2     0.021719
3     0.011406
4     0.109883
5     0.017578
6     0.012891
7     0.004414
8     0.116523
9     0.016914
10    0.016328
11    0.004063
12    0.100977
13    0.008672
14    0.007383
15    0.003867
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5235937500000001, 2.0: 0.4466015625000001, 0.0: 0.0298046875}",-106.672343162797,-90.4364272990778
25,Nelder-Mead,3,3,535.12,20.560778195389396,0.582773713066927,0.1567224179405595,0.06265625,0.038982026482365886,"0     0.217656
1     0.046758
2     0.042109
3     0.034023
4     0.128711
5     0.043437
6     0.029766
7     0.019414
8     0.133555
9     0.032891
10    0.044570
11    0.019062
12    0.139844
13    0.023359
14    0.023516
15    0.021328
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.238984375, 2.0: 0.6983593749999999, 0.0: 0.06265625}",-106.672343162797,-62.165837506532625
26,Powell,3,3,563.16,204.19376680006664,0.7641545459704703,0.10516281477927669,0.02984375,0.008491400463759645,"0     0.497852
1     0.039766
2     0.032500
3     0.020859
4     0.084727
5     0.020000
6     0.013906
7     0.008672
8     0.092500
9     0.015938
10    0.017891
11    0.008555
12    0.114805
13    0.012617
14    0.011406
15    0.008008
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.505859375, 2.0: 0.464296875, 0.0: 0.029843750000000002}",-106.672343162797,-81.51415595717336
27,SPSA,3,3,400.0,0.0,0.21651643802528397,0.16637471878423296,0.11578125,0.08616893552330068,"0     0.151680
1     0.079219
2     0.077188
3     0.086680
4     0.068945
5     0.046367
6     0.055234
7     0.037109
8     0.074648
9     0.060547
10    0.054414
11    0.041211
12    0.067305
13    0.029297
14    0.028242
15    0.041914
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19359375, 2.0: 0.6906249999999999, 0.0: 0.11578125}",-106.672343162797,-23.096315777419562
28,TNC,3,3,75.32,46.613062546887,0.10858064648697592,0.21984389088667214,0.0897265625,0.0573782253314574,"0     0.126484
1     0.070273
2     0.072188
3     0.086875
4     0.053359
5     0.045195
6     0.043672
7     0.043672
8     0.060273
9     0.046055
10    0.049688
11    0.048867
12    0.084570
13    0.046484
14    0.047734
15    0.074609
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20109375000000002, 2.0: 0.7091796875, 0.0: 0.0897265625}",-106.672343162797,-11.58255198289704
29,UMDA,3,3,2462.4,682.590829120931,0.8616699546775344,0.031313557272090065,0.0296875,0.012756762338131196,"0     0.610195
1     0.040078
2     0.033594
3     0.011602
4     0.092188
5     0.011875
6     0.013437
7     0.003633
8     0.102695
9     0.016250
10    0.011758
11    0.003711
12    0.036875
13    0.005078
14    0.004531
15    0.002500
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.6126953125, 2.0: 0.3576171875, 0.0: 0.0296875}",-106.672343162797,-91.9163530984337
30,BFGS,3,4,180.0,39.26525181378568,0.155771041908349,0.07310799472258242,0.0139453125,0.0051713203063567335,"0      0.005156
1      0.003789
2      0.003711
3      0.002656
4      0.003320
         ...   
507    0.001680
508    0.001055
509    0.000742
510    0.000937
511    0.001484
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2005859375, 4.0: 0.4883984375000001, 2.0: 0.2273828125, 8.0: 0.05808593750000002, 0.0: 0.013945312500000001, 10.0: 0.0101171875, 12.0: 0.001484375}",-294.30347783023865,-45.84395937886697
31,CG,3,4,185.64,35.75682312510439,0.14554238883612722,0.08568671668324146,0.013359375,0.002996885590440099,"0      0.005156
1      0.004805
2      0.003828
3      0.003945
4      0.002969
         ...   
507    0.001641
508    0.001484
509    0.001094
510    0.000820
511    0.001055
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.200546875, 4.0: 0.48679687499999996, 2.0: 0.23203125000000005, 8.0: 0.055429687499999984, 0.0: 0.013359375, 10.0: 0.01078125, 12.0: 0.0010546875}",-294.30347783023865,-42.83363120619315
32,COBYLA,3,4,65.48,6.312653958518556,0.28986660967184963,0.09818624026639503,0.016640625,0.003851966573631578,"0      0.015039
1      0.007656
2      0.008086
3      0.005078
4      0.005742
         ...   
507    0.000508
508    0.000703
509    0.000742
510    0.000273
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15093750000000003, 4.0: 0.5311718750000001, 2.0: 0.2653906250000001, 8.0: 0.030273437500000003, 0.0: 0.016640625, 10.0: 0.0051171875, 12.0: 0.00046875}",-294.30347783023865,-85.30875133328564
33,DE,3,4,1166.4,41.81291666459062,0.5169293187619322,0.10263569365911432,0.01609375,0.006365629602354744,"0      0.060430
1      0.013164
2      0.023516
3      0.006992
4      0.012930
         ...   
507    0.000195
508    0.000195
509    0.000273
510    0.000117
511    0.000078
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13156249999999997, 4.0: 0.5669140625000001, 2.0: 0.2744921875, 8.0: 0.0095703125, 0.0: 0.01609375, 10.0: 0.0012890625000000003, 12.0: 7.8125e-05}",-294.30347783023865,-152.1340963040527
34,FS,3,4,1668.0,107.00953228568005,0.6905157941290223,0.13608674666757176,0.0107421875,0.005269819360637517,"0      0.149062
1      0.020625
2      0.034688
3      0.006641
4      0.024922
         ...   
507    0.000156
508    0.000117
509    0.000039
510    0.000000
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1866796875000001, 4.0: 0.5669140624999998, 2.0: 0.23015624999999995, 8.0: 0.004960937500000003, 0.0: 0.0107421875, 10.0: 0.00039062499999999997, 12.0: 0.00015625}",-294.30347783023865,-203.2211997088803
35,Nelder-Mead,3,4,557.24,23.418420100425223,0.25107903305388546,0.07793664057768247,0.0155859375,0.00445791956802722,"0      0.009102
1      0.004336
2      0.005156
3      0.003008
4      0.003438
         ...   
507    0.001289
508    0.001172
509    0.000859
510    0.000937
511    0.000742
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18226562500000001, 4.0: 0.5105078125, 2.0: 0.23902343750000002, 8.0: 0.04375000000000001, 0.0: 0.015585937499999999, 10.0: 0.008125, 12.0: 0.0007421875}",-294.30347783023865,-73.89343263801193
36,Powell,3,4,502.36,167.64387969741097,0.4747193347662252,0.14024117347507545,0.01546875,0.005,"0      0.048320
1      0.017578
2      0.019688
3      0.008320
4      0.014063
         ...   
507    0.000234
508    0.000469
509    0.000273
510    0.000234
511    0.000156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14257812499999997, 4.0: 0.5679296874999997, 2.0: 0.25472656250000003, 8.0: 0.016640625, 0.0: 0.01546875, 10.0: 0.0025000000000000005, 12.0: 0.00015625}",-294.30347783023865,-139.7115512149574
37,SPSA,3,4,400.0,0.0,0.3252303669627689,0.04375247600472236,0.0173828125,0.0038866696761977342,"0      0.017930
1      0.009570
2      0.009258
3      0.005547
4      0.005469
         ...   
507    0.000703
508    0.000664
509    0.000508
510    0.000273
511    0.000234
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14585937500000007, 4.0: 0.5241406249999998, 2.0: 0.2800390625000001, 8.0: 0.02820312500000001, 0.0: 0.017382812499999997, 10.0: 0.004140624999999999, 12.0: 0.000234375}",-294.30347783023865,-95.71642809314764
38,TNC,3,4,92.12,95.04917464134026,0.1437209468720097,0.08119371897466726,0.0139453125,0.004265868239401858,"0      0.006133
1      0.004766
2      0.004063
3      0.003359
4      0.002969
         ...   
507    0.001445
508    0.001250
509    0.001289
510    0.001289
511    0.001172
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.196796875, 4.0: 0.48835937499999993, 2.0: 0.23054687499999998, 8.0: 0.058515625, 0.0: 0.0139453125, 10.0: 0.0106640625, 12.0: 0.001171875}",-294.30347783023865,-42.297574501487404
39,UMDA,3,4,2418.4,1093.1484071250343,0.5658942978702333,0.026319461150615057,0.012265625,0.003828125,"0      0.042773
1      0.010586
2      0.029375
3      0.008672
4      0.008086
         ...   
507    0.000352
508    0.000234
509    0.000117
510    0.000234
511    0.000195
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11749999999999994, 4.0: 0.5953125, 2.0: 0.26078124999999996, 8.0: 0.012656250000000003, 0.0: 0.012265624999999999, 10.0: 0.0012890625, 12.0: 0.0001953125}",-294.30347783023865,-166.54465994751067


==> Tables/TSP/Other_setups/comb_res_back_Boeblingen_pen_1_scal_ising_mean.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,81.2,17.313578486263317,-0.05433100372647114,0.4275042280540409,0.1088671875,0.059167838644679366,"0     0.079336
1     0.073711
2     0.073516
3     0.078633
4     0.052734
5     0.048672
6     0.052695
7     0.052227
8     0.057656
9     0.056172
10    0.049063
11    0.059375
12    0.048672
13    0.049609
14    0.052969
15    0.114961
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19429687499999998, 2.0: 0.6968359375000001, 0.0: 0.1088671875}",-6.223657337763831,0.33813755001032625
1,CG,1,3,76.24,13.662444876375531,-0.05444669132290736,0.42521640658636617,0.109375,0.05728153023492553,"0     0.081094
1     0.074453
2     0.075664
3     0.077969
4     0.051523
5     0.046445
6     0.051680
7     0.053633
8     0.057227
9     0.057695
10    0.052148
11    0.059687
12    0.046758
13    0.048594
14    0.048477
15    0.116953
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.198046875, 2.0: 0.6925781249999999, 0.0: 0.109375}",-6.223657337763831,0.3388575499687748
2,COBYLA,1,3,31.88,2.91643618136931,0.7098611290342176,0.18620499605793295,0.036328125,0.029069429617404777,"0     0.410234
1     0.044336
2     0.044297
3     0.025313
4     0.106523
5     0.038359
6     0.016602
7     0.007812
8     0.116133
9     0.019727
10    0.038516
11    0.007539
12    0.098398
13    0.011094
14    0.011055
15    0.004063
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.414296875, 2.0: 0.5493750000000001, 0.0: 0.036328125}",-6.223657337763831,-4.417932424507126
3,Nelder-Mead,1,3,526.12,11.261687262573046,0.5053597875337136,0.32200534852840657,0.0573828125,0.04455546901712446,"0     0.270234
1     0.047422
2     0.044023
3     0.053125
4     0.082734
5     0.057383
6     0.028281
7     0.022266
8     0.093633
9     0.029102
10    0.060117
11    0.024023
12    0.104609
13    0.029492
14    0.029766
15    0.023789
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.29402343750000004, 2.0: 0.6485937500000001, 0.0: 0.057382812500000005}",-6.223657337763831,-3.145186149894967
4,Powell,1,3,115.88,42.329488539315,0.8085363184033549,0.13655529193981733,0.021953125,0.01257035862716832,"0     0.539180
1     0.030430
2     0.029180
3     0.019297
4     0.096055
5     0.031719
6     0.009727
7     0.005195
8     0.096016
9     0.012227
10    0.028789
11    0.005000
12    0.079531
13    0.008008
14    0.007305
15    0.002344
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5415234375, 2.0: 0.4365234375, 0.0: 0.021953125}",-6.223657337763831,-5.032052990879594
5,SPSA,1,3,400.0,0.0,0.5377897991914802,0.30246492326490976,0.033671875,0.030403726690649086,"0     0.289414
1     0.034297
2     0.031758
3     0.072656
4     0.066367
5     0.085859
6     0.017266
7     0.011953
8     0.075195
9     0.016406
10    0.092813
11    0.013398
12    0.147930
13    0.018164
14    0.016836
15    0.009687
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.29910156250000003, 2.0: 0.6672265625000001, 0.0: 0.033671875000000004}",-6.223657337763831,-3.3470194299125926
6,TNC,1,3,36.84,41.867104031685784,-0.061792522900506776,0.4232149558911608,0.1084375,0.059049968702031816,"0     0.079727
1     0.075664
2     0.074531
3     0.079883
4     0.054609
5     0.044883
6     0.053672
7     0.053398
8     0.053828
9     0.054766
10    0.051172
11    0.059531
12    0.048711
13    0.048789
14    0.049844
15    0.116992
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19671875, 2.0: 0.69484375, 0.0: 0.10843749999999999}",-6.223657337763831,0.38457548856867857
7,UMDA,1,3,1745.6,658.8115360252885,0.9029262333777812,0.11773355754261162,0.00796875,0.005172500434237537,"0     0.744922
1     0.021328
2     0.016133
3     0.015781
4     0.038555
5     0.024414
6     0.003555
7     0.001211
8     0.037148
9     0.004414
10    0.027109
11    0.001367
12    0.058750
13    0.002188
14    0.001602
15    0.001523
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7464453124999999, 2.0: 0.2455859375, 0.0: 0.00796875}",-6.223657337763831,-5.619503477821086
8,BFGS,1,4,77.28,12.028366472634595,0.09146969654262974,0.15041594504455388,0.0105859375,0.005053123550556379,"0      0.005000
1      0.003438
2      0.004844
3      0.003164
4      0.002305
         ...   
507    0.003164
508    0.001797
509    0.002461
510    0.001680
511    0.003320
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21644531250000001, 4.0: 0.46890624999999997, 2.0: 0.20031249999999992, 8.0: 0.078359375, 0.0: 0.0105859375, 10.0: 0.022070312499999998, 12.0: 0.0033203125}",-18.958915709292523,-1.7341662667062827
9,CG,1,4,79.84,14.186416037886385,0.07975679577620244,0.16209377181005272,0.0109765625,0.005996316414839614,"0      0.004922
1      0.003984
2      0.005078
3      0.003320
4      0.002344
         ...   
507    0.002695
508    0.001367
509    0.003047
510    0.001641
511    0.003242
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21484375000000006, 4.0: 0.47011718750000037, 2.0: 0.20140624999999995, 8.0: 0.07843750000000001, 0.0: 0.0109765625, 10.0: 0.0209765625, 12.0: 0.0032421875}",-18.958915709292523,-1.5121023683642798
10,COBYLA,1,4,30.12,2.065332902948094,0.370115656292427,0.13800173262720467,0.013125,0.006353392840517379,"0      0.024961
1      0.008008
2      0.018047
3      0.005703
4      0.008164
         ...   
507    0.000703
508    0.000352
509    0.000703
510    0.000391
511    0.000508
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1465625, 4.0: 0.5655859374999999, 2.0: 0.2457812499999999, 8.0: 0.024531249999999998, 0.0: 0.013124999999999998, 10.0: 0.0039062499999999996, 12.0: 0.0005078125}",-18.958915709292523,-7.016991530337607
11,Nelder-Mead,1,4,524.92,14.623050297390076,0.32948915818893637,0.18859753030298987,0.010546875,0.00428798796876956,"0      0.013594
1      0.006406
2      0.015273
3      0.005313
4      0.004414
         ...   
507    0.001211
508    0.000664
509    0.001445
510    0.000586
511    0.001211
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16003906250000002, 4.0: 0.5544531250000001, 2.0: 0.2234375000000001, 8.0: 0.0406640625, 0.0: 0.010546875, 10.0: 0.0096484375, 12.0: 0.0012109375}",-18.958915709292523,-6.246757177229796
12,Powell,1,4,141.6,65.08763323397157,0.538404300843095,0.216321865879717,0.01203125,0.004668908443596587,"0      0.089258
1      0.011094
2      0.030977
3      0.004648
4      0.015781
         ...   
507    0.000313
508    0.000508
509    0.000391
510    0.000313
511    0.000195
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1680078125, 4.0: 0.576171875, 2.0: 0.22210937499999997, 8.0: 0.018359375, 0.0: 0.01203125, 10.0: 0.0031249999999999997, 12.0: 0.0001953125}",-18.958915709292523,-10.20756175720481
13,SPSA,1,4,400.0,0.0,0.36717460394851564,0.13363353371750591,0.0139453125,0.007061134408905201,"0      0.029648
1      0.009727
2      0.015820
3      0.005664
4      0.008320
         ...   
507    0.000664
508    0.000469
509    0.000469
510    0.000313
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14695312500000002, 4.0: 0.5554687499999998, 2.0: 0.2523828125000001, 8.0: 0.026562499999999996, 0.0: 0.0139453125, 10.0: 0.00421875, 12.0: 0.00046875}",-18.958915709292523,-6.961232366852775
14,TNC,1,4,31.44,35.36561041463869,0.08264804162460322,0.15837475944808277,0.0115234375,0.00566069404148025,"0      0.005195
1      0.003125
2      0.005000
3      0.003477
4      0.002266
         ...   
507    0.002383
508    0.002109
509    0.002695
510    0.001680
511    0.003008
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21812500000000004, 4.0: 0.468359375, 2.0: 0.20136718749999996, 8.0: 0.07851562499999996, 0.0: 0.0115234375, 10.0: 0.019101562499999995, 12.0: 0.0030078125}",-18.958915709292523,-1.5669172546989523
15,UMDA,1,4,1754.4,695.414006186243,0.7321179248728512,0.014665661460792486,0.0065234375,0.002840034488952115,"0      0.040898
1      0.005508
2      0.090313
3      0.011562
4      0.009219
         ...   
507    0.000000
508    0.000000
509    0.000000
510    0.000117
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.07773437500000002, 4.0: 0.711445312500001, 2.0: 0.20199218749999992, 8.0: 0.0020703125000000005, 0.0: 0.0065234375, 10.0: 0.000234375, 12.0: 0.0}",-18.958915709292523,-13.880162026926543
16,BFGS,3,3,178.64,37.24070890839754,0.10770550343790868,0.38194713862473617,0.0955078125,0.05120615502554356,"0     0.121914
1     0.053203
2     0.054609
3     0.102891
4     0.060430
5     0.051328
6     0.047773
7     0.043867
8     0.068320
9     0.047734
10    0.059844
11    0.049336
12    0.074922
13    0.044766
14    0.045508
15    0.073555
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19546875, 2.0: 0.7090234375000001, 0.0: 0.09550781250000001}",-6.223657337763831,-0.6703221467888878
17,CG,3,3,173.28,20.925620659851404,0.10402868247717593,0.3830819632356289,0.098515625,0.05562280543423713,"0     0.121445
1     0.054688
2     0.054609
3     0.099727
4     0.063164
5     0.053164
6     0.047578
7     0.046328
8     0.064414
9     0.050937
10    0.058008
11    0.051641
12    0.073789
13    0.043359
14    0.042813
15    0.074336
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.19578125000000002, 2.0: 0.7057031250000001, 0.0: 0.098515625}",-6.223657337763831,-0.6474388730369798
18,COBYLA,3,3,67.56,6.6276994500354345,0.6944679685317919,0.14212742601337916,0.0368359375,0.019726601175704662,"0     0.327617
1     0.043984
2     0.039805
3     0.017773
4     0.132461
5     0.032930
6     0.016523
7     0.008125
8     0.140078
9     0.020313
10    0.036406
11    0.008008
12    0.137656
13    0.016758
14    0.013828
15    0.007734
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.33535156250000003, 2.0: 0.6278124999999999, 0.0: 0.0368359375}",-6.223657337763831,-4.322130668194828
19,Nelder-Mead,3,3,519.08,19.810946469060987,0.7193656553030979,0.1068016082223056,0.043984375,0.01926870413350039,"0     0.321367
1     0.040742
2     0.040352
3     0.022500
4     0.123008
5     0.029805
6     0.020352
7     0.009609
8     0.134023
9     0.023633
10    0.031992
11    0.010078
12    0.150898
13    0.016406
14    0.015352
15    0.009883
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.33125, 2.0: 0.6247656249999999, 0.0: 0.043984375}",-6.223657337763831,-4.477085339162412
20,Powell,3,3,425.8,166.15679342115388,0.8099158370021154,0.06854280575723196,0.0326953125,0.016013528826237834,"0     0.507969
1     0.031523
2     0.025898
3     0.011797
4     0.113555
5     0.017969
6     0.014531
7     0.005781
8     0.122383
9     0.018164
10    0.016758
11    0.005898
12    0.084023
13    0.010117
14    0.008750
15    0.004883
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5128515625, 2.0: 0.454453125, 0.0: 0.032695312500000004}",-6.223657337763831,-5.040638641929352
21,SPSA,3,3,400.0,0.0,0.7904509810973491,0.15181327449839155,0.0291015625,0.016524407108076147,"0     0.599961
1     0.036523
2     0.029531
3     0.022773
4     0.078828
5     0.021719
6     0.014453
7     0.006602
8     0.079375
9     0.014648
10    0.019727
11    0.007422
12    0.050313
13    0.007148
14    0.007305
15    0.003672
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.6036328125, 2.0: 0.36726562500000004, 0.0: 0.0291015625}",-6.223657337763831,-4.919496048649136
22,TNC,3,3,105.0,81.41695155187278,0.08870500073383662,0.382484094508178,0.0961328125,0.05879852239088634,"0     0.118398
1     0.052422
2     0.053086
3     0.100937
4     0.063516
5     0.052852
6     0.046211
7     0.046289
8     0.068867
9     0.049922
10    0.060781
11    0.050352
12    0.073047
13    0.042227
14    0.045781
15    0.075313
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1937109375, 2.0: 0.7101562499999999, 0.0: 0.0961328125}",-6.223657337763831,-0.5520695287134885
23,UMDA,3,3,2299.2,823.9704849082884,0.9385485909787685,0.03171090686637907,0.0104296875,0.007623294827267112,"0     0.833945
1     0.023359
2     0.017344
3     0.011289
4     0.033789
5     0.010078
6     0.004297
7     0.000937
8     0.034375
9     0.006133
10    0.009023
11    0.000977
12    0.010625
13    0.001445
14    0.001484
15    0.000898
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.83484375, 2.0: 0.1547265625, 0.0: 0.0104296875}",-6.223657337763831,-5.841204825092917
24,BFGS,3,4,170.48,29.462002647477988,0.15284260879916348,0.0828671705696172,0.0115234375,0.003993173496144702,"0      0.004492
1      0.003359
2      0.003594
3      0.002969
4      0.003203
         ...   
507    0.001484
508    0.001367
509    0.001289
510    0.001602
511    0.001328
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19707031250000004, 4.0: 0.48863281250000007, 2.0: 0.23070312500000006, 8.0: 0.058750000000000004, 0.0: 0.0115234375, 10.0: 0.011992187500000001, 12.0: 0.001328125}",-18.958915709292523,-2.897730137011712
25,CG,3,4,173.48,33.48207878851013,0.14834978886214262,0.0850709186222573,0.014375,0.005849731647824753,"0      0.005820
1      0.003516
2      0.004063
3      0.002812
4      0.002891
         ...   
507    0.001484
508    0.001328
509    0.001289
510    0.000937
511    0.001719
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20289062499999996, 4.0: 0.4842578124999999, 2.0: 0.22664062499999996, 8.0: 0.0581640625, 0.0: 0.014374999999999999, 10.0: 0.011953125000000002, 12.0: 0.00171875}",-18.958915709292523,-2.812551142528705
26,COBYLA,3,4,64.56,6.928665095095881,0.3566276527615955,0.09997479885716343,0.016171875,0.005434322437209859,"0      0.024766
1      0.010273
2      0.016172
3      0.005273
4      0.007734
         ...   
507    0.000625
508    0.000508
509    0.000625
510    0.000586
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.142734375, 4.0: 0.5499609374999997, 2.0: 0.2603125000000001, 8.0: 0.0264453125, 0.0: 0.016171875000000002, 10.0: 0.0040625, 12.0: 0.0003125}",-18.958915709292523,-6.761273608309932
27,Nelder-Mead,3,4,543.68,25.665104714378238,0.28625776751840926,0.1069990655138836,0.0151953125,0.005138463641376671,"0      0.011133
1      0.006094
2      0.008242
3      0.004219
4      0.004453
         ...   
507    0.000781
508    0.001289
509    0.001055
510    0.000859
511    0.000898
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16964843749999997, 4.0: 0.515625, 2.0: 0.24804687499999997, 8.0: 0.0423828125, 0.0: 0.015195312499999999, 10.0: 0.008203125, 12.0: 0.0008984375}",-18.958915709292523,-5.427136885511775
28,Powell,3,4,495.72,189.47327410481932,0.5827739263450973,0.16616280157707533,0.0110546875,0.00498502395853696,"0      0.084648
1      0.017070
2      0.033555
3      0.007422
4      0.017109
         ...   
507    0.000156
508    0.000469
509    0.000156
510    0.000039
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14789062500000005, 4.0: 0.5892968750000003, 2.0: 0.23882812500000006, 8.0: 0.011679687500000003, 0.0: 0.0110546875, 10.0: 0.00125, 12.0: 0.0}",-18.958915709292523,-11.048761747150149
29,SPSA,3,4,400.0,0.0,0.4529920299191623,0.10764792853796692,0.0140625,0.005572399460034026,"0      0.039375
1      0.013516
2      0.022383
3      0.007617
4      0.010508
         ...   
507    0.000234
508    0.000195
509    0.000391
510    0.000078
511    0.000195
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13234374999999995, 4.0: 0.5805078124999997, 2.0: 0.25417968750000003, 8.0: 0.016171874999999992, 0.0: 0.014062499999999999, 10.0: 0.0025390625, 12.0: 0.0001953125}",-18.958915709292523,-8.588237712218715
30,TNC,3,4,120.4,119.17281569217035,0.1323706002795824,0.08158338380367074,0.0141015625,0.005714885135273936,"0      0.004727
1      0.003438
2      0.004531
3      0.003398
4      0.002578
         ...   
507    0.001523
508    0.001211
509    0.001055
510    0.001055
511    0.001758
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20312500000000008, 4.0: 0.4916406249999999, 2.0: 0.21753906250000002, 8.0: 0.06027343750000002, 0.0: 0.0141015625, 10.0: 0.0115625, 12.0: 0.0017578125}",-18.958915709292523,-2.509603053089055
31,UMDA,3,4,2290.4,714.0895181978237,0.7631954881421151,0.03826608038907751,0.0086328125,0.0036085801343378123,"0      0.111680
1      0.016055
2      0.093711
3      0.010352
4      0.015000
         ...   
507    0.000000
508    0.000078
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13285156250000021, 4.0: 0.6477734374999998, 2.0: 0.2091796875, 8.0: 0.0015625000000000005, 0.0: 0.008632812500000002, 10.0: 0.0, 12.0: 0.0}",-18.958915709292523,-14.46935892939872


==> Tables/TSP/Other_setups/comb_res_back_Boeblingen_pen_1_scal_ising_mean_coeffs.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,DE,1,3,402.84,16.789711135096994,0.9397172648575508,0.011817425283337115,0.0084765625,0.005068500494783936,"0     0.853633
1     0.023086
2     0.017773
3     0.007148
4     0.033320
5     0.008438
6     0.003281
7     0.000430
8     0.031094
9     0.005195
10    0.006680
11    0.000703
12    0.007852
13    0.000469
14    0.000742
15    0.000156
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.8537890625, 2.0: 0.13773437499999996, 0.0: 0.0084765625}",-6.223657337763831,-5.848478250854052
1,FS,1,3,1256.04,223.72759865515025,0.9549527555326524,0.004558542813960174,0.0144140625,0.004738331164720602,"0     0.849844
1     0.020039
2     0.013906
3     0.003984
4     0.040391
5     0.005195
6     0.007109
7     0.000625
8     0.040352
9     0.007305
10    0.003633
11    0.000859
12    0.005352
13    0.000547
14    0.000664
15    0.000195
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.8500390625, 2.0: 0.13554687499999998, 0.0: 0.014414062500000002}",-6.223657337763831,-5.9432987241885815
2,DE,1,4,399.96,15.124761155138946,0.8036257937917446,0.04765577311033045,0.0079296875,0.0029917897091979073,"0      0.226367
1      0.018047
2      0.052852
3      0.006172
4      0.035391
         ...   
507    0.000000
508    0.000000
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.23703124999999997, 4.0: 0.5667578125000001, 2.0: 0.18730468749999998, 8.0: 0.0009765625000000002, 0.0: 0.0079296875, 10.0: 0.0, 12.0: 0.0}",-18.958915709292523,-15.23587368631098
3,FS,1,4,1233.76,215.44266615505853,0.8330298448911073,0.014016344501238254,0.0086328125,0.002272349933163904,"0      0.239258
1      0.020156
2      0.051797
3      0.004609
4      0.039648
         ...   
507    0.000000
508    0.000039
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24628906249999988, 4.0: 0.5660546875000003, 2.0: 0.17867187499999992, 8.0: 0.0003515625, 0.0: 0.0086328125, 10.0: 0.0, 12.0: 0.0}",-18.958915709292523,-15.793342612615525
4,DE,3,3,1167.52,44.000109090773854,0.8686517873683534,0.02926066314200134,0.0205078125,0.010349719765227946,"0     0.696641
1     0.041523
2     0.036641
3     0.009609
4     0.072344
5     0.011680
6     0.009609
7     0.001953
8     0.074023
9     0.010898
10    0.009297
11    0.001602
12    0.018125
13    0.002617
14    0.002305
15    0.001133
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.6977734375, 2.0: 0.28171875, 0.0: 0.0205078125}",-6.223657337763831,-5.406191070416721
5,FS,3,3,1665.28,120.9523939407567,0.9339842730886388,0.02186382514485837,0.0175390625,0.007439740011943462,"0     0.795234
1     0.027305
2     0.019180
3     0.008242
4     0.050313
5     0.010039
6     0.008242
7     0.001016
8     0.050117
9     0.009297
10    0.006562
11    0.001016
12    0.010937
13    0.001211
14    0.001055
15    0.000234
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7954687500000001, 2.0: 0.18699218750000002, 0.0: 0.0175390625}",-6.223657337763831,-5.812798074564126
6,DE,3,4,1179.56,48.57495651053122,0.6918260648393729,0.05892251346108595,0.012890625,0.004703747882340741,"0      0.113750
1      0.018086
2      0.043320
3      0.008828
4      0.022266
         ...   
507    0.000000
508    0.000039
509    0.000000
510    0.000039
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14082031250000004, 4.0: 0.5980859374999993, 2.0: 0.2455859375, 8.0: 0.0025390625000000014, 0.0: 0.012890625000000001, 10.0: 7.8125e-05, 12.0: 0.0}",-18.958915709292523,-13.116272048781214
7,FS,3,4,1636.44,180.23430971932066,0.7991900474710414,0.0605422399221497,0.00765625,0.0035767259819561243,"0      0.198984
1      0.019375
2      0.052383
3      0.008086
4      0.028672
         ...   
507    0.000000
508    0.000000
509    0.000000
510    0.000078
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21503906250000013, 4.0: 0.5815625, 2.0: 0.19460937500000003, 8.0: 0.0010546875000000003, 0.0: 0.00765625, 10.0: 7.8125e-05, 12.0: 0.0}",-18.958915709292523,-15.151776745708966


==> Tables/TSP/Other_setups/comb_res_back_Boeblingen_pen_brute_force_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,75.6,10.526157893552615,-0.01862545986934656,0.2589451509081701,0.1055078125,0.05407122062071525,"0     0.129609
1     0.066484
2     0.064531
3     0.076875
4     0.059883
5     0.046328
6     0.051016
7     0.049805
8     0.065273
9     0.054492
10    0.047734
11    0.053750
12    0.064102
13    0.045508
14    0.047500
15    0.077109
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20671875, 2.0: 0.6877734375, 0.0: 0.10550781249999999}",-99.59057872569994,1.8549203274205235
1,CG,1,3,79.96,11.255149932364295,-0.021847532913725144,0.2708388442709635,0.09984375,0.051816579255506506,"0     0.132031
1     0.065703
2     0.063437
3     0.075820
4     0.062852
5     0.045117
6     0.048711
7     0.049297
8     0.064102
9     0.051133
10    0.050859
11    0.052305
12    0.062422
13    0.050977
14    0.049297
15    0.075938
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20796874999999998, 2.0: 0.6921875000000001, 0.0: 0.09984375000000001}",-99.59057872569994,2.1758084466066636
2,COBYLA,1,3,30.92,2.652093512680124,0.4230228399689303,0.12834113804985076,0.13546875,0.08031430491040925,"0     0.062109
1     0.058359
2     0.060898
3     0.052617
4     0.095977
5     0.058125
6     0.067344
7     0.020938
8     0.102461
9     0.068125
10    0.061133
11    0.022187
12    0.177461
13    0.038750
14    0.035469
15    0.018047
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08015625, 2.0: 0.784375, 0.0: 0.13546875}",-99.59057872569994,-42.12908944669493
3,DE,1,3,409.44,21.535236242029015,0.6530148087953824,0.04921627126601405,0.1661328125,0.10247647643560083,"0     0.053242
1     0.025313
2     0.027617
3     0.019727
4     0.125547
5     0.036562
6     0.082422
7     0.011992
8     0.143828
9     0.083711
10    0.040352
11    0.013203
12    0.278828
13    0.023672
14    0.024531
15    0.009453
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0626953125, 2.0: 0.771171875, 0.0: 0.1661328125}",-99.59057872569994,-65.03412272438443
4,FS,1,3,1489.48,247.84464811651674,0.6969741964683549,0.03718013919567266,0.2459375,0.1261106904667483,"0     0.068672
1     0.031211
2     0.032734
3     0.024922
4     0.147891
5     0.035078
6     0.119414
7     0.015117
8     0.158477
9     0.126523
10    0.037969
11    0.016289
12    0.149414
13    0.011133
14    0.014063
15    0.011094
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07976562499999999, 2.0: 0.674296875, 0.0: 0.2459375}",-99.59057872569994,-69.41206358316315
5,Nelder-Mead,1,3,526.48,14.486186523719763,0.46204888117666765,0.1256699222058344,0.1157421875,0.09105506455037764,"0     0.060586
1     0.057656
2     0.057383
3     0.065898
4     0.085430
5     0.065234
6     0.055352
7     0.024688
8     0.097539
9     0.060391
10    0.068086
11    0.026094
12    0.195547
13    0.029883
14    0.028477
15    0.021758
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08234375, 2.0: 0.8019140625000001, 0.0: 0.11574218750000001}",-99.59057872569994,-46.01571547594649
6,Powell,1,3,155.04,55.52907706778495,0.6434037547318476,0.11855561538910009,0.1765625,0.11994509394520243,"0     0.047656
1     0.032031
2     0.033516
3     0.032695
4     0.120078
5     0.038984
6     0.084844
7     0.011797
8     0.138125
9     0.091719
10    0.042148
11    0.011445
12    0.257539
13    0.022891
14    0.021406
15    0.013125
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.060781249999999995, 2.0: 0.76265625, 0.0: 0.1765625}",-99.59057872569994,-64.07695228803301
7,SPSA,1,3,400.0,0.0,0.0670453081405248,0.16088399736773903,0.1284765625,0.0374532586303415,"0     0.091992
1     0.066953
2     0.066328
3     0.071094
4     0.066602
5     0.062852
6     0.061992
7     0.052148
8     0.068750
9     0.066484
10    0.063516
11    0.057422
12    0.062109
13    0.046836
14    0.045703
15    0.049219
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1412109375, 2.0: 0.7303124999999999, 0.0: 0.1284765625}",-99.59057872569994,-6.677081038557744
8,TNC,1,3,43.32,50.84857520127777,-0.030478081894062627,0.2685404443906,0.1039453125,0.05333074245517601,"0     0.128242
1     0.065117
2     0.067422
3     0.073008
4     0.059883
5     0.047891
6     0.050195
7     0.050664
8     0.065039
9     0.053750
10    0.051250
11    0.053281
12    0.065078
13    0.045000
14    0.050078
15    0.074102
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20234375, 2.0: 0.6937109375000001, 0.0: 0.1039453125}",-99.59057872569994,3.0353298142789726
9,UMDA,1,3,2110.4,841.1063190821955,0.7445100534641873,0.03893503844852069,0.1448046875,0.07548090045175543,"0     0.046641
1     0.019531
2     0.020938
3     0.012305
4     0.151016
5     0.031055
6     0.069883
7     0.011055
8     0.174648
9     0.074922
10    0.029805
11    0.010586
12    0.298281
13    0.019844
14    0.018008
15    0.011484
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.058124999999999996, 2.0: 0.7970703125, 0.0: 0.1448046875}",-99.59057872569994,-74.14618709160023
10,BFGS,1,4,79.4,9.42761899951414,0.19459141034824462,0.0739178071221137,0.0153125,0.005837981778834189,"0      0.007227
1      0.004727
2      0.005625
3      0.002500
4      0.002852
         ...   
507    0.001289
508    0.000664
509    0.001094
510    0.001563
511    0.001172
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19882812500000008, 4.0: 0.49480468750000006, 2.0: 0.22812499999999997, 8.0: 0.051992187499999995, 0.0: 0.0153125, 10.0: 0.009765625, 12.0: 0.001171875}",-467.68895315784647,-91.00825299927946
11,CG,1,4,81.2,9.744742172063866,0.19466303955161074,0.07988693757303003,0.014765625,0.0057431174842153465,"0      0.006484
1      0.004219
2      0.004023
3      0.002773
4      0.003008
         ...   
507    0.001328
508    0.000820
509    0.000781
510    0.000820
511    0.001055
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.202265625, 4.0: 0.4998046874999999, 2.0: 0.21929687499999995, 8.0: 0.05378906250000001, 0.0: 0.014765625000000001, 10.0: 0.0090234375, 12.0: 0.0010546875}",-467.68895315784647,-91.04175318641728
12,COBYLA,1,4,30.6,2.3323807579381204,0.33958905613277074,0.06333858601411073,0.0197265625,0.013534465733648762,"0      0.010078
1      0.005234
2      0.006211
3      0.003984
4      0.003555
         ...   
507    0.000508
508    0.000664
509    0.000352
510    0.000469
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14367187500000006, 4.0: 0.5271093750000003, 2.0: 0.27812499999999984, 8.0: 0.027187500000000003, 0.0: 0.0197265625, 10.0: 0.0038671875, 12.0: 0.0003125}",-467.68895315784647,-158.8220501665967
13,DE,1,4,402.0,13.916896205691843,0.5470921876745721,0.06594144984579993,0.01859375,0.014824411745285206,"0      0.041328
1      0.010000
2      0.022578
3      0.006094
4      0.012461
         ...   
507    0.000156
508    0.000352
509    0.000156
510    0.000117
511    0.000078
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11253906249999998, 4.0: 0.5724218750000002, 2.0: 0.28296875, 8.0: 0.012265624999999997, 0.0: 0.01859375, 10.0: 0.0011328125000000001, 12.0: 7.8125e-05}",-467.68895315784647,-255.8689725343567
14,FS,1,4,1640.28,100.37908945592204,0.5985980567477764,0.09320076059164942,0.0140234375,0.007980995493201333,"0      0.045117
1      0.016250
2      0.027031
3      0.006836
4      0.013789
         ...   
507    0.000078
508    0.000000
509    0.000078
510    0.000078
511    0.000117
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11207031249999998, 4.0: 0.5760156250000006, 2.0: 0.28820312500000006, 8.0: 0.008515625000000002, 0.0: 0.0140234375, 10.0: 0.0010546874999999999, 12.0: 0.0001171875}",-467.68895315784647,-279.95769852268864
15,Nelder-Mead,1,4,525.72,10.278209960883267,0.3461940318060235,0.10703010108146925,0.01671875,0.006907107200761582,"0      0.009570
1      0.005039
2      0.007148
3      0.004570
4      0.004844
         ...   
507    0.000820
508    0.000820
509    0.000664
510    0.000508
511    0.000781
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16746093749999993, 4.0: 0.5198828125000001, 2.0: 0.2516796875, 8.0: 0.03656250000000001, 0.0: 0.01671875, 10.0: 0.0069140625, 12.0: 0.00078125}",-467.68895315784647,-161.91112432485335
16,Powell,1,4,157.92,73.96859874298012,0.43996804616573537,0.11745453433496186,0.0170703125,0.007660234932347049,"0      0.020859
1      0.010117
2      0.017539
3      0.007578
4      0.009023
         ...   
507    0.000273
508    0.000430
509    0.000430
510    0.000195
511    0.000234
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.133125, 4.0: 0.5525781250000003, 2.0: 0.2743749999999998, 8.0: 0.019687499999999997, 0.0: 0.0170703125, 10.0: 0.0029296875000000004, 12.0: 0.000234375}",-467.68895315784647,-205.76819493415584
17,SPSA,1,4,400.0,0.0,0.2776458803020749,0.024988094153124255,0.0174609375,0.004005763669779459,"0      0.008750
1      0.005352
2      0.004375
3      0.004219
4      0.004023
         ...   
507    0.001211
508    0.000703
509    0.000898
510    0.000586
511    0.000586
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16800781250000002, 4.0: 0.513515625, 2.0: 0.25515625, 8.0: 0.038320312500000016, 0.0: 0.0174609375, 10.0: 0.006953125, 12.0: 0.0005859375}",-467.68895315784647,-129.85191110706617
18,TNC,1,4,39.72,42.411809676079606,0.18599178251881457,0.07604020898028786,0.0149609375,0.006149832076594653,"0      0.006523
1      0.004531
2      0.004063
3      0.003008
4      0.003438
         ...   
507    0.001250
508    0.001523
509    0.001133
510    0.001211
511    0.001133
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19921875000000003, 4.0: 0.49218750000000017, 2.0: 0.2271093749999999, 8.0: 0.0558203125, 0.0: 0.0149609375, 10.0: 0.0095703125, 12.0: 0.0011328125}",-467.68895315784647,-86.98630206218624
19,UMDA,1,4,2348.8,1030.899878746719,0.6126250634454358,0.0564056118804454,0.0172265625,0.010200773800688479,"0      0.035312
1      0.010586
2      0.031680
3      0.007773
4      0.011133
         ...   
507    0.000117
508    0.000234
509    0.000039
510    0.000117
511    0.000078
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.10046874999999994, 4.0: 0.576953125, 2.0: 0.2973437499999999, 8.0: 0.007304687500000003, 0.0: 0.0172265625, 10.0: 0.000625, 12.0: 7.8125e-05}",-467.68895315784647,-286.51797460105513
20,BFGS,3,3,176.4,29.002068891718743,0.023028135338093055,0.20775087065535858,0.109453125,0.08298962116843099,"0     0.124805
1     0.060156
2     0.059844
3     0.075391
4     0.055820
5     0.049258
6     0.052187
7     0.045117
8     0.058164
9     0.057266
10    0.055469
11    0.050078
12    0.081719
13    0.052109
14    0.054375
15    0.068242
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.193046875, 2.0: 0.6975, 0.0: 0.109453125}",-99.59057872569994,-2.2933853252944303
21,CG,3,3,188.48,36.19515989742275,0.02084667652938066,0.2082823514251094,0.1130078125,0.08262735420601301,"0     0.126445
1     0.059531
2     0.062656
3     0.073867
4     0.052656
5     0.048477
6     0.053945
7     0.046992
8     0.055000
9     0.059062
10    0.054414
11    0.049766
12    0.081953
13    0.055039
14    0.051992
15    0.068203
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1946484375, 2.0: 0.69234375, 0.0: 0.1130078125}",-99.59057872569994,-2.0761325800684842
22,COBYLA,3,3,63.32,5.725172486484578,0.47257544209094476,0.09577034544008281,0.1977734375,0.13429665912213595,"0     0.060547
1     0.056953
2     0.059453
3     0.051719
4     0.097695
5     0.047656
6     0.098906
7     0.021758
8     0.111172
9     0.098867
10    0.052656
11    0.022266
12    0.150352
13    0.026055
14    0.026289
15    0.017656
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.078203125, 2.0: 0.7240234375, 0.0: 0.19777343749999998}",-99.59057872569994,-47.06406176939068
23,DE,3,3,1179.84,43.16543061293377,0.6231801795088422,0.05165662075720465,0.1605859375,0.14241377513993994,"0     0.075820
1     0.030937
2     0.030820
3     0.016758
4     0.123672
5     0.028203
6     0.079375
7     0.010352
8     0.137930
9     0.081211
10    0.027617
11    0.011641
12    0.275547
13    0.030078
14    0.027109
15    0.012930
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08875, 2.0: 0.7506640625, 0.0: 0.1605859375}",-99.59057872569994,-62.06287472767118
24,FS,3,3,1547.08,253.12793919281214,0.6925990631660623,0.048066706219336765,0.158125,0.1222222242259016,"0     0.068789
1     0.031211
2     0.033203
3     0.016953
4     0.143516
5     0.029141
6     0.076602
7     0.013281
8     0.160781
9     0.081523
10    0.029297
11    0.013203
12    0.245586
13    0.024570
14    0.022539
15    0.009805
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07859374999999999, 2.0: 0.76328125, 0.0: 0.15812500000000002}",-99.59057872569994,-68.97634152558575
25,Nelder-Mead,3,3,527.8,26.477159968546474,0.5906011674180597,0.09888126182203946,0.12671875,0.10218046671610143,"0     0.070508
1     0.044844
2     0.045508
3     0.038047
4     0.139180
5     0.053477
6     0.060078
7     0.015391
8     0.149609
9     0.066641
10    0.055781
11    0.016211
12    0.180742
13    0.028320
14    0.024531
15    0.011133
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.08164062500000001, 2.0: 0.791640625, 0.0: 0.12671875}",-99.59057872569994,-58.81831205923857
26,Powell,3,3,503.52,174.71945970612433,0.6519556713481148,0.07219882623167206,0.1339453125,0.1356399063848894,"0     0.050625
1     0.041406
2     0.042461
3     0.019844
4     0.118164
5     0.044141
6     0.063437
7     0.010937
8     0.135742
9     0.070508
10    0.047773
11    0.012734
12    0.291641
13    0.023047
14    0.017578
15    0.009961
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.060585937500000006, 2.0: 0.8054687500000001, 0.0: 0.1339453125}",-99.59057872569994,-64.92864261306099
27,SPSA,3,3,400.0,0.0,0.05972693135318074,0.15737993226166458,0.10578125,0.055104935850412935,"0     0.105508
1     0.069805
2     0.072813
3     0.090078
4     0.070938
5     0.049180
6     0.050937
7     0.042031
8     0.075078
9     0.054844
10    0.052734
11    0.048516
12    0.071797
13    0.042188
14    0.044414
15    0.059141
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.16464843750000002, 2.0: 0.7295703125, 0.0: 0.10578125}",-99.59057872569994,-5.948239658973421
28,TNC,3,3,96.04,67.2734598485911,-0.0007378923317533203,0.21330553184684073,0.113046875,0.07945704267627494,"0     0.124375
1     0.057773
2     0.061445
3     0.076680
4     0.052461
5     0.049063
6     0.055508
7     0.046836
8     0.057695
9     0.057539
10    0.054219
11    0.049414
12    0.082227
13    0.051406
14    0.052656
15    0.070703
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.195078125, 2.0: 0.6918749999999999, 0.0: 0.113046875}",-99.59057872569994,0.07348712435656864
29,UMDA,3,3,2438.4,799.2180178149139,0.7103677644195439,0.039279944360791436,0.100859375,0.07354002982273074,"0     0.058398
1     0.028555
2     0.025664
3     0.016367
4     0.153828
5     0.031172
6     0.048711
7     0.009766
8     0.178242
9     0.052148
10    0.034063
11    0.009883
12    0.302539
13    0.020625
14    0.018125
15    0.011914
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0703125, 2.0: 0.8288281249999999, 0.0: 0.100859375}",-99.59057872569994,-70.74593676662404
30,BFGS,3,4,184.4,29.746932614977293,0.19051108863110763,0.10350505077218375,0.0140234375,0.004001571346632158,"0      0.005195
1      0.004297
2      0.004336
3      0.003047
4      0.003086
         ...   
507    0.001484
508    0.001133
509    0.001367
510    0.001758
511    0.001445
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20210937500000012, 4.0: 0.4911328125, 2.0: 0.2257031249999999, 8.0: 0.05460937500000001, 0.0: 0.0140234375, 10.0: 0.010976562500000002, 12.0: 0.0014453125}",-467.68895315784647,-89.09993160684442
31,CG,3,4,171.68,20.123061397312288,0.18591713357717574,0.10033615731272721,0.0143359375,0.0033113389769566784,"0      0.005547
1      0.004687
2      0.003555
3      0.002578
4      0.003633
         ...   
507    0.001797
508    0.001563
509    0.001328
510    0.001289
511    0.000781
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20382812500000008, 4.0: 0.4877343750000005, 2.0: 0.22578125000000002, 8.0: 0.05628906250000001, 0.0: 0.014335937500000001, 10.0: 0.01125, 12.0: 0.00078125}",-467.68895315784647,-86.95138957681684
32,COBYLA,3,4,67.4,6.910861017268398,0.36145094538721095,0.11636261851286833,0.0187890625,0.005110175300472822,"0      0.013320
1      0.007773
2      0.010664
3      0.005273
4      0.005508
         ...   
507    0.000820
508    0.000469
509    0.000508
510    0.000703
511    0.000469
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13777343749999998, 4.0: 0.5307421875000004, 2.0: 0.276328125, 8.0: 0.030507812500000002, 0.0: 0.018789062500000002, 10.0: 0.0053906250000000005, 12.0: 0.00046875}",-467.68895315784647,-169.0466142660586
33,DE,3,4,1171.44,27.357017381286287,0.5231386472330617,0.0455698522758,0.017578125,0.006680715381440262,"0      0.038555
1      0.012266
2      0.016680
3      0.005078
4      0.012383
         ...   
507    0.000195
508    0.000430
509    0.000078
510    0.000195
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11839843749999998, 4.0: 0.5576562500000003, 2.0: 0.29128906250000003, 8.0: 0.013242187499999999, 0.0: 0.017578125, 10.0: 0.0015234375, 12.0: 0.0003125}",-467.68895315784647,-244.66616628084256
34,FS,3,4,1686.24,125.709595496923,0.6433107058485994,0.0715458855171743,0.0194140625,0.007459403474495296,"0      0.055391
1      0.022227
2      0.028164
3      0.009766
4      0.016758
         ...   
507    0.000117
508    0.000117
509    0.000039
510    0.000078
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.10582031250000001, 4.0: 0.5667187499999996, 2.0: 0.3007421875000001, 8.0: 0.006640625000000003, 0.0: 0.0194140625, 10.0: 0.0006640624999999999, 12.0: 0.0}",-467.68895315784647,-300.86931057356674
35,Nelder-Mead,3,4,554.24,22.396928360826625,0.3239463986960684,0.09978703584326332,0.0148046875,0.003096550184782252,"0      0.008477
1      0.006094
2      0.005898
3      0.003516
4      0.004883
         ...   
507    0.001211
508    0.001016
509    0.000625
510    0.000977
511    0.000898
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16863281249999995, 4.0: 0.5150781250000002, 2.0: 0.24960937500000005, 8.0: 0.043007812500000006, 0.0: 0.0148046875, 10.0: 0.00796875, 12.0: 0.0008984375}",-467.68895315784647,-151.5061520854186
36,Powell,3,4,489.84,188.35215528366007,0.500803512385182,0.0807297795331534,0.0179296875,0.006459383315185746,"0      0.029023
1      0.011836
2      0.018242
3      0.007812
4      0.009375
         ...   
507    0.000117
508    0.000313
509    0.000117
510    0.000430
511    0.000234
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12113281250000002, 4.0: 0.5562109375000001, 2.0: 0.2878906249999999, 8.0: 0.014804687499999998, 0.0: 0.0179296875, 10.0: 0.0017968749999999999, 12.0: 0.000234375}",-467.68895315784647,-234.22027044519837
37,SPSA,3,4,400.0,0.0,0.38068699323487193,0.05364254581681557,0.0169921875,0.003611961329864634,"0      0.016406
1      0.009805
2      0.009687
3      0.006211
4      0.004805
         ...   
507    0.000586
508    0.000391
509    0.000352
510    0.000508
511    0.000234
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1441406250000001, 4.0: 0.5387890625, 2.0: 0.26988281250000007, 8.0: 0.026249999999999992, 0.0: 0.016992187500000002, 10.0: 0.0037109375, 12.0: 0.000234375}",-467.68895315784647,-178.04310134682544
38,TNC,3,4,115.36,84.39852131406094,0.17409758889703697,0.09412546734048544,0.012890625,0.003935437828048806,"0      0.005508
1      0.004492
2      0.004687
3      0.003008
4      0.003125
         ...   
507    0.001875
508    0.001211
509    0.001055
510    0.001328
511    0.001445
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20003906250000014, 4.0: 0.49207031250000033, 2.0: 0.22789062500000004, 8.0: 0.05441406250000002, 0.0: 0.012890625, 10.0: 0.01125, 12.0: 0.0014453125}",-467.68895315784647,-81.42351909856032
39,UMDA,3,4,2404.0,893.1024577281153,0.6332620706192411,0.03500907832965845,0.01640625,0.00669212566367649,"0      0.054414
1      0.013711
2      0.031328
3      0.009336
4      0.010703
         ...   
507    0.000000
508    0.000078
509    0.000000
510    0.000117
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.10664062499999998, 4.0: 0.5912890625, 2.0: 0.2788281249999999, 8.0: 0.006406250000000003, 0.0: 0.01640625, 10.0: 0.0004296875, 12.0: 0.0}",-467.68895315784647,-296.1696748824831


==> Tables/TSP/Other_setups/comb_res_back_statevector_pen_1_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,121.36,89.24567440498166,0.4408513622284662,0.27033741478980955,0.04259850230304539,0.04240253350223686,"0     0.168590
1     0.035604
2     0.035604
3     0.114386
4     0.078372
5     0.066552
6     0.021299
7     0.022338
8     0.078372
9     0.021299
10    0.066552
11    0.022338
12    0.221725
13    0.013750
14    0.013750
15    0.019468
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.18805813072627298, 2.0: 0.769343366970681, 0.0: 0.04259850230304539}",-106.672343162797,-47.026647795421475
1,CG,1,3,199.68,59.65750246197037,0.4932879723546389,0.28878751623403515,0.03914616143986401,0.035596700578446716,"0     0.185555
1     0.039465
2     0.039465
3     0.081394
4     0.084305
5     0.058014
6     0.019573
7     0.021170
8     0.084305
9     0.019573
10    0.058014
11    0.021170
12    0.241244
13    0.012611
14    0.012611
15    0.021531
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.20708638958719985, 2.0: 0.7537674489729353, 0.0: 0.03914616143986401}",-106.672343162797,-52.62018386509437
2,COBYLA,1,3,121.56,81.88190520499631,0.4662585139951138,0.20218335440296709,0.06523819092289215,0.05958115391077168,"0     0.163843
1     0.038934
2     0.038934
3     0.045416
4     0.086294
5     0.049331
6     0.032619
7     0.022729
8     0.086294
9     0.032619
10    0.049331
11    0.022729
12    0.256555
13    0.023724
14    0.023724
15    0.026924
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1907668485802748, 2.0: 0.7439949604968326, 0.0: 0.06523819092289217}",-106.672343162797,-49.73688820746257
3,DE,1,3,384.48,12.139588131398858,0.8797992621354507,0.0706692498257444,0.024094706378537452,0.028440321464966313,"0     0.575475
1     0.012532
2     0.012532
3     0.006673
4     0.107804
5     0.009178
6     0.012047
7     0.001506
8     0.107804
9     0.012047
10    0.009178
11    0.001506
12    0.123396
13    0.003352
14    0.003352
15    0.001618
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5770926845287923, 2.0: 0.39881260909266975, 0.0: 0.024094706378537452}",-106.672343162797,-93.8502488048884
4,FS,1,3,706.84,41.57372246984867,0.8959513465500224,0.08568089759226895,0.021663487605149946,0.019634852159719027,"0     0.737789
1     0.008493
2     0.008493
3     0.009776
4     0.071391
5     0.015501
6     0.010832
7     0.001133
8     0.071391
9     0.010832
10    0.015501
11    0.001133
12    0.031343
13    0.001630
14    0.001630
15    0.003130
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7409188580600334, 2.0: 0.23741765433481582, 0.0: 0.021663487605149946}",-106.672343162797,-95.57322949635403
5,Nelder-Mead,1,3,90.04,16.50813132974172,0.4321189749895008,0.2159437682991759,0.04512085521544615,0.04769911279965215,"0     0.138079
1     0.025875
2     0.025875
3     0.112109
4     0.075146
5     0.075956
6     0.022560
7     0.021619
8     0.075146
9     0.022560
10    0.075956
11    0.021619
12    0.263697
13    0.008753
14    0.008753
15    0.026296
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1643750362288839, 2.0: 0.7905041085556692, 0.0: 0.04512085521544615}",-106.672343162797,-46.09514358723614
6,Powell,1,3,105.76,27.11350954782505,0.6925332390641418,0.21018795489736897,0.03438110120703579,0.03442865821072123,"0     0.312879
1     0.014954
2     0.014954
3     0.056134
4     0.091525
5     0.039465
6     0.017191
7     0.004247
8     0.091525
9     0.017191
10    0.039465
11    0.004247
12    0.272222
13    0.006293
14    0.006293
15    0.011417
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.32429542169561526, 2.0: 0.6413234770973486, 0.0: 0.03438110120703579}",-106.672343162797,-73.87414332909347
7,SPSA,1,3,400.0,0.0,0.023419780412607092,0.06862350771908993,0.12271460484611689,0.05717802786549159,"0     0.093682
1     0.058561
2     0.058561
3     0.075347
4     0.057344
5     0.059241
6     0.061357
7     0.047288
8     0.057344
9     0.061357
10    0.059241
11    0.047288
12    0.067789
13    0.058351
14    0.058351
15    0.078898
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.17258000662611395, 2.0: 0.7047053885277683, 0.0: 0.12271460484611688}",-106.672343162797,-2.4982428529709755
8,TNC,1,3,123.6,31.850902655968792,0.3619753208684488,0.24306820165128465,0.06162363613891969,0.05079573159073829,"0     0.156829
1     0.033037
2     0.033037
3     0.129371
4     0.054763
5     0.072585
6     0.030812
7     0.021798
8     0.054763
9     0.030812
10    0.072585
11    0.021798
12    0.226309
13    0.015014
14    0.015014
15    0.031473
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.18830214884405824, 2.0: 0.7500742150170213, 0.0: 0.06162363613891969}",-106.672343162797,-38.612755644142716
9,UMDA,1,3,1577.6,704.620635519568,0.8792879225648762,0.03455733671062937,0.009510715209374116,0.012582959364979322,"0     0.298121
1     0.008664
2     0.008664
3     0.003802
4     0.220830
5     0.005012
6     0.004755
7     0.001921
8     0.220830
9     0.004755
10    0.005012
11    0.001921
12    0.203683
13    0.005355
14    0.005355
15    0.001316
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2994377571446488, 2.0: 0.6910515276459763, 0.0: 0.009510715209374116}",-106.672343162797,-93.79570301474338
10,BFGS,1,4,181.24,87.87458335605353,0.1365659022780394,0.15137487385909626,0.011110535342328245,0.007128047213304372,"0      0.009293
1      0.003086
2      0.006276
3      0.002253
4      0.003086
         ...   
507    0.001014
508    0.001052
509    0.002050
510    0.001014
511    0.002014
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21941317628150891, 4.0: 0.515026929973164, 2.0: 0.17220520981653586, 8.0: 0.06658005768227859, 0.0: 0.011110535342328243, 10.0: 0.013649827124367539, 12.0: 0.0020142637798158}",-294.30347783023865,-40.19181999345152
11,CG,1,4,232.64,84.10463958664825,0.17766456927778737,0.20720042688144671,0.010021807024568539,0.007206087292815384,"0      0.026447
1      0.003290
2      0.011471
3      0.001782
4      0.003290
         ...   
507    0.000877
508    0.000836
509    0.002730
510    0.000877
511    0.001530
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.22084294380951439, 4.0: 0.5128891996365877, 2.0: 0.18051208072966393, 8.0: 0.0612846308245383, 0.0: 0.01002180702456854, 10.0: 0.01291891574453102, 12.0: 0.001530422230595004}",-294.30347783023865,-52.28730062566421
12,COBYLA,1,4,134.2,75.0967376122292,0.1756872881151903,0.16361044359014915,0.013763478647134017,0.010413538367733934,"0      0.010741
1      0.003539
2      0.009028
3      0.002844
4      0.003539
         ...   
507    0.000681
508    0.001019
509    0.001971
510    0.000681
511    0.003341
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20150984679974873, 4.0: 0.5128030678768307, 2.0: 0.1971438754894452, 8.0: 0.05802966851610271, 0.0: 0.013763478647134017, 10.0: 0.013408631852182901, 12.0: 0.003341430818554824}",-294.30347783023865,-51.70537990286366
13,DE,1,4,385.44,13.473173345578243,0.6423527393142705,0.19737491392577225,0.006226270766606732,0.0027721838399166862,"0      0.132721
1      0.007107
2      0.048762
3      0.006692
4      0.007107
         ...   
507    0.000256
508    0.000222
509    0.000142
510    0.000256
511    0.000113
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19792641050210785, 4.0: 0.6156056987871993, 2.0: 0.16398750017097238, 8.0: 0.014885007047355346, 0.0: 0.006226270766606731, 10.0: 0.0012556978291642681, 12.0: 0.00011341489659241202}",-294.30347783023865,-189.04664517397046
14,FS,1,4,710.2916666666666,31.716818838310726,0.6819521321223303,0.2196668467253474,0.0052849639986987836,0.0022268030253824247,"0      0.175823
1      0.008258
2      0.053912
3      0.007084
4      0.008258
         ...   
507    0.000093
508    0.000027
509    0.000037
510    0.000093
511    0.000020
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.22311394431686954, 4.0: 0.6219318916023188, 2.0: 0.13733894906278366, 8.0: 0.011788756983645107, 0.0: 0.0052849639986987836, 10.0: 0.0005215600507152917, 12.0: 1.99339849675e-05}",-294.30347783023865,-200.70088419734824
15,Nelder-Mead,1,4,108.72,65.73128326755838,0.17263444940291298,0.16744262410857325,0.01060448603026432,0.008126878120114853,"0      0.014476
1      0.003267
2      0.007289
3      0.002471
4      0.003267
         ...   
507    0.000943
508    0.000751
509    0.002779
510    0.000943
511    0.002950
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2101296388661965, 4.0: 0.4892483010503752, 2.0: 0.21367486645896006, 8.0: 0.058495702410509984, 0.0: 0.01060448603026432, 10.0: 0.014896577267141213, 12.0: 0.002950427916551636}",-294.30347783023865,-50.80691885258565
16,Powell,1,4,115.96,23.352053442898765,0.37597131981258086,0.257348652707518,0.008541380171556229,0.003868163504112912,"0      0.064546
1      0.006765
2      0.020394
3      0.003337
4      0.006765
         ...   
507    0.000525
508    0.000847
509    0.001173
510    0.000525
511    0.001351
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19120600887910724, 4.0: 0.5789039731313369, 2.0: 0.17263729654165877, 8.0: 0.04043300295324629, 0.0: 0.008541380171556229, 10.0: 0.006927754200294086, 12.0: 0.001350584122798972}",-294.30347783023865,-110.64966698526747
17,SPSA,1,4,400.0,0.0,0.014608965468050348,0.04871679433542785,0.011895184862967065,0.005464898553877289,"0      0.004943
1      0.001693
2      0.003553
3      0.001846
4      0.001693
         ...   
507    0.001714
508    0.001333
509    0.001813
510    0.001714
511    0.004121
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24480842955019044, 4.0: 0.4545796891233232, 2.0: 0.1851722929629177, 8.0: 0.08302545541343885, 0.0: 0.011895184862967062, 10.0: 0.01639745949324286, 12.0: 0.004121488593918059}",-294.30347783023865,-4.299469344749077
18,TNC,1,4,159.0,71.12467926113973,0.14063817388187724,0.1629477513492948,0.011236615641440104,0.007335091172032194,"0      0.005819
1      0.002979
2      0.005909
3      0.002394
4      0.002979
         ...   
507    0.000981
508    0.000953
509    0.002239
510    0.000981
511    0.002242
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20764133065677404, 4.0: 0.5157890736641834, 2.0: 0.18287464628600006, 8.0: 0.06531160604099918, 0.0: 0.011236615641440104, 10.0: 0.014904408635174064, 12.0: 0.002242319075426756}",-294.30347783023865,-41.390303689130306
19,UMDA,1,4,1761.6,673.2588209596663,0.5059673834665912,0.03262027701563463,0.0084022155419111,0.0018468016663915115,"0      0.062257
1      0.002143
2      0.050336
3      0.001508
4      0.002143
         ...   
507    0.001139
508    0.000892
509    0.000487
510    0.001139
511    0.000529
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14185190088757116, 4.0: 0.598085189564576, 2.0: 0.22374194995956934, 8.0: 0.022673774308030768, 0.0: 0.0084022155419111, 10.0: 0.0047156801837861875, 12.0: 0.000529289554553956}",-294.30347783023865,-148.90796062288373
20,BFGS,3,3,569.12,147.27017892295777,0.7497788537752967,0.14397721526182147,0.021026191872440547,0.022334603492442,"0     0.342827
1     0.020560
2     0.020560
3     0.022951
4     0.098921
5     0.036540
6     0.010513
7     0.006264
8     0.098921
9     0.010513
10    0.036540
11    0.006264
12    0.269651
13    0.004699
14    0.004699
15    0.009575
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3524022758026119, 2.0: 0.6265715323249469, 0.0: 0.021026191872440547}",-106.672343162797,-79.98066718612705
21,CG,3,3,2548.72,410.62581701593,0.7871670862195441,0.11951659349520587,0.014540761295282707,0.018248827668894064,"0     0.324832
1     0.015259
2     0.015259
3     0.020083
4     0.139327
5     0.025877
6     0.007270
7     0.004994
8     0.139327
9     0.007270
10    0.025877
11    0.004994
12    0.251295
13    0.004530
14    0.004530
15    0.009276
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3341080877530921, 2.0: 0.6513511509516243, 0.0: 0.014540761295282707}",-106.672343162797,-83.96895754767023
22,COBYLA,3,3,166.32,43.93970414101579,0.622565673488604,0.13978034039306586,0.03438316367332959,0.04070435128234933,"0     0.254556
1     0.033204
2     0.033204
3     0.034700
4     0.111041
5     0.046114
6     0.017192
7     0.012675
8     0.111041
9     0.017192
10    0.046114
11    0.012675
12    0.223243
13    0.015581
14    0.015581
15    0.015890
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.27044687172814763, 2.0: 0.6951699645985225, 0.0: 0.03438316367332959}",-106.672343162797,-66.41053916375421
23,DE,3,3,1466.28,113.72757625132085,0.9423749644254561,0.049106287311969574,0.00244246150712614,0.003919018501422637,"0     0.647823
1     0.001702
2     0.001702
3     0.004816
4     0.105093
5     0.004201
6     0.001221
7     0.000538
8     0.105093
9     0.001221
10    0.004201
11    0.000538
12    0.118010
13    0.001501
14    0.001501
15    0.000840
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.648663202855634, 2.0: 0.34889433563723915, 0.0: 0.00244246150712614}",-106.672343162797,-100.52534559322086
24,FS,3,3,1148.2,149.06025627242158,0.9123280203960565,0.058927833170855384,0.007307693382961804,0.010012284334427756,"0     0.566966
1     0.003577
2     0.003577
3     0.004881
4     0.104273
5     0.007047
6     0.003654
7     0.001175
8     0.104273
9     0.003654
10    0.007047
11    0.001175
12    0.182693
13    0.001674
14    0.001674
15    0.002657
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5696233386927888, 2.0: 0.42306896792424875, 0.0: 0.007307693382961805}",-106.672343162797,-97.3201676687234
25,Nelder-Mead,3,3,334.84,7.281098818172982,0.7078443418095195,0.15377923017564551,0.035029723395224865,0.04006284971431167,"0     0.268452
1     0.031939
2     0.031939
3     0.024108
4     0.139926
5     0.025959
6     0.017515
7     0.006129
8     0.139926
9     0.017515
10    0.025959
11    0.006129
12    0.233096
13    0.008043
14    0.008043
15    0.015322
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.2837731157684131, 2.0: 0.6811971608363613, 0.0: 0.035029723395224865}",-106.672343162797,-75.50741453534924
26,Powell,3,3,738.88,277.24102438131337,0.8557125833554329,0.09323272945253487,0.013521205306398087,0.01716297941671641,"0     0.465711
1     0.012445
2     0.012445
3     0.007494
4     0.125345
5     0.012322
6     0.006761
7     0.004322
8     0.125345
9     0.006761
10    0.012322
11    0.004322
12    0.191596
13    0.004653
14    0.004653
15    0.003504
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.4692154241721867, 2.0: 0.5172633705214147, 0.0: 0.013521205306398087}",-106.672343162797,-91.28086634041426
27,SPSA,3,3,400.0,0.0,0.019160527714536458,0.23355135755433354,0.09168944980902348,0.06201190616348439,"0     0.090308
1     0.041824
2     0.041824
3     0.162847
4     0.059583
5     0.062231
6     0.045845
7     0.047537
8     0.059583
9     0.045845
10    0.062231
11    0.047537
12    0.078325
13    0.037030
14    0.037030
15    0.080423
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.17073065252343003, 2.0: 0.7375798976675458, 0.0: 0.09168944980902348}",-106.672343162797,-2.0438983875453145
28,TNC,3,3,1390.76,69.6271671116957,0.7804670361444043,0.13782695518753782,0.013545312946626205,0.013371080013407165,"0     0.371439
1     0.024028
2     0.024028
3     0.013917
4     0.120928
5     0.023763
6     0.006773
7     0.006951
8     0.120928
9     0.006773
10    0.023763
11    0.006951
12    0.226617
13    0.006993
14    0.006993
15    0.009154
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.38059302720300703, 2.0: 0.6058616598503661, 0.0: 0.013545312946626203}",-106.672343162797,-83.25424750684698
29,UMDA,3,3,1444.8,507.45734796138294,0.8765688469707578,0.04423583586574424,0.012824766279183674,0.01220735187921865,"0     0.538179
1     0.023881
2     0.023881
3     0.007589
4     0.135726
5     0.007661
6     0.006412
7     0.002058
8     0.135726
9     0.006412
10    0.007661
11    0.002058
12    0.093126
13    0.003543
14    0.003543
15    0.002543
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.5407223315969151, 2.0: 0.44645290212390065, 0.0: 0.012824766279183674}",-106.672343162797,-93.50565284988198
30,BFGS,3,4,638.68,162.95391250289143,0.2394807459892969,0.20345407729536732,0.007865519748680593,0.004419342903336544,"0      0.005983
1      0.002605
2      0.010629
3      0.003957
4      0.002605
         ...   
507    0.000589
508    0.001108
509    0.001402
510    0.000589
511    0.001124
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1897053786231093, 4.0: 0.5225377628036791, 2.0: 0.217468606046848, 8.0: 0.052435933274095445, 0.0: 0.007865519748680593, 10.0: 0.008862754649844349, 12.0: 0.00112404485374244}",-294.30347783023865,-70.48001641803008
31,CG,3,4,2555.72,421.5130384697489,0.25603948790124664,0.20413718712844428,0.007562769798788405,0.00463692692229803,"0      0.006910
1      0.002219
2      0.013709
3      0.003614
4      0.002219
         ...   
507    0.001049
508    0.001026
509    0.001285
510    0.001049
511    0.000796
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18662188325932266, 4.0: 0.5302748534795976, 2.0: 0.21753339825683224, 8.0: 0.04908953740310098, 0.0: 0.007562769798788404, 10.0: 0.008121075692132874, 12.0: 0.000796482110224004}",-294.30347783023865,-75.35331175121017
32,COBYLA,3,4,140.84,46.391102595217546,0.222277572294243,0.16148967259642566,0.01243452948239415,0.00833185722691126,"0      0.007300
1      0.003547
2      0.008536
3      0.004189
4      0.003547
         ...   
507    0.000855
508    0.000757
509    0.001993
510    0.000855
511    0.001513
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1903355397554299, 4.0: 0.5223740070022145, 2.0: 0.2062251965219919, 8.0: 0.056673187911037606, 0.0: 0.012434529482394152, 10.0: 0.010444206365183428, 12.0: 0.0015133329617473682}",-294.30347783023865,-65.41706256985802
33,DE,3,4,1376.68,64.56049566104647,0.7357429029851246,0.16507665101571614,0.005535785840087448,0.004263917652422614,"0      0.184752
1      0.010353
2      0.054396
3      0.004448
4      0.010353
         ...   
507    0.000101
508    0.000128
509    0.000075
510    0.000101
511    0.000089
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.22300715823750658, 4.0: 0.6065670534938297, 2.0: 0.15833363023115377, 8.0: 0.005841918819617477, 0.0: 0.005535785840087448, 10.0: 0.0006256617707885081, 12.0: 8.879160701518399e-05}",-294.30347783023865,-216.53169513743805
34,FS,3,4,1169.88,147.951700226797,0.826237612063441,0.15316743760629922,0.005400584131733583,0.0022509613775658337,"0      0.300899
1      0.009177
2      0.062875
3      0.003564
4      0.009177
         ...   
507    0.000032
508    0.000020
509    0.000013
510    0.000032
511    0.000009
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.32062542589895254, 4.0: 0.5493334233852617, 2.0: 0.12172332669401112, 8.0: 0.002713610641480848, 0.0: 0.005400584131733584, 10.0: 0.00019462478498372802, 12.0: 9.004463575584001e-06}",-294.30347783023865,-243.16460274442224
35,Nelder-Mead,3,4,333.32,11.43230510439605,0.22593496287744066,0.16030526664403216,0.011759132209067326,0.008868820826778886,"0      0.008706
1      0.004202
2      0.007269
3      0.002198
4      0.004202
         ...   
507    0.000896
508    0.001046
509    0.001649
510    0.000896
511    0.001854
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18154477812220957, 4.0: 0.515421650407087, 2.0: 0.22693613307881896, 8.0: 0.052584448522273244, 0.0: 0.011759132209067328, 10.0: 0.009899425074917532, 12.0: 0.001854432585624284}",-294.30347783023865,-66.49344533827664
36,Powell,3,4,716.48,271.1892505244262,0.4665674859623804,0.23672630286326535,0.00927716610383658,0.006322007320798538,"0      0.019832
1      0.006830
2      0.018704
3      0.003495
4      0.006830
         ...   
507    0.000273
508    0.000396
509    0.000963
510    0.000273
511    0.000655
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12428703496891583, 4.0: 0.6350499708058898, 2.0: 0.2003844502802323, 8.0: 0.02630401182549386, 0.0: 0.00927716610383658, 10.0: 0.004042643557151707, 12.0: 0.0006547224584782039}",-294.30347783023865,-137.3124337612396
37,SPSA,3,4,400.0,0.0,-0.013494075253659213,0.028817998230750645,0.011367340437553584,0.00576464401031538,"0      0.003184
1      0.001917
2      0.003029
3      0.001396
4      0.001917
         ...   
507    0.001976
508    0.002073
509    0.003590
510    0.001976
511    0.003506
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24622585258085206, 4.0: 0.4410517183481895, 2.0: 0.18308140245880436, 8.0: 0.09346821293901636, 0.0: 0.011367340437553585, 10.0: 0.021299236020683912, 12.0: 0.0035062372148990124}",-294.30347783023865,3.971353277254866
38,TNC,3,4,1401.68,17.73971814883202,0.21675710248903374,0.16364020794970038,0.010414893800495309,0.006517090023089795,"0      0.015245
1      0.003840
2      0.008904
3      0.003547
4      0.003840
         ...   
507    0.001112
508    0.001095
509    0.001658
510    0.001112
511    0.001233
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19517349057594596, 4.0: 0.5110374563624379, 2.0: 0.21963437123276433, 8.0: 0.05236024482905036, 0.0: 0.010414893800495307, 10.0: 0.010146307912881097, 12.0: 0.001233235286422316}",-294.30347783023865,-63.792369106928106
39,UMDA,3,4,1392.0,454.55912706709563,0.5235330662912167,0.08560339241919,0.0069544519193549086,0.009809071300741875,"0      0.017238
1      0.004023
2      0.018463
3      0.004872
4      0.004023
         ...   
507    0.000313
508    0.000396
509    0.000362
510    0.000313
511    0.000322
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11038752136589416, 4.0: 0.6813246122319906, 2.0: 0.18021720239542138, 8.0: 0.018217964115412655, 0.0: 0.006954451919354907, 10.0: 0.002576526353009152, 12.0: 0.00032172161891563995}",-294.30347783023865,-154.07760216863394


==> Tables/TSP/Other_setups/comb_res_back_statevector_pen_1_scal_ising_mean.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,41.52,9.810688049265455,0.6326271305189904,0.2529392870655736,0.02330003637793443,0.02192840214622555,"0     0.293593
1     0.019081
2     0.019081
3     0.057146
4     0.088161
5     0.087630
6     0.011650
7     0.007022
8     0.088161
9     0.011650
10    0.087630
11    0.007022
12    0.194003
13    0.010647
14    0.010647
15    0.006877
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3004699359990811, 2.0: 0.6762300276229838, 0.0: 0.02330003637793443}",-6.223657337763831,-3.9372544829229916
1,CG,1,3,76.64,22.789260628638218,0.7073293978532995,0.2139313899297322,0.02084337754562908,0.015540860471912844,"0     0.365324
1     0.017938
2     0.017938
3     0.042947
4     0.096549
5     0.071679
6     0.010422
7     0.004038
8     0.096549
9     0.010422
10    0.071679
11    0.004038
12    0.171508
13    0.007149
14    0.007149
15    0.004670
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3699947209929667, 2.0: 0.6091619014614037, 0.0: 0.02084337754562908}",-6.223657337763831,-4.402175797165759
2,COBYLA,1,3,58.0,12.234377793741698,0.7638112686035851,0.1976401469199576,0.01762030151932304,0.014852869363716706,"0     0.451577
1     0.023615
2     0.023615
3     0.023812
4     0.102295
5     0.046507
6     0.008810
7     0.006558
8     0.102295
9     0.008810
10    0.046507
11    0.006558
12    0.131537
13    0.007028
14    0.007028
15    0.003449
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.45502545560992314, 2.0: 0.5273542428707533, 0.0: 0.01762030151932304}",-6.223657337763831,-4.753699606511401
3,DE,1,3,354.84,3.843748170731272,0.9642348729129789,0.0010977008414301047,0.0077648703257973605,0.005189281676728079,"0     0.910721
1     0.002161
2     0.002161
3     0.005835
4     0.025650
5     0.005772
6     0.003882
7     0.000237
8     0.025650
9     0.003882
10    0.005772
11    0.000237
12    0.006742
13    0.000500
14    0.000500
15    0.000298
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.9110189511486638, 2.0: 0.0812161785255383, 0.0: 0.0077648703257973605}",-6.223657337763831,-6.001067442132637
4,FS,1,3,653.08,7.979573923462329,0.9631802331513579,2.855007584565636e-09,0.012750291898287403,4.4791137851059566e-06,"0     0.892059
1     0.004107
2     0.004107
3     0.002308
4     0.037000
5     0.002085
6     0.006375
7     0.000319
8     0.037000
9     0.006375
10    0.002085
11    0.000319
12    0.003939
13    0.000885
14    0.000885
15    0.000153
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.892212112945132, 2.0: 0.09503759515657981, 0.0: 0.012750291898287403}",-6.223657337763831,-5.994503725641526
5,Nelder-Mead,1,3,70.52,8.998310952617718,0.6607163280178051,0.2362577782013999,0.016626677958027653,0.014505916552080183,"0     0.316417
1     0.019506
2     0.019506
3     0.054984
4     0.076748
5     0.089096
6     0.008313
7     0.004647
8     0.076748
9     0.008313
10    0.089096
11    0.004647
12    0.210472
13    0.008195
14    0.008195
15    0.005117
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.32153415457422857, 2.0: 0.6618391674677432, 0.0: 0.016626677958027653}",-6.223657337763831,-4.112072023048387
6,Powell,1,3,72.68,14.712498088360114,0.8214960426939981,0.15710036791616397,0.012754176981953748,0.011553499760361522,"0     0.582755
1     0.021277
2     0.021277
3     0.016815
4     0.084260
5     0.030837
6     0.006377
7     0.004873
8     0.084260
9     0.006377
10    0.030837
11    0.004873
12    0.087536
13    0.007835
14    0.007835
15    0.001975
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.58473010777638, 2.0: 0.40251571524166563, 0.0: 0.01275417698195375}",-6.223657337763831,-5.112709874056452
7,SPSA,1,3,400.0,0.0,0.5474912367574057,0.3379042044526484,0.03190634492266228,0.03554275328976235,"0     0.327580
1     0.018603
2     0.018603
3     0.079587
4     0.048118
5     0.095076
6     0.015953
7     0.014307
8     0.048118
9     0.015953
10    0.095076
11    0.014307
12    0.174640
13    0.010581
14    0.010581
15    0.012915
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.3404957823228128, 2.0: 0.6275978727545244, 0.0: 0.03190634492266228}",-6.223657337763831,-3.407397853006624
8,TNC,1,3,137.52,43.48803973508118,0.6652216625436574,0.2404748165708814,0.01740806765341449,0.0131480512193524,"0     0.330186
1     0.016928
2     0.016928
3     0.056083
4     0.076005
5     0.089204
6     0.008704
7     0.004581
8     0.076005
9     0.008704
10    0.089204
11    0.004581
12    0.202445
13    0.007977
14    0.007977
15    0.004489
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.334674773538606, 2.0: 0.6479171588079786, 0.0: 0.01740806765341449}",-6.223657337763831,-4.140111681329288
9,UMDA,1,3,1416.0,377.27443592165105,0.9336857046144416,0.10524643245754663,0.003699594031280137,0.0047293534624325805,"0     0.855718
1     0.001779
2     0.001779
3     0.013291
4     0.018900
5     0.020534
6     0.001850
7     0.000216
8     0.018900
9     0.001850
10    0.020534
11    0.000216
12    0.043004
13    0.000236
14    0.000236
15    0.000960
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.8566773422626194, 2.0: 0.1396230637060999, 0.0: 0.003699594031280137}",-6.223657337763831,-5.810939886688862
10,BFGS,1,4,37.32,7.352387367379388,0.25333912893655985,0.1465823434250272,0.0069324271388617,0.0037955204996794212,"0      0.011897
1      0.003177
2      0.012978
3      0.004183
4      0.003177
         ...   
507    0.000852
508    0.001029
509    0.001391
510    0.000852
511    0.000792
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18743901396286164, 4.0: 0.5689759201907831, 2.0: 0.17166999376348557, 8.0: 0.05426086029020879, 0.0: 0.0069324271388617005, 10.0: 0.009929711862978398, 12.0: 0.000792072790819824}",-18.958915709292523,-4.803035191373828
11,CG,1,4,68.2,17.320508075688775,0.32741515208121735,0.19926462308328943,0.0072110601796295925,0.004321791673622227,"0      0.032082
1      0.004098
2      0.022140
3      0.005157
4      0.004098
         ...   
507    0.000750
508    0.000813
509    0.001586
510    0.000750
511    0.000825
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17500667102819809, 4.0: 0.5842947638739161, 2.0: 0.180085309788881, 8.0: 0.04286255364510296, 0.0: 0.007211060179629591, 10.0: 0.00971438310834848, 12.0: 0.0008252583759219}",-18.958915709292523,-6.207436270252993
12,COBYLA,1,4,74.16,34.71446960562699,0.31338706455229415,0.1923898235673746,0.00695378451479898,0.004258174726998572,"0      0.032595
1      0.004642
2      0.020265
3      0.004840
4      0.004642
         ...   
507    0.000611
508    0.000497
509    0.001019
510    0.000611
511    0.001181
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17421991315782281, 4.0: 0.5865205756403274, 2.0: 0.1767735260456768, 8.0: 0.04581000664506698, 0.0: 0.0069537845147989805, 10.0: 0.00854085306401948, 12.0: 0.0011813409322851958}",-18.958915709292523,-5.94147894122956
13,DE,1,4,358.8,4.242640687119285,0.8398627787446459,0.08707144475369166,0.004456306277398612,0.0017990655624495332,"0      0.251451
1      0.010271
2      0.076812
3      0.008155
4      0.010271
         ...   
507    0.000011
508    0.000025
509    0.000006
510    0.000011
511    0.000009
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.26692384709169725, 4.0: 0.6061458714739519, 2.0: 0.1211740678671163, 8.0: 0.0012353450429257481, 0.0: 0.004456306277398612, 10.0: 5.5924147301328004e-05, 12.0: 8.638099607108e-06}",-18.958915709292523,-15.922887629591939
14,FS,1,4,649.16,7.718445439335566,0.893510537404155,1.3857054573440569e-09,0.005332626611914724,1.7501989024261412e-07,"0      3.954697e-01
1      1.518040e-02
2      6.372587e-02
3      2.954515e-03
4      1.518040e-02
           ...     
507    1.985623e-06
508    4.145642e-06
509    8.200008e-07
510    1.985623e-06
511    3.693455e-07
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.39821116931507516, 4.0: 0.4814808039970344, 2.0: 0.11480566036712578, 8.0: 0.00015854661139374807, 0.0: 0.005332626611914725, 10.0: 1.0823751960820001e-05, 12.0: 3.6934549395999995e-07}",-18.958915709292523,-16.939990964010036
15,Nelder-Mead,1,4,70.04,9.357264557550993,0.31068998650873075,0.20810275369486653,0.005936124326253964,0.003619175566769247,"0      0.027716
1      0.004114
2      0.018593
3      0.004861
4      0.004114
         ...   
507    0.000972
508    0.000727
509    0.002007
510    0.000972
511    0.000787
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17987971883800388, 4.0: 0.5821144645585065, 2.0: 0.1755231467538847, 8.0: 0.04353857608579355, 0.0: 0.005936124326253964, 10.0: 0.01222111504506084, 12.0: 0.000786854392495344}",-18.958915709292523,-5.890345265940258
16,Powell,1,4,89.96,27.331271466947893,0.5734537758756239,0.26150312950502186,0.00647995602728008,0.002866322937406282,"0      0.138656
1      0.007441
2      0.040470
3      0.004630
4      0.007441
         ...   
507    0.000538
508    0.000474
509    0.000924
510    0.000538
511    0.000828
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2094351400971714, 4.0: 0.594322539443251, 2.0: 0.1623478141518503, 8.0: 0.0207349758848695, 0.0: 0.0064799560272800795, 10.0: 0.0058514169006797356, 12.0: 0.0008281574948968361}",-18.958915709292523,-10.872061800001479
17,SPSA,1,4,400.0,0.0,0.2404639183816731,0.18344784427512262,0.009646655961750268,0.006064337275548625,"0      0.035874
1      0.003032
2      0.012487
3      0.003553
4      0.003032
         ...   
507    0.001036
508    0.000888
509    0.001289
510    0.001036
511    0.001286
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19930131903038523, 4.0: 0.5328359968582587, 2.0: 0.1937913851310666, 8.0: 0.05253293497666125, 0.0: 0.00964665596175027, 10.0: 0.010605835375311836, 12.0: 0.001285872666564644}",-18.958915709292523,-4.558935159724338
18,TNC,1,4,165.24,105.02543691887217,0.3217500783530325,0.2054376275570363,0.005941717967704612,0.0031505565641044616,"0      0.028228
1      0.003950
2      0.020908
3      0.004726
4      0.003950
         ...   
507    0.000827
508    0.000933
509    0.001472
510    0.000827
511    0.000982
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1729621281055975, 4.0: 0.5910493494694012, 2.0: 0.17307631777505417, 8.0: 0.04636839033333259, 0.0: 0.005941717967704612, 10.0: 0.009619637756988417, 12.0: 0.000982458591919888}",-18.958915709292523,-6.100032614953407
19,UMDA,1,4,1441.6,377.6525387178008,0.776880641049729,0.05930015518543252,0.0028908119663534123,0.001886770552350099,"0      0.038420
1      0.002861
2      0.102075
3      0.016436
4      0.002861
         ...   
507    0.000018
508    0.000034
509    0.000003
510    0.000018
511    0.000012
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.06955049200666012, 4.0: 0.7949392073623781, 2.0: 0.13054911941833305, 8.0: 0.0020012628188678804, 0.0: 0.002890811966353412, 10.0: 5.7443626771788006e-05, 12.0: 1.1662800634779997e-05}",-18.958915709292523,-14.728814589842957
20,BFGS,3,3,371.84,150.8667438503264,0.9495760769886905,0.041658834828646796,0.0030852302810657124,0.004243751313131092,"0     0.778799
1     0.001771
2     0.001771
3     0.004728
4     0.066274
5     0.005338
6     0.001543
7     0.001019
8     0.066274
9     0.001543
10    0.005338
11    0.001019
12    0.059859
13    0.001426
14    0.001426
15    0.001873
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7806723933047564, 2.0: 0.21624237641417737, 0.0: 0.0030852302810657124}",-6.223657337763831,-5.909836119315656
21,CG,3,3,1066.24,604.0402821004573,0.9314453333092183,0.059319180835917355,0.004410786019072312,0.007860551183069543,"0     0.741256
1     0.002764
2     0.002764
3     0.006807
4     0.069486
5     0.008216
6     0.002205
7     0.001274
8     0.069486
9     0.002205
10    0.008216
11    0.001274
12    0.077065
13    0.002023
14    0.002023
15    0.002935
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7441918463356348, 2.0: 0.251397367645292, 0.0: 0.004410786019072312}",-6.223657337763831,-5.796996583375793
22,COBYLA,3,3,200.0,0.0,0.9133735378024009,0.06476715733507728,0.005343085131279023,0.004970201063335667,"0     0.607569
1     0.003728
2     0.003728
3     0.005875
4     0.106884
5     0.006536
6     0.002672
7     0.001216
8     0.106884
9     0.002672
10    0.006536
11    0.001216
12    0.134661
13    0.002671
14    0.002671
15    0.004480
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.6120490275875788, 2.0: 0.38260788728114137, 0.0: 0.005343085131279023}",-6.223657337763831,-5.684523920663223
23,DE,3,3,1275.6,120.66018398792536,0.9800437382670427,0.016072137053299393,0.0008295241963331201,0.0009458090934578153,"0     0.903706
1     0.000198
2     0.000198
3     0.002710
4     0.034135
5     0.003050
6     0.000415
7     0.000493
8     0.034135
9     0.000415
10    0.003050
11    0.000493
12    0.015797
13    0.000464
14    0.000464
15    0.000278
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.9039842421375891, 2.0: 0.09518623366607695, 0.0: 0.0008295241963331201}",-6.223657337763831,-6.099456402995176
24,FS,3,3,1099.84,145.0836117554288,0.9842677586898556,0.012321313542265578,0.0017555238967106917,0.0029641533789460973,"0     0.942376
1     0.000819
2     0.000819
3     0.002643
4     0.019664
5     0.002255
6     0.000878
7     0.000228
8     0.019664
9     0.000878
10    0.002255
11    0.000228
12    0.006407
13    0.000364
14    0.000364
15    0.000157
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.9425336304319419, 2.0: 0.055710845671346855, 0.0: 0.001755523896710692}",-6.223657337763831,-6.125745258694479
25,Nelder-Mead,3,3,312.2,6.07289058027559,0.9130555671189028,0.06828384686827489,0.008516659943301032,0.01062200657192562,"0     0.727102
1     0.005506
2     0.005506
3     0.008980
4     0.073673
5     0.011327
6     0.004258
7     0.001726
8     0.073673
9     0.004258
10    0.011327
11    0.001726
12    0.062422
13    0.002660
14    0.002660
15    0.003194
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7302958803417394, 2.0: 0.26118745971495877, 0.0: 0.008516659943301032}",-6.223657337763831,-5.682544980085676
26,Powell,3,3,845.8,265.5447231635379,0.951041802705813,0.04228720849826023,0.003087433397949176,0.0038872754239675407,"0     0.786255
1     0.000943
2     0.000943
3     0.006714
4     0.064039
5     0.006282
6     0.001544
7     0.000599
8     0.064039
9     0.001544
10    0.006282
11    0.000599
12    0.056877
13    0.000755
14    0.000755
15    0.001834
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7880884164822776, 2.0: 0.2088241501197728, 0.0: 0.003087433397949176}",-6.223657337763831,-5.918958293930175
27,SPSA,3,3,400.0,0.0,0.9040407214050015,0.06952977436438293,0.017043457345958624,0.015467067226300592,"0     0.720852
1     0.007491
2     0.007491
3     0.008792
4     0.075366
5     0.010658
6     0.008522
7     0.001995
8     0.075366
9     0.008522
10    0.010658
11    0.001995
12    0.054857
13    0.002816
14    0.002816
15    0.001801
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.7226536663716568, 2.0: 0.2603028762823837, 0.0: 0.017043457345958624}",-6.223657337763831,-5.626439669409546
28,TNC,3,3,1373.4,89.07345283528645,0.9162629361043603,0.059040643176422325,0.008294978769952504,0.008841225560308297,"0     0.627494
1     0.004370
2     0.004370
3     0.007679
4     0.105619
5     0.007597
6     0.004147
7     0.001086
8     0.105619
9     0.004147
10    0.007597
11    0.001086
12    0.113072
13    0.001721
14    0.001721
15    0.002671
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.6301647238659622, 2.0: 0.3615402973640845, 0.0: 0.008294978769952504}",-6.223657337763831,-5.702506545606934
29,UMDA,3,3,1751.2,601.9190643267581,0.9533693758854765,0.021283882616283653,0.00409488334646102,0.00440884330982155,"0     0.902907
1     0.006231
2     0.006231
3     0.008630
4     0.020467
5     0.008515
6     0.002047
7     0.000538
8     0.020467
9     0.002047
10    0.008515
11    0.000538
12    0.010805
13    0.000581
14    0.000581
15    0.000899
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.9038065726950031, 2.0: 0.09209854395853542, 0.0: 0.00409488334646102}",-6.223657337763831,-5.9334443118289695
30,BFGS,3,4,289.44,100.57796180078417,0.5368826490574125,0.27172876109024774,0.006453690387629008,0.004837853585789361,"0      0.072913
1      0.004369
2      0.047002
3      0.004082
4      0.004369
         ...   
507    0.000366
508    0.000640
509    0.000945
510    0.000366
511    0.000581
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1707164197034541, 4.0: 0.6179929504037256, 2.0: 0.17669231424420823, 8.0: 0.02384683531657569, 0.0: 0.0064536903876290085, 10.0: 0.0037172703470161163, 12.0: 0.000580519597389736}",-18.958915709292523,-10.17871288926116
31,CG,3,4,1044.56,544.6004098419318,0.5156449876374573,0.27444978041456536,0.007090484260334988,0.005062367035575004,"0      0.081701
1      0.004942
2      0.049974
3      0.004799
4      0.004942
         ...   
507    0.000434
508    0.000573
509    0.000959
510    0.000434
511    0.000627
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18253265877127398, 4.0: 0.6015513382053114, 2.0: 0.1762026642327742, 8.0: 0.027324990491958526, 0.0: 0.007090484260334989, 10.0: 0.004671235059937236, 12.0: 0.000626628978406804}",-18.958915709292523,-9.776069856537736
32,COBYLA,3,4,199.16,4.115142767875739,0.5134248281597972,0.24431702809450226,0.007405397300357592,0.005397181149475041,"0      0.092684
1      0.004032
2      0.033797
3      0.004075
4      0.004032
         ...   
507    0.000355
508    0.000528
509    0.000539
510    0.000355
511    0.000528
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19949270275990738, 4.0: 0.5820455873797602, 2.0: 0.1813175779189145, 8.0: 0.024985606051537688, 0.0: 0.007405397300357593, 10.0: 0.00422494713460792, 12.0: 0.000528181454914088}",-18.958915709292523,-9.733978040139593
33,DE,3,4,1202.8,64.88512926703622,0.8695657839771215,0.05637792473839568,0.0027983044908276916,0.001762143532760624,"0      0.260334
1      0.004995
2      0.111427
3      0.009126
4      0.004995
         ...   
507    0.000014
508    0.000013
509    0.000006
510    0.000014
511    0.000005
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.272563844888958, 4.0: 0.621571300111762, 2.0: 0.10209211053886168, 8.0: 0.0009099737922993038, 0.0: 0.0027983044908276924, 10.0: 5.902159219141199e-05, 12.0: 5.444585097915999e-06}",-18.958915709292523,-16.486024402107116
34,FS,3,4,1119.96,146.82002043318207,0.9308300464786678,0.029725810833513226,0.0026385605572867084,0.002027895542735365,"0      0.392051
1      0.005927
2      0.096505
3      0.002996
4      0.005927
         ...   
507    0.000002
508    0.000005
509    0.000002
510    0.000002
511    0.000001
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.39474829859053023, 4.0: 0.5366281767730752, 2.0: 0.06577076467255859, 8.0: 0.000198307909964028, 0.0: 0.0026385605572867084, 10.0: 1.4632928116356001e-05, 12.0: 1.2585684667199999e-06}",-18.958915709292523,-17.647528390865908
35,Nelder-Mead,3,4,313.96,7.37823827210805,0.42992773815993457,0.233819793677916,0.006991754436888221,0.0039035827630487015,"0      0.047377
1      0.004284
2      0.034674
3      0.005415
4      0.004284
         ...   
507    0.000248
508    0.000687
509    0.000774
510    0.000248
511    0.000615
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1700341510644332, 4.0: 0.5943120395464997, 2.0: 0.1922569050923025, 8.0: 0.031090900243841514, 0.0: 0.00699175443688822, 10.0: 0.004699050052072081, 12.0: 0.000615199563961448}",-18.958915709292523,-8.150963748860987
36,Powell,3,4,642.4,309.3111055232256,0.5635194451935623,0.24790692082317634,0.00650553091577244,0.005466118073493889,"0      0.077183
1      0.005031
2      0.047783
3      0.002951
4      0.005031
         ...   
507    0.000263
508    0.000244
509    0.000515
510    0.000263
511    0.000371
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1661855489081196, 4.0: 0.6184148779342996, 2.0: 0.18540805046882575, 8.0: 0.019844673699833386, 0.0: 0.0065055309157724395, 10.0: 0.00327045704812234, 12.0: 0.00037086102502624003}",-18.958915709292523,-10.683717661972034
37,SPSA,3,4,400.0,0.0,0.27004734906781447,0.10085648218922386,0.00848110084872924,0.005717751444209135,"0      0.013385
1      0.004122
2      0.015668
3      0.004509
4      0.004122
         ...   
507    0.000692
508    0.001079
509    0.001700
510    0.000692
511    0.001837
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1581679278123318, 4.0: 0.5842143119388373, 2.0: 0.19416351416268457, 8.0: 0.043844904848719536, 0.0: 0.00848110084872924, 10.0: 0.009291526045233473, 12.0: 0.001836714343462332}",-18.958915709292523,-5.119804928494589
38,TNC,3,4,1405.88,2.56624238917527,0.4677963348874338,0.2495137712551018,0.00700219279605756,0.0046740280243323645,"0      0.058784
1      0.004391
2      0.043058
3      0.005373
4      0.004391
         ...   
507    0.000326
508    0.000522
509    0.000822
510    0.000326
511    0.000689
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16414976636951117, 4.0: 0.6136095129509905, 2.0: 0.18032228537020864, 8.0: 0.029286630548004226, 0.0: 0.007002192796057561, 10.0: 0.004940379036154071, 12.0: 0.0006892329290727281}",-18.958915709292523,-8.868911282246835
39,UMDA,3,4,1548.0,506.6596490742084,0.8106250671991847,0.018198630104660652,0.0037254901890907315,0.0023659001755716533,"0      0.095100
1      0.008979
2      0.109281
3      0.011885
4      0.008979
         ...   
507    0.000020
508    0.000045
509    0.000019
510    0.000020
511    0.000008
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11871788649665965, 4.0: 0.7313897925717496, 2.0: 0.14434860326632487, 8.0: 0.0017099555618309882, 0.0: 0.0037254901890907315, 10.0: 0.00010062638005609998, 12.0: 7.645534286599999e-06}",-18.958915709292523,-15.368572320868928


==> Tables/TSP/Other_setups/comb_res_back_statevector_pen_brute_force_scal_1.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,135.4,68.3730941233465,0.45547594239440564,0.17546917435624973,0.16007428485829195,0.14978072765583728,"0     0.035020
1     0.036477
2     0.036477
3     0.073033
4     0.070736
5     0.071708
6     0.080037
7     0.023958
8     0.070736
9     0.080037
10    0.071708
11    0.023958
12    0.260481
13    0.022820
14    0.022820
15    0.019995
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.055014486582000574, 2.0: 0.7849112285597069, 0.0: 0.16007428485829195}",-99.59057872569994,-45.36111269869242
1,CG,1,3,212.0,52.01845826242835,0.5058556818457618,0.19969609116968506,0.1664220721425222,0.14674365987937357,"0     0.040892
1     0.036509
2     0.036509
3     0.067453
4     0.077897
5     0.059955
6     0.083211
7     0.018535
8     0.077897
9     0.083211
10    0.059955
11    0.018535
12    0.276539
13    0.023354
14    0.023354
15    0.016196
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.057087563200005735, 2.0: 0.7764903646574713, 0.0: 0.1664220721425222}",-99.59057872569994,-50.37846010670295
2,COBYLA,1,3,67.72,66.69663859595924,0.47983594947105634,0.15163836558924698,0.18132154732349448,0.18182441759283197,"0     0.052772
1     0.041281
2     0.041281
3     0.060632
4     0.113575
5     0.069734
6     0.090661
7     0.023421
8     0.113575
9     0.090661
10    0.069734
11    0.023421
12    0.149888
13    0.021958
14    0.021958
15    0.015447
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.06821956956891344, 2.0: 0.7504588831075912, 0.0: 0.18132154732349448}",-99.59057872569994,-47.78713990121822
3,DE,1,3,390.84,9.544338636071124,0.7189972300269629,0.04146260989829104,0.17347234107545165,0.12686586358717264,"0     0.026576
1     0.006265
2     0.006265
3     0.014368
4     0.145831
5     0.034562
6     0.086736
7     0.011173
8     0.145831
9     0.086736
10    0.034562
11    0.011173
12    0.345600
13    0.015189
14    0.015189
15    0.013942
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04051735095765979, 2.0: 0.7860103079668878, 0.0: 0.17347234107545162}",-99.59057872569994,-71.60535024056044
4,FS,1,3,713.6,34.516083207687394,0.6757210656905067,0.06361826868414651,0.31624379490285803,0.193428154539682,"0     0.034933
1     0.021084
2     0.021084
3     0.027995
4     0.128596
5     0.040810
6     0.158122
7     0.017853
8     0.128596
9     0.158122
10    0.040810
11    0.017853
12    0.172677
13    0.009559
14    0.009559
15    0.012348
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.047281034584847066, 2.0: 0.6364751705122942, 0.0: 0.31624379490285803}",-99.59057872569994,-67.2954519892643
5,Nelder-Mead,1,3,85.84,13.993369858615184,0.4785035960814416,0.15245725942610408,0.09004437504588701,0.11469752600416167,"0     0.034957
1     0.049396
2     0.049396
3     0.098226
4     0.095209
5     0.083197
6     0.045022
7     0.015558
8     0.095209
9     0.045022
10    0.083197
11    0.015558
12    0.250347
13    0.013022
14    0.013022
15    0.013660
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04861724450609924, 2.0: 0.861338380448013, 0.0: 0.09004437504588701}",-99.59057872569994,-47.65445005607934
6,Powell,1,3,122.56,35.2557286125248,0.5982801064403536,0.1395366002213474,0.19394127376506973,0.14924676638006956,"0     0.034146
1     0.043818
2     0.043818
3     0.044285
4     0.107314
5     0.050065
6     0.096971
7     0.012085
8     0.107314
9     0.096971
10    0.050065
11    0.012085
12    0.248908
13    0.019111
14    0.019111
15    0.013935
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.048081607420248564, 2.0: 0.7579771188146811, 0.0: 0.19394127376506975}",-99.59057872569994,-59.583062040468164
7,SPSA,1,3,400.0,0.0,0.010465163358382865,0.06941327750353252,0.12583375092998164,0.0299441553760254,"0     0.060086
1     0.063940
2     0.063940
3     0.069707
4     0.060354
5     0.063684
6     0.062917
7     0.058711
8     0.060354
9     0.062917
10    0.063684
11    0.058711
12    0.067336
13    0.060619
14    0.060619
15    0.062421
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.12250667344320151, 2.0: 0.7516595756268161, 0.0: 0.12583375092998164}",-99.59057872569994,-1.0422316753203393
8,TNC,1,3,157.92,67.99818821115751,0.43497877292950293,0.20333828421068895,0.1332643769017143,0.11020223030623702,"0     0.045464
1     0.039666
2     0.039666
3     0.110878
4     0.091594
5     0.070987
6     0.066632
7     0.020271
8     0.091594
9     0.066632
10    0.070987
11    0.020271
12    0.212350
13    0.017930
14    0.017930
15    0.017149
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.06261283549864582, 2.0: 0.8041227875996393, 0.0: 0.13326437690171433}",-99.59057872569994,-43.31978772944402
9,UMDA,1,3,1506.4,640.5177905413713,0.7280140396523989,0.055263074109127966,0.18399535183328022,0.09131133323239372,"0     0.033759
1     0.012767
2     0.012767
3     0.011068
4     0.174894
5     0.028727
6     0.091998
7     0.011575
8     0.174894
9     0.091998
10    0.028727
11    0.011575
12    0.270476
13    0.017062
14    0.017062
15    0.010653
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04441143645435626, 2.0: 0.7715932117123628, 0.0: 0.18399535183328022}",-99.59057872569994,-72.50333952941708
10,BFGS,1,4,179.4,65.23557311773999,0.17480283845030078,0.15882977605616855,0.0158620732827638,0.010819623094055554,"0      0.007348
1      0.003080
2      0.004108
3      0.002473
4      0.003080
         ...   
507    0.000795
508    0.001268
509    0.001581
510    0.000795
511    0.000956
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1946180775399015, 4.0: 0.49580551148118, 2.0: 0.23292087980983842, 8.0: 0.05018818132773715, 0.0: 0.0158620732827638, 10.0: 0.009649300596305756, 12.0: 0.00095597596227188}",-467.68895315784647,-81.75335652384133
11,CG,1,4,241.24,61.40832516849812,0.29319028870312,0.19751665618570385,0.010847595216000478,0.007512833061423496,"0      0.013167
1      0.005032
2      0.007566
3      0.003431
4      0.005032
         ...   
507    0.000594
508    0.000821
509    0.001032
510    0.000594
511    0.000750
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1538122090136549, 4.0: 0.5718117178422193, 2.0: 0.21981679681706076, 8.0: 0.037060046824879914, 0.0: 0.010847595216000481, 10.0: 0.005901178990437472, 12.0: 0.0007504552957456561}",-467.68895315784647,-137.12185919960896
12,COBYLA,1,4,45.8,45.548216210956056,0.2131687809571096,0.14918892780829213,0.012793496278101155,0.011953855244223028,"0      0.009195
1      0.002684
2      0.006950
3      0.003037
4      0.002684
         ...   
507    0.001211
508    0.000647
509    0.000482
510    0.001211
511    0.002201
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.18829544070314652, 4.0: 0.531295484568146, 2.0: 0.20731882310841326, 8.0: 0.04953870754278421, 0.0: 0.012793496278101156, 10.0: 0.008556674222624436, 12.0: 0.0022013735767840523}",-467.68895315784647,-99.69668401176484
13,DE,1,4,399.96,12.86073092790608,0.5775209134123255,0.11059102172531306,0.009670470425013957,0.012613881944937308,"0      0.024835
1      0.007318
2      0.026833
3      0.005739
4      0.007318
         ...   
507    0.000165
508    0.000264
509    0.000086
510    0.000165
511    0.000050
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.07881328573197462, 4.0: 0.6642079273799537, 2.0: 0.23738673284506792, 8.0: 0.009073994880533232, 0.0: 0.009670470425013957, 10.0: 0.0007971935108327079, 12.0: 5.0395226621388e-05}",-467.68895315784647,-270.10015142057375
14,FS,1,4,743.2,61.443307202656335,0.573326642292031,0.15813349836824908,0.012617288868966087,0.01672833990528672,"0      0.040495
1      0.008622
2      0.035216
3      0.006686
4      0.008622
         ...   
507    0.000077
508    0.000146
509    0.000088
510    0.000077
511    0.000115
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.0976482113673363, 4.0: 0.6134077734807825, 2.0: 0.2632211115790591, 8.0: 0.012036036530428573, 0.0: 0.012617288868966087, 10.0: 0.0009548930621884518, 12.0: 0.00011468511123804401}",-467.68895315784647,-268.1385371510631
15,Nelder-Mead,1,4,94.24,15.523607828079141,0.23056051975756067,0.13720952143710152,0.015468212253672625,0.024911889824999898,"0      0.009411
1      0.002451
2      0.005195
3      0.002222
4      0.002451
         ...   
507    0.000714
508    0.000879
509    0.001120
510    0.000714
511    0.000569
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1872514763646484, 4.0: 0.5119120661072296, 2.0: 0.23462738714649256, 8.0: 0.0431081997413135, 0.0: 0.015468212253672623, 10.0: 0.007063870847614765, 12.0: 0.0005687875390277121}",-467.68895315784647,-107.8306081249425
16,Powell,1,4,126.68,35.62215041234878,0.4147462130430112,0.15267302714999018,0.010812041145085353,0.007915816102232874,"0      0.023390
1      0.007106
2      0.016969
3      0.004926
4      0.007106
         ...   
507    0.000280
508    0.000298
509    0.000206
510    0.000280
511    0.000143
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12687773887874682, 4.0: 0.5975645789316373, 2.0: 0.24130173089871418, 8.0: 0.020981902328841746, 0.0: 0.010812041145085353, 10.0: 0.002319260983564496, 12.0: 0.000142746833408584}",-467.68895315784647,-193.97222220426704
17,SPSA,1,4,400.0,0.0,0.002060794188419524,0.03847184333315307,0.011886198488416645,0.002547596283649909,"0      0.002079
1      0.002105
2      0.002499
3      0.001911
4      0.002105
         ...   
507    0.001962
508    0.001865
509    0.002191
510    0.001962
511    0.002205
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.24278425364084047, 4.0: 0.4511713361677034, 2.0: 0.19184107166462921, 8.0: 0.0828595877645763, 0.0: 0.011886198488416645, 10.0: 0.017252060668748175, 12.0: 0.00220549160508386}",-467.68895315784647,-0.9638106766557
18,TNC,1,4,170.64,101.48453281165558,0.13169918391891056,0.13385046493266559,0.015072611138751508,0.010594858908470062,"0      0.005966
1      0.001907
2      0.004630
3      0.001999
4      0.001907
         ...   
507    0.001235
508    0.001151
509    0.001765
510    0.001235
511    0.001365
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20849377272711392, 4.0: 0.48165778160926587, 2.0: 0.22411050559422907, 8.0: 0.05669311423649085, 0.0: 0.015072611138751512, 10.0: 0.012606733872187683, 12.0: 0.001365480821959376}",-467.68895315784647,-61.59425345877796
19,UMDA,1,4,1972.8,678.6782448259263,0.5984365376132357,0.06883236162958369,0.007116499248739201,0.006001546389624556,"0      0.040099
1      0.007840
2      0.026399
3      0.009888
4      0.007840
         ...   
507    0.000057
508    0.000051
509    0.000021
510    0.000057
511    0.000015
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.09206485023943349, 4.0: 0.6581783714891977, 2.0: 0.23674749794649627, 8.0: 0.005559787429858433, 0.0: 0.007116499248739201, 10.0: 0.000317814294636596, 12.0: 1.5179351636484e-05}",-467.68895315784647,-279.8821578077405
20,BFGS,3,3,608.36,229.0711470264206,0.8138007366899623,0.10018428501593489,0.17275430283101773,0.2317269148022251,"0     0.017849
1     0.022378
2     0.022378
3     0.015537
4     0.174733
5     0.015421
6     0.086377
7     0.006297
8     0.174733
9     0.086377
10    0.015421
11    0.006297
12    0.335356
13    0.008313
14    0.008313
15    0.004219
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.022068729712003677, 2.0: 0.805176967456978, 0.0: 0.17275430283101778}",-99.59057872569994,-81.04688633435431
21,CG,3,3,2578.0,421.2505192875138,0.8040676605503502,0.0849703214894125,0.17318199646027468,0.1845029294197609,"0     0.016507
1     0.028343
2     0.028343
3     0.019568
4     0.167835
5     0.025366
6     0.086591
7     0.004340
8     0.167835
9     0.086591
10    0.025366
11    0.004340
12    0.322628
13    0.005994
14    0.005994
15    0.004359
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0208661847233422, 2.0: 0.8059518188163823, 0.0: 0.17318199646027466}",-99.59057872569994,-80.07756364882901
22,COBYLA,3,3,112.0,43.969080044958865,0.6223220137318769,0.10525865477313952,0.1709416542824067,0.1437193026381076,"0     0.038161
1     0.060960
2     0.060960
3     0.049500
4     0.107523
5     0.038136
6     0.085471
7     0.007363
8     0.107523
9     0.085471
10    0.038136
11    0.007363
12    0.271657
13    0.015550
14    0.015550
15    0.010676
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04883691563804033, 2.0: 0.7802214300795525, 0.0: 0.1709416542824067}",-99.59057872569994,-61.977409501300606
23,DE,3,3,1443.04,80.09468396841328,0.8905380644059561,0.04031453326374899,0.2918973746761367,0.3087911987167079,"0     0.009019
1     0.008634
2     0.008634
3     0.009695
4     0.145843
5     0.011912
6     0.145949
7     0.002413
8     0.145843
9     0.145949
10    0.011912
11    0.002413
12    0.342500
13    0.003668
14    0.003668
15    0.001948
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.010967372612456356, 2.0: 0.6971352527114062, 0.0: 0.29189737467613663}",-99.59057872569994,-88.68920121145382
24,FS,3,3,1092.6,157.4575498348682,0.8176240227915099,0.08341715825017215,0.17371503966923885,0.1701031564289471,"0     0.015450
1     0.016900
2     0.016900
3     0.014243
4     0.136035
5     0.023519
6     0.086858
7     0.004905
8     0.136035
9     0.086858
10    0.023519
11    0.004905
12    0.418103
13    0.005538
14    0.005538
15    0.004694
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.02014374859182822, 2.0: 0.8061412117389322, 0.0: 0.17371503966923885}",-99.59057872569994,-81.42764960984135
25,Nelder-Mead,3,3,339.72,7.743487586352805,0.73325306040167,0.10329944084360235,0.15205294805338884,0.16775983498132857,"0     0.025285
1     0.031728
2     0.031728
3     0.017373
4     0.120992
5     0.036182
6     0.076026
7     0.005929
8     0.120992
9     0.076026
10    0.036182
11    0.005929
12    0.384950
13    0.010889
14    0.010889
15    0.008897
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.034182065955296784, 2.0: 0.8137649859913136, 0.0: 0.15205294805338884}",-99.59057872569994,-73.02509663779294
26,Powell,3,3,690.96,352.4768905900074,0.8069554198591296,0.08595714587285948,0.18396441098504193,0.16726029590715794,"0     0.011795
1     0.041276
2     0.041276
3     0.017885
4     0.177301
5     0.025511
6     0.091982
7     0.003449
8     0.177301
9     0.091982
10    0.025511
11    0.003449
12    0.274845
13    0.006617
14    0.006617
15    0.003206
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.015000663332798965, 2.0: 0.8010349256821583, 0.0: 0.1839644109850419}",-99.59057872569994,-80.36515726961089
27,SPSA,3,3,400.0,0.0,-0.030881741527025715,0.28003516107112,0.14171552578740798,0.11116979845920033,"0     0.090562
1     0.039002
2     0.039002
3     0.114798
4     0.056489
5     0.055089
6     0.070858
7     0.055709
8     0.056489
9     0.070858
10    0.055089
11    0.055709
12    0.075172
13    0.046595
14    0.046595
15    0.071983
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.16254487101052661, 2.0: 0.6957396032020647, 0.0: 0.14171552578740798}",-99.59057872569994,3.0755305107339717
28,TNC,3,3,1388.24,59.35471674601775,0.7690297398152312,0.10259339484210964,0.2377106156888329,0.16705240023830578,"0     0.020239
1     0.043208
2     0.043208
3     0.020970
4     0.146800
5     0.027396
6     0.118855
7     0.004779
8     0.146800
9     0.118855
10    0.027396
11    0.004779
12    0.252920
13    0.009313
14    0.009313
15    0.005170
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.025408952646759145, 2.0: 0.7368804316644073, 0.0: 0.2377106156888329}",-99.59057872569994,-76.58811684547332
29,UMDA,3,3,1411.2,548.6005468462458,0.7560164913320386,0.056522522059365116,0.1707292813552402,0.16451506676436808,"0     0.024040
1     0.021499
2     0.021499
3     0.009082
4     0.152703
5     0.024200
6     0.085365
7     0.006455
8     0.152703
9     0.085365
10    0.024200
11    0.006455
12    0.336267
13    0.021851
14    0.021851
15    0.006466
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03050577306022364, 2.0: 0.7987649455845354, 0.0: 0.17072928135524013}",-99.59057872569994,-75.29211989793085
30,BFGS,3,4,552.52,156.07565345049815,0.2605951060994974,0.18445094475737622,0.013836751047757213,0.010889577641703082,"0      0.007864
1      0.006963
2      0.005868
3      0.004800
4      0.006963
         ...   
507    0.000647
508    0.000974
509    0.000823
510    0.000647
511    0.000875
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17059504025000663, 4.0: 0.5230531705872269, 2.0: 0.24064597564195028, 8.0: 0.04424410660830325, 0.0: 0.013836751047757213, 10.0: 0.006750223142252343, 12.0: 0.000874732722502148}",-467.68895315784647,-121.87745236973184
31,CG,3,4,2719.28,324.2389884020736,0.3188635392823463,0.22443978474538345,0.012981367275657997,0.009735098645536639,"0      0.014162
1      0.006460
2      0.007047
3      0.005211
4      0.006460
         ...   
507    0.000683
508    0.000814
509    0.001029
510    0.000683
511    0.000725
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15244090654491052, 4.0: 0.5316416020295388, 2.0: 0.2557208277173498, 8.0: 0.03984915731782216, 0.0: 0.012981367275657995, 10.0: 0.006641370698499788, 12.0: 0.000724768416219672}",-467.68895315784647,-149.12895488716637
32,COBYLA,3,4,86.36,28.118150721553505,0.23145805082283025,0.13514071141747072,0.014979596942177638,0.007380350706359108,"0      0.005283
1      0.002910
2      0.012751
3      0.003015
4      0.002910
         ...   
507    0.000713
508    0.000880
509    0.001034
510    0.000713
511    0.000977
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17553390098359928, 4.0: 0.4984977807130767, 2.0: 0.2533430588289053, 8.0: 0.04846505190693055, 0.0: 0.014979596942177638, 10.0: 0.00820403158397722, 12.0: 0.000976579041332972}",-467.68895315784647,-108.25037348928512
33,DE,3,4,1492.88,87.55721329507924,0.64067811801966,0.11776562911619647,0.013861637263509356,0.014531375466534015,"0      0.026681
1      0.007236
2      0.049400
3      0.007324
4      0.007236
         ...   
507    0.000101
508    0.000096
509    0.000092
510    0.000101
511    0.000067
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.07121817165204068, 4.0: 0.609007903684683, 2.0: 0.29832901945742507, 8.0: 0.006688693065727067, 0.0: 0.013861637263509356, 10.0: 0.000828040785229876, 12.0: 6.653409138356e-05}",-467.68895315784647,-299.63807832775393
34,FS,3,4,1238.32,90.15130392845131,0.695103744214337,0.09969776473195374,0.027329398951106372,0.023589646553030776,"0      0.040487
1      0.017396
2      0.042073
3      0.008163
4      0.017396
         ...   
507    0.000082
508    0.000097
509    0.000037
510    0.000082
511    0.000071
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.07042213724679222, 4.0: 0.5737329686140012, 2.0: 0.3236190183725559, 8.0: 0.004401155683821388, 0.0: 0.027329398951106372, 10.0: 0.00042407577003639207, 12.0: 7.124536168516e-05}",-467.68895315784647,-325.0923424677027
35,Nelder-Mead,3,4,346.76,8.252417827521823,0.2906173103198519,0.15790186784508686,0.011438669553385105,0.006256079497317012,"0      0.006577
1      0.003286
2      0.015227
3      0.003402
4      0.003286
         ...   
507    0.000644
508    0.000814
509    0.000783
510    0.000644
511    0.000575
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15984762941073138, 4.0: 0.5480032927184129, 2.0: 0.23515495779112758, 8.0: 0.03843860041613137, 0.0: 0.0114386695533851, 10.0: 0.006541393310564677, 12.0: 0.000575456799645736}",-467.68895315784647,-135.91850563304055
36,Powell,3,4,652.16,289.312382037133,0.480367006785672,0.2388199457593912,0.010810245297747278,0.007248910914951377,"0      0.021394
1      0.003441
2      0.051977
3      0.005784
4      0.003441
         ...   
507    0.000388
508    0.000488
509    0.000464
510    0.000388
511    0.000591
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12007732000941025, 4.0: 0.5704059530142414, 2.0: 0.2732257209683832, 8.0: 0.021779431402236385, 0.0: 0.01081024529774728, 10.0: 0.0031104877726893195, 12.0: 0.0005908415352900281}",-467.68895315784647,-224.662342535159
37,SPSA,3,4,400.0,0.0,-0.020412962774740303,0.07478007116829069,0.010127327724755521,0.0046402391570788985,"0      0.003243
1      0.001806
2      0.004145
3      0.001784
4      0.001806
         ...   
507    0.003180
508    0.002070
509    0.003266
510    0.003180
511    0.003378
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2409132721184593, 4.0: 0.44898377569590453, 2.0: 0.18645875760854433, 8.0: 0.08814122856615131, 0.0: 0.010127327724755521, 10.0: 0.021998039862010425, 12.0: 0.003377598424172456}",-467.68895315784647,9.546917190968381
38,TNC,3,4,1404.76,3.265333061113368,0.22242299649245523,0.1695120926555303,0.011056919127412508,0.0067091576130962885,"0      0.007635
1      0.002679
2      0.004363
3      0.003803
4      0.002679
         ...   
507    0.000787
508    0.000764
509    0.001176
510    0.000787
511    0.001487
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17979686184693544, 4.0: 0.5135702037023604, 2.0: 0.23448885467508362, 8.0: 0.049746001344190556, 0.0: 0.011056919127412508, 10.0: 0.009853812651785917, 12.0: 0.0014873466522296718}",-467.68895315784647,-104.02477838778776
39,UMDA,3,4,1652.0,600.8793556114239,0.5245233523780256,0.10911494661440316,0.013482329793718833,0.009266333127148512,"0      0.015572
1      0.005239
2      0.021158
3      0.003923
4      0.005239
         ...   
507    0.000114
508    0.000414
509    0.000352
510    0.000114
511    0.000213
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.09572162044741014, 4.0: 0.5987073648193807, 2.0: 0.2758797111913563, 8.0: 0.014503695670924903, 0.0: 0.013482329793718833, 10.0: 0.001492418731737256, 12.0: 0.00021285934547007199}",-467.68895315784647,-245.31377758052307


==> Tables/TSP/comb_res_back_Boeblingen_pen_brute_force_scal_ising_mean.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,75.84,14.287561023491728,-0.01863826217250378,0.3251328808727419,0.1052734375,0.05021544768817099,"0     0.099023
1     0.070977
2     0.074961
3     0.071875
4     0.056016
5     0.051367
6     0.051367
7     0.050508
8     0.055859
9     0.053906
10    0.061016
11    0.054805
12    0.065195
13    0.048477
14    0.053281
15    0.081367
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.180390625, 2.0: 0.7143359375, 0.0: 0.10527343750000001}",-3.326875881116605,0.062007184887630865
1,CG,1,3,79.44,14.980200265684033,-0.029585372313970355,0.32220006143305857,0.1070703125,0.0496431049211362,"0     0.097969
1     0.074102
2     0.074180
3     0.072539
4     0.053125
5     0.054570
6     0.052031
7     0.046953
8     0.060781
9     0.055039
10    0.057070
11    0.053125
12    0.066602
13    0.050000
14    0.048125
15    0.083789
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1817578125, 2.0: 0.711171875, 0.0: 0.1070703125}",-3.326875881116605,0.09842686158520295
2,COBYLA,1,3,30.16,2.3610167301397933,0.3845781259220159,0.12422344844903352,0.1259375,0.09800775800865365,"0     0.063164
1     0.058438
2     0.060508
3     0.090977
4     0.073672
5     0.088047
6     0.063086
7     0.016836
8     0.083437
9     0.062852
10    0.091406
11    0.017422
12    0.153711
13    0.032422
14    0.029336
15    0.014687
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0778515625, 2.0: 0.7962109374999999, 0.0: 0.12593749999999998}",-3.326875881116605,-1.2794436915349794
3,DE,1,3,404.28,19.186495250566214,0.5777877309036603,0.04293287861514951,0.1860546875,0.04698402035740782,"0     0.047266
1     0.065547
2     0.067812
3     0.049141
4     0.108438
5     0.068047
6     0.092383
7     0.007188
8     0.117422
9     0.093672
10    0.070352
11    0.008438
12    0.156445
13    0.016250
14    0.017578
15    0.014023
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0612890625, 2.0: 0.7526562499999999, 0.0: 0.18605468749999998}",-3.326875881116605,-1.9222280663484788
4,FS,1,3,1345.28,255.956171248126,0.6583278006327816,0.008470447023180413,0.199140625,0.012615191889394707,"0     0.069648
1     0.099570
2     0.103672
3     0.039570
4     0.135547
5     0.052422
6     0.097930
7     0.003555
8     0.148594
9     0.101211
10    0.053789
11    0.003711
12    0.075859
13    0.004492
14    0.004375
15    0.006055
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.075703125, 2.0: 0.7251562500000001, 0.0: 0.19914062500000002}",-3.326875881116605,-2.190174881793742
5,Nelder-Mead,1,3,531.92,12.253717803181203,0.28161013890325753,0.1873533839713611,0.13484375,0.0835393916428333,"0     0.076445
1     0.075859
2     0.075547
3     0.083711
4     0.064102
5     0.064727
6     0.065117
7     0.033359
8     0.072500
9     0.069727
10    0.071523
11    0.037227
12    0.094570
13    0.041328
14    0.039727
15    0.034531
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1109765625, 2.0: 0.7541796875000001, 0.0: 0.13484375}",-3.326875881116605,-0.9368819789951442
6,Powell,1,3,122.64,50.472075447716634,0.49158432217922665,0.09133356583305637,0.1316015625,0.08519444384300393,"0     0.054219
1     0.065430
2     0.063633
3     0.086953
4     0.080312
5     0.094648
6     0.062852
7     0.009648
8     0.093242
9     0.068750
10    0.099883
11    0.010625
12    0.164844
13    0.016563
14    0.016250
15    0.012148
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.06636718750000001, 2.0: 0.8020312500000001, 0.0: 0.1316015625}",-3.326875881116605,-1.6354400249931234
7,SPSA,1,3,400.0,0.0,0.3837695643672394,0.12657974267026356,0.097109375,0.13512804528685698,"0     0.027578
1     0.053672
2     0.053477
3     0.157148
4     0.060977
5     0.099883
6     0.048906
7     0.014648
8     0.074023
9     0.048203
10    0.104375
11    0.017109
12    0.188203
13    0.023320
14    0.021602
15    0.006875
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.034453125, 2.0: 0.8684375, 0.0: 0.097109375}",-3.326875881116605,-1.2767537075999957
8,TNC,1,3,19.8,21.466252583997985,-0.0380245885626645,0.332295147545578,0.10796875,0.04931405084102869,"0     0.092891
1     0.073906
2     0.073359
3     0.074453
4     0.054766
5     0.056289
6     0.051680
7     0.050703
8     0.059102
9     0.056289
10    0.055156
11    0.059922
12    0.064141
13    0.049453
14    0.047539
15    0.080352
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1732421875, 2.0: 0.7187890625, 0.0: 0.10796875}",-3.326875881116605,0.1265030865785109
9,UMDA,1,3,1983.2,694.358524106963,0.6043165762529994,0.012888673340124529,0.2146484375,0.026209744058150398,"0     0.035234
1     0.049023
2     0.049570
3     0.057930
4     0.089102
5     0.086641
6     0.105469
7     0.005391
8     0.099062
9     0.109180
10    0.091367
11    0.005352
12    0.168945
13    0.016055
14    0.015547
15    0.016133
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.051367187499999994, 2.0: 0.733984375, 0.0: 0.2146484375}",-3.326875881116605,-2.0104862420950673
10,BFGS,1,4,83.84,18.767375948704178,0.12447696954451277,0.21697224159379738,0.01140625,0.005030728330874417,"0      0.009219
1      0.003789
2      0.006133
3      0.003359
4      0.002500
         ...   
507    0.003008
508    0.001953
509    0.001719
510    0.001914
511    0.005039
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20316406250000002, 4.0: 0.4775000000000001, 2.0: 0.21363281249999996, 8.0: 0.0689453125, 0.0: 0.011406250000000001, 10.0: 0.0203125, 12.0: 0.0050390625}",-11.336389801501301,-1.411119448066203
11,CG,1,4,79.28,13.240906313391088,0.11749423988401096,0.23561960368641557,0.0117578125,0.005849470796042151,"0      0.008789
1      0.004063
2      0.005195
3      0.002852
4      0.003164
         ...   
507    0.003828
508    0.001328
509    0.001992
510    0.001758
511    0.005430
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20242187499999995, 4.0: 0.48046874999999983, 2.0: 0.21085937499999993, 8.0: 0.07046874999999997, 0.0: 0.0117578125, 10.0: 0.01859375, 12.0: 0.0054296875}",-11.336389801501301,-1.3319605027562493
12,COBYLA,1,4,29.4,2.638181191654584,0.3774478474211515,0.1436894353215923,0.0190234375,0.010342788144478378,"0      0.026367
1      0.007500
2      0.014023
3      0.005898
4      0.008281
         ...   
507    0.000391
508    0.000430
509    0.000508
510    0.000547
511    0.000273
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15167968750000002, 4.0: 0.5242578125000005, 2.0: 0.27078125000000003, 8.0: 0.0297265625, 0.0: 0.0190234375, 10.0: 0.0042578124999999994, 12.0: 0.0002734375}",-11.336389801501301,-4.278895928103762
13,DE,1,4,402.96,14.342886738728716,0.7510303974692296,0.011052893193921933,0.0336328125,0.0063952840596118166,"0      0.057695
1      0.026523
2      0.031719
3      0.007969
4      0.023477
         ...   
507    0.000000
508    0.000000
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.06941406250000014, 4.0: 0.5190625000000005, 2.0: 0.3771093750000002, 8.0: 0.0007031250000000002, 0.0: 0.0336328125, 10.0: 7.8125e-05, 12.0: 0.0}",-11.336389801501301,-8.513973338487643
14,FS,1,4,1233.48,211.33123195590377,0.7714157826348271,0.0052582960877665215,0.0359765625,0.006730095798213054,"0      0.048320
1      0.025078
2      0.031016
3      0.008750
4      0.023867
         ...   
507    0.000000
508    0.000000
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.05781249999999992, 4.0: 0.5098437500000004, 2.0: 0.3958203125, 8.0: 0.0005078125, 0.0: 0.035976562499999996, 10.0: 3.90625e-05, 12.0: 0.0}",-11.336389801501301,-8.7450700109786
15,Nelder-Mead,1,4,529.68,13.089598924336835,0.25034940468295364,0.12677071318109867,0.01484375,0.0061886638741229915,"0      0.008984
1      0.005078
2      0.005664
3      0.003516
4      0.003828
         ...   
507    0.001836
508    0.001094
509    0.001602
510    0.001094
511    0.002266
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1876953125, 4.0: 0.48957031250000005, 2.0: 0.2363671875000001, 8.0: 0.057539062500000016, 0.0: 0.01484375, 10.0: 0.01171875, 12.0: 0.002265625}",-11.336389801501301,-2.8380584380597584
16,Powell,1,4,111.88,41.07195636927951,0.45379348433361166,0.1671754987980212,0.0198046875,0.009887983454520693,"0      0.029414
1      0.010625
2      0.013984
3      0.005742
4      0.008320
         ...   
507    0.000625
508    0.000273
509    0.000469
510    0.000430
511    0.000313
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13457031249999998, 4.0: 0.5153515625, 2.0: 0.3011718749999999, 8.0: 0.0250390625, 0.0: 0.019804687499999998, 10.0: 0.0037500000000000003, 12.0: 0.0003125}",-11.336389801501301,-5.144379827787295
17,SPSA,1,4,400.0,0.0,0.30790273192296946,0.05565962987350628,0.021484375,0.007192168999813269,"0      0.009258
1      0.005000
2      0.006641
3      0.004766
4      0.003750
         ...   
507    0.000547
508    0.000820
509    0.000664
510    0.000508
511    0.000430
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15828124999999996, 4.0: 0.5044921875, 2.0: 0.27496093750000006, 8.0: 0.035195312500000006, 0.0: 0.021484375, 10.0: 0.005156249999999999, 12.0: 0.0004296875}",-11.336389801501301,-3.49050539002594
18,TNC,1,4,44.4,54.95161508090549,0.11820605238894491,0.21599324167724643,0.0115234375,0.005694288959809863,"0      0.008789
1      0.003828
2      0.005117
3      0.003047
4      0.003867
         ...   
507    0.003320
508    0.001563
509    0.001680
510    0.001680
511    0.005156
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20124999999999998, 4.0: 0.4812499999999999, 2.0: 0.21363281249999996, 8.0: 0.06902343749999998, 0.0: 0.0115234375, 10.0: 0.018164062499999998, 12.0: 0.00515625}",-11.336389801501301,-1.3400298867777638
19,UMDA,1,4,1889.6,592.4355154782671,0.5043784439193417,0.06588566397086154,0.008984375,0.006916379378760067,"0      0.051367
1      0.010703
2      0.030312
3      0.008164
4      0.011211
         ...   
507    0.000156
508    0.000117
509    0.000078
510    0.000000
511    0.000117
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14000000000000004, 4.0: 0.5728125000000003, 2.0: 0.25269531250000005, 8.0: 0.02449218749999999, 0.0: 0.008984375, 10.0: 0.0008984375, 12.0: 0.0001171875}",-11.336389801501301,-5.717830647744322
20,BFGS,3,3,185.88,40.299200984634915,0.12706774353171904,0.24858616221759905,0.1167578125,0.092811497127368,"0     0.107813
1     0.063047
2     0.068359
3     0.083242
4     0.066992
5     0.050937
6     0.056484
7     0.041367
8     0.073203
9     0.060273
10    0.055039
11    0.045234
12    0.090195
13    0.036953
14    0.041406
15    0.059453
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.167265625, 2.0: 0.7159765625, 0.0: 0.1167578125}",-3.326875881116605,-0.4227386112235866
21,CG,3,3,179.92,29.400571423018295,0.11751108737667738,0.253711256315522,0.11953125,0.09896351583194846,"0     0.107266
1     0.064375
2     0.066328
3     0.083945
4     0.069336
5     0.051562
6     0.058281
7     0.038828
8     0.068281
9     0.061250
10    0.054766
11    0.044453
12    0.092383
13    0.041328
14    0.039883
15    0.057734
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.165, 2.0: 0.7154687500000001, 0.0: 0.11953125}",-3.326875881116605,-0.39094480235725393
22,COBYLA,3,3,66.84,5.964427885388505,0.5309338192971059,0.11218717002259043,0.1928515625,0.1575437454749672,"0     0.071875
1     0.047109
2     0.052773
3     0.035391
4     0.124336
5     0.043125
6     0.093438
7     0.020742
8     0.138867
9     0.099414
10    0.043281
11    0.019961
12    0.147695
13    0.024883
14    0.022461
15    0.014648
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0865234375, 2.0: 0.7206250000000001, 0.0: 0.19285156250000002}",-3.326875881116605,-1.7663509178886636
23,DE,3,3,1177.04,49.79436112653721,0.6038860282560177,0.037163098889656666,0.20171875,0.12656855213153018,"0     0.060781
1     0.034141
2     0.034375
3     0.024258
4     0.132812
5     0.034844
6     0.096250
7     0.013945
8     0.142539
9     0.105469
10    0.035742
11    0.015938
12    0.195625
13    0.029961
14    0.026289
15    0.017031
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0778125, 2.0: 0.7204687499999999, 0.0: 0.20171875}",-3.326875881116605,-2.0090538623482455
24,FS,3,3,1622.2,174.7407222143711,0.6982709978723927,0.05196065058232443,0.1854296875,0.11734375,"0     0.056680
1     0.047773
2     0.050664
3     0.020859
4     0.147578
5     0.035039
6     0.093203
7     0.011250
8     0.161719
9     0.092227
10    0.034258
11    0.011250
12    0.191289
13    0.018555
14    0.016797
15    0.010859
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0675390625, 2.0: 0.74703125, 0.0: 0.1854296875}",-3.326875881116605,-2.3230609413048877
25,Nelder-Mead,3,3,539.52,21.04304160524329,0.4480439864334731,0.14602390006856536,0.131796875,0.13193282897863096,"0     0.079453
1     0.070703
2     0.072383
3     0.077383
4     0.095898
5     0.045898
6     0.062656
7     0.024609
8     0.108594
9     0.069141
10    0.049883
11    0.025898
12    0.141445
13    0.027266
14    0.028789
15    0.020000
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.099453125, 2.0: 0.7687499999999999, 0.0: 0.13179687499999998}",-3.326875881116605,-1.4905867321448572
26,Powell,3,3,440.76,198.06893345499694,0.6178520192776421,0.08713143906013722,0.169609375,0.14803108425022388,"0     0.063828
1     0.043320
2     0.041289
3     0.028086
4     0.119336
5     0.042383
6     0.082031
7     0.014336
8     0.129492
9     0.087578
10    0.044336
11    0.014258
12    0.228320
13    0.027383
14    0.023242
15    0.010781
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.074609375, 2.0: 0.7557812499999998, 0.0: 0.169609375}",-3.326875881116605,-2.0555169810339793
27,SPSA,3,3,400.0,0.0,0.5999778232959003,0.0691676197033882,0.1827734375,0.14609732198173372,"0     0.063164
1     0.037070
2     0.041563
3     0.029453
4     0.136289
5     0.044883
6     0.088789
7     0.012969
8     0.144063
9     0.093984
10    0.045820
11    0.014063
12    0.199492
13    0.020000
14    0.015625
15    0.012773
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0759375, 2.0: 0.7412890625, 0.0: 0.1827734375}",-3.326875881116605,-1.9960517495279708
28,TNC,3,3,94.92,65.60848725584214,0.10649189422858354,0.243179063713887,0.116640625,0.09633880085812388,"0     0.109141
1     0.065430
2     0.065977
3     0.083555
4     0.069102
5     0.052656
6     0.056563
7     0.038477
8     0.073633
9     0.060078
10    0.057188
11    0.042383
12    0.089688
13    0.039219
14    0.038906
15    0.058008
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.1671484375, 2.0: 0.7162109375000001, 0.0: 0.116640625}",-3.326875881116605,-0.35428531444349515
29,UMDA,3,3,2906.4,911.4335082714482,0.7350288908397918,0.040298609703491514,0.1637890625,0.12234937477092368,"0     0.054805
1     0.039023
2     0.044844
3     0.018047
4     0.145625
5     0.025898
6     0.079727
7     0.009062
8     0.161289
9     0.084062
10    0.023203
11    0.011133
12    0.263867
13    0.016836
14    0.015117
15    0.007461
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.062265625, 2.0: 0.7739453125, 0.0: 0.1637890625}",-3.326875881116605,-2.4453498888587935
30,BFGS,3,4,191.12,41.642593579170835,0.17003010109865094,0.10421565134010292,0.0136328125,0.005059159295123795,"0      0.006055
1      0.003594
2      0.004023
3      0.003281
4      0.002891
         ...   
507    0.001641
508    0.001133
509    0.001484
510    0.001016
511    0.001523
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20234375000000004, 4.0: 0.4937890624999998, 2.0: 0.216171875, 8.0: 0.06070312499999999, 0.0: 0.0136328125, 10.0: 0.011835937500000001, 12.0: 0.0015234375}",-11.336389801501301,-1.927527504042982
31,CG,3,4,176.28,29.846969695431394,0.15814664281729293,0.10947740701667877,0.013515625,0.0033566486029595055,"0      0.005898
1      0.004180
2      0.004258
3      0.002891
4      0.002773
         ...   
507    0.001914
508    0.001133
509    0.001367
510    0.001328
511    0.001563
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2073437499999999, 4.0: 0.4839062500000002, 2.0: 0.22296875, 8.0: 0.05828124999999998, 0.0: 0.013515625, 10.0: 0.012421875, 12.0: 0.0015625}",-11.336389801501301,-1.792811988775629
32,COBYLA,3,4,69.08,9.107886692312329,0.3790097473337958,0.10496410643501043,0.0194140625,0.005615497616112262,"0      0.016641
1      0.009062
2      0.009141
3      0.006055
4      0.006953
         ...   
507    0.000508
508    0.000547
509    0.000664
510    0.000703
511    0.000430
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.14394531250000006, 4.0: 0.5253515624999998, 2.0: 0.2783203124999999, 8.0: 0.028476562499999993, 0.0: 0.019414062500000002, 10.0: 0.0040625, 12.0: 0.0004296875}",-11.336389801501301,-4.296602234344427
33,DE,3,4,1168.92,29.835442011138362,0.6710960486583066,0.05608661669422997,0.020703125,0.008782549670280124,"0      0.085781
1      0.020352
2      0.028711
3      0.006992
4      0.020469
         ...   
507    0.000078
508    0.000078
509    0.000000
510    0.000039
511    0.000039
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11546875000000001, 4.0: 0.5530078124999998, 2.0: 0.30652343750000005, 8.0: 0.003906250000000002, 0.0: 0.020703125, 10.0: 0.0003515625, 12.0: 3.90625e-05}",-11.336389801501301,-7.607806401837849
34,FS,3,4,1631.0,183.2395153890121,0.7566157257048682,0.019592003364315592,0.0229296875,0.005781513929786254,"0      0.087344
1      0.029922
2      0.037344
3      0.009219
4      0.024023
         ...   
507    0.000078
508    0.000000
509    0.000000
510    0.000000
511    0.000000
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.09953125000000018, 4.0: 0.5562109375000001, 2.0: 0.32062499999999994, 8.0: 0.0005859375, 0.0: 0.022929687499999997, 10.0: 0.0001171875, 12.0: 0.0}",-11.336389801501301,-8.577290796536177
35,Nelder-Mead,3,4,551.44,28.411378002483442,0.25622033384442583,0.1213804962317332,0.01453125,0.00413693821714804,"0      0.008203
1      0.004883
2      0.004883
3      0.003398
4      0.004336
         ...   
507    0.001289
508    0.001133
509    0.001367
510    0.001016
511    0.001445
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.1905078124999999, 4.0: 0.49867187500000004, 2.0: 0.23226562500000006, 8.0: 0.053085937500000006, 0.0: 0.01453125, 10.0: 0.009492187499999999, 12.0: 0.0014453125}",-11.336389801501301,-2.904613579531207
36,Powell,3,4,403.8,131.0810436333187,0.5528581080628354,0.13380558243015808,0.0167578125,0.0065111457925045736,"0      0.046445
1      0.015508
2      0.022578
3      0.006602
4      0.013281
         ...   
507    0.000430
508    0.000313
509    0.000352
510    0.000156
511    0.000117
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.12433593749999994, 4.0: 0.5687499999999998, 2.0: 0.27449218750000004, 8.0: 0.0134375, 0.0: 0.0167578125, 10.0: 0.002109375, 12.0: 0.0001171875}",-11.336389801501301,-6.2674150179208326
37,SPSA,3,4,400.0,0.0,0.4140825865828671,0.07176612302631918,0.0216796875,0.00733917743283435,"0      0.019492
1      0.010859
2      0.010820
3      0.006445
4      0.005469
         ...   
507    0.000430
508    0.000391
509    0.000391
510    0.000352
511    0.000352
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.13457031249999993, 4.0: 0.5285546875, 2.0: 0.28660156249999985, 8.0: 0.024687500000000005, 0.0: 0.0216796875, 10.0: 0.0035546874999999997, 12.0: 0.0003515625}",-11.336389801501301,-4.694201611517296
38,TNC,3,4,90.44,61.3423703487239,0.13262712389781453,0.09885740839966638,0.0135546875,0.0032249636625859834,"0      0.005117
1      0.003594
2      0.004102
3      0.002461
4      0.002461
         ...   
507    0.001992
508    0.001563
509    0.000937
510    0.001250
511    0.001719
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21000000000000002, 4.0: 0.4838281250000001, 2.0: 0.2195703125000001, 8.0: 0.05988281250000001, 0.0: 0.0135546875, 10.0: 0.0114453125, 12.0: 0.00171875}",-11.336389801501301,-1.5035127747576342
39,UMDA,3,4,2517.6,891.1353656992859,0.5752156701259483,0.05664678839518539,0.014453125,0.005384394043785243,"0      0.047773
1      0.014219
2      0.029219
3      0.008711
4      0.012500
         ...   
507    0.000078
508    0.000117
509    0.000000
510    0.000039
511    0.000273
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11656249999999999, 4.0: 0.5732421874999998, 2.0: 0.2836328125, 8.0: 0.011210937499999993, 0.0: 0.014453124999999999, 10.0: 0.000625, 12.0: 0.0002734375}",-11.336389801501301,-6.520869056479537


==> Tables/TSP/comb_res_back_statevector_pen_brute_force_scal_ising_mean.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,3,40.32,10.3255798868635,0.4367002614175096,0.12168180435188605,0.15468847886196335,0.15533610059736203,"0     0.022014
1     0.044176
2     0.044176
3     0.138699
4     0.047548
5     0.117556
6     0.077344
7     0.006989
8     0.047548
9     0.077344
10    0.117556
11    0.006989
12    0.207337
13    0.016554
14    0.016554
15    0.011616
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.033629595301686584, 2.0: 0.8116819258363495, 0.0: 0.15468847886196335}",-3.326875881116605,-1.452847566987229
1,CG,1,3,63.16,15.961654049627814,0.47179163738171703,0.15143583412076703,0.17183108655422824,0.1566148500765944,"0     0.017972
1     0.039317
2     0.039317
3     0.113765
4     0.063152
5     0.116915
6     0.085916
7     0.008676
8     0.063152
9     0.085916
10    0.116915
11    0.008676
12    0.195725
13    0.015821
14    0.015821
15    0.012944
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03091581983817511, 2.0: 0.7972530936075959, 0.0: 0.17183108655422824}",-3.326875881116605,-1.5695922193177458
2,COBYLA,1,3,44.32,8.117733673877211,0.4489995304027049,0.1663552174470649,0.14560011464146216,0.16293008920393037,"0     0.025110
1     0.036649
2     0.036649
3     0.110005
4     0.060975
5     0.123715
6     0.072800
7     0.011330
8     0.060975
9     0.072800
10    0.123715
11    0.011330
12    0.205416
13    0.018603
14    0.018603
15    0.011326
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03643580885654958, 2.0: 0.8179640765019873, 0.0: 0.14560011464146216}",-3.326875881116605,-1.4937657083294404
3,DE,1,3,351.24,2.8039971469315015,0.5856189293652687,0.06517979700475643,0.20272166331576147,0.08122787357313534,"0     0.018130
1     0.050092
2     0.050092
3     0.060818
4     0.098933
5     0.094213
6     0.101361
7     0.002139
8     0.098933
9     0.101361
10    0.094213
11    0.002139
12    0.191769
13    0.009118
14    0.009118
15    0.017571
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.035700884779082814, 2.0: 0.7615774519051548, 0.0: 0.20272166331576147}",-3.326875881116605,-1.9482814916306415
4,FS,1,3,654.52,18.515118147071057,0.6620328926732237,6.307735680015855e-09,0.23724195460556546,7.258534087681845e-06,"0     0.030658
1     0.091751
2     0.091751
3     0.041985
4     0.140455
5     0.059989
6     0.118621
7     0.000232
8     0.140455
9     0.118621
10    0.059989
11    0.000232
12    0.092110
13    0.001919
14    0.001919
15    0.009315
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.03997213429729454, 2.0: 0.7227859110971395, 0.0: 0.23724195460556544}",-3.326875881116605,-2.202501263140406
5,Nelder-Mead,1,3,67.56,9.728638136964495,0.34693279207884914,0.18529437788699468,0.1206855428638496,0.12570004314500566,"0     0.029298
1     0.052674
2     0.052674
3     0.122227
4     0.051406
5     0.121031
6     0.060343
7     0.021450
8     0.051406
9     0.060343
10    0.121031
11    0.021450
12    0.165861
13    0.028682
14    0.028682
15    0.011442
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04073974791876202, 2.0: 0.8385747092173877, 0.0: 0.12068554286384958}",-3.326875881116605,-1.1542023383355653
6,Powell,1,3,81.6,25.16028616689405,0.4213128867662725,0.13559348199721286,0.12242641380683564,0.1018588771292634,"0     0.030530
1     0.055237
2     0.055237
3     0.120789
4     0.059895
5     0.123409
6     0.061213
7     0.008989
8     0.059895
9     0.061213
10    0.123409
11    0.008989
12    0.187246
13    0.015834
14    0.015834
15    0.012280
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04280967947303614, 2.0: 0.8347639067201277, 0.0: 0.12242641380683564}",-3.326875881116605,-1.4016556813863235
7,SPSA,1,3,400.0,0.0,0.29064156946956266,0.15462744084999366,0.07386770454661329,0.10966820970980702,"0     0.014069
1     0.044296
2     0.044296
3     0.159552
4     0.047867
5     0.126367
6     0.036934
7     0.021663
8     0.047867
9     0.036934
10    0.126367
11    0.021663
12    0.181076
13    0.040627
14    0.040627
15    0.009793
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.02386204718498305, 2.0: 0.9022702482684031, 0.0: 0.07386770454661329}",-3.326875881116605,-0.9669284275181641
8,TNC,1,3,149.16,70.14366970725156,0.4056751288694749,0.1610201568430099,0.13965040542189697,0.10550448343567935,"0     0.033590
1     0.060729
2     0.060729
3     0.111207
4     0.060864
5     0.108093
6     0.069825
7     0.012616
8     0.060864
9     0.069825
10    0.108093
11    0.012616
12    0.169445
13    0.024299
14    0.024299
15    0.012908
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.04649740508331569, 2.0: 0.8138521894947867, 0.0: 0.13965040542189697}",-3.326875881116605,-1.3496308018047265
9,UMDA,1,3,1672.8,572.8491599016271,0.5439432729480851,0.009323712438992314,0.22941823805934572,0.03662611583679609,"0     0.062153
1     0.067675
2     0.067675
3     0.053920
4     0.088359
5     0.077842
6     0.114709
7     0.003509
8     0.088359
9     0.114709
10    0.077842
11    0.003509
12    0.138484
13    0.013661
14    0.013661
15    0.013931
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.07608376125766152, 2.0: 0.6944980006829921, 0.0: 0.22941823805934572}",-3.326875881116605,-1.8096317554666101
10,BFGS,1,4,47.88,19.708515925863114,0.11402486633118979,0.1795221664947872,0.015379666416559783,0.01046389744110956,"0      0.005054
1      0.003079
2      0.006435
3      0.003192
4      0.003079
         ...   
507    0.001142
508    0.001187
509    0.001403
510    0.001142
511    0.001578
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20570691165142727, 4.0: 0.48236169157829817, 2.0: 0.2138520470318376, 8.0: 0.06658544498312059, 0.0: 0.015379666416559783, 10.0: 0.014535856257042868, 12.0: 0.0015783820817123282}",-11.336389801501301,-1.292630331794449
11,CG,1,4,79.32,31.152168463848547,0.13495666230250802,0.19999832644749058,0.01572704160098123,0.010820329445788377,"0      0.008857
1      0.003957
2      0.007933
3      0.002987
4      0.003957
         ...   
507    0.001145
508    0.001268
509    0.001377
510    0.001145
511    0.001296
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.20815066102141064, 4.0: 0.47464425660576315, 2.0: 0.21989794153325326, 8.0: 0.065809627063404, 0.0: 0.01572704160098123, 10.0: 0.01447438140234341, 12.0: 0.0012960907728439119}",-11.336389801501301,-1.5299213301708068
12,COBYLA,1,4,55.6,27.613040397609243,0.24019156852273604,0.22383667136890908,0.017646326280050348,0.014184038430839077,"0      0.012757
1      0.005835
2      0.013027
3      0.003917
4      0.005835
         ...   
507    0.000683
508    0.000603
509    0.000650
510    0.000683
511    0.001212
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.17153610192122665, 4.0: 0.524094623806751, 2.0: 0.22370430662084204, 8.0: 0.05346109618383359, 0.0: 0.017646326280050348, 10.0: 0.008345637181671002, 12.0: 0.001211908005623676}",-11.336389801501301,-2.7229052478077462
13,DE,1,4,355.92,5.290897844411664,0.7547012299443844,0.1155021465059912,0.046570516104248394,0.012459754578618186,"0      0.036074
1      0.021831
2      0.029882
3      0.007577
4      0.021831
         ...   
507    0.000008
508    0.000022
509    0.000004
510    0.000008
511    0.000016
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.05189736153903459, 4.0: 0.4836037882458419, 2.0: 0.41515486149423475, 8.0: 0.002656949378957028, 0.0: 0.046570516104248394, 10.0: 0.00010033663501712399, 12.0: 1.6186602664471998e-05}",-11.336389801501301,-8.555587326322007
14,FS,1,4,646.32,11.390241437300617,0.788760947171176,6.40633711365862e-09,0.0502441873371726,6.1637435786519454e-06,"0      0.038252
1      0.023206
2      0.030138
3      0.007784
4      0.023206
         ...   
507    0.000003
508    0.000024
509    0.000003
510    0.000003
511    0.000008
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.045630385092397294, 4.0: 0.464032570629612, 2.0: 0.4392864347027356, 8.0: 0.0007727726183954518, 0.0: 0.05024418733717261, 10.0: 2.5364342036699998e-05, 12.0: 8.285277649311998e-06}",-11.336389801501301,-8.941701557333827
15,Nelder-Mead,1,4,68.76,10.82692938925899,0.1274951209826941,0.2116401994147657,0.017850432319330735,0.012976126364720286,"0      0.005343
1      0.003101
2      0.005917
3      0.002689
4      0.003101
         ...   
507    0.001130
508    0.001256
509    0.001804
510    0.001130
511    0.001733
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2052545497997963, 4.0: 0.4524628949838381, 2.0: 0.24243291594916622, 8.0: 0.06604312300235034, 0.0: 0.017850432319330735, 10.0: 0.014222854113840975, 12.0: 0.0017332298316765922}",-11.336389801501301,-1.445334389249388
16,Powell,1,4,86.88,19.3149061607868,0.28084226905510923,0.2525486129660055,0.017960995463452357,0.014565445848557781,"0      0.018196
1      0.007765
2      0.015374
3      0.003711
4      0.007765
         ...   
507    0.000556
508    0.000793
509    0.000794
510    0.000556
511    0.001801
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.16620159437696067, 4.0: 0.5309572967813059, 2.0: 0.2294354957448157, 8.0: 0.0451946627398894, 0.0: 0.017960995463452357, 10.0: 0.008448687279064648, 12.0: 0.0018012676145097398}",-11.336389801501301,-3.1837374347468246
17,SPSA,1,4,400.0,0.0,0.04166843005697614,0.07450788218422862,0.016486752081772763,0.006965993002288373,"0      0.002442
1      0.001976
2      0.003253
3      0.002399
4      0.001976
         ...   
507    0.001830
508    0.002236
509    0.001605
510    0.001830
511    0.002028
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.2182027235396079, 4.0: 0.45600320617010254, 2.0: 0.21240619029700497, 8.0: 0.0770681293854477, 0.0: 0.016486752081772763, 10.0: 0.017804799440495858, 12.0: 0.002028199085566716}",-11.336389801501301,-0.47236956554247456
18,TNC,1,4,196.32,90.35561742360018,0.1434156040386116,0.1706241217520606,0.018635307540351302,0.011817634046975297,"0      0.004722
1      0.002447
2      0.006723
3      0.002845
4      0.002447
         ...   
507    0.001216
508    0.001247
509    0.001097
510    0.001216
511    0.001644
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19232094177063935, 4.0: 0.46347120071991815, 2.0: 0.24490771539986278, 8.0: 0.06559932956687993, 0.0: 0.018635307540351302, 10.0: 0.013421139673609743, 12.0: 0.0016443653287378437}",-11.336389801501301,-1.6258151909994654
19,UMDA,1,4,1972.0,742.9454892520715,0.2186952012644618,0.18492890809241738,0.012617334028216489,0.011823813760805647,"0      0.007714
1      0.003306
2      0.013789
3      0.004010
4      0.003306
         ...   
507    0.000280
508    0.000884
509    0.000552
510    0.000280
511    0.000201
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.19006760915109663, 4.0: 0.5493994240700822, 2.0: 0.18436990873045467, 8.0: 0.056194813367212215, 0.0: 0.012617334028216489, 10.0: 0.007150181408922716, 12.0: 0.00020072924401414003}",-11.336389801501301,-2.4792140492517194
20,BFGS,3,3,226.24,66.75284563222755,0.7949179205417444,0.11754176473403867,0.2071860290164669,0.21949014244515658,"0     0.019794
1     0.033109
2     0.033109
3     0.023212
4     0.151287
5     0.022476
6     0.103593
7     0.002802
8     0.151287
9     0.103593
10    0.022476
11    0.002802
12    0.307355
13    0.009986
14    0.009986
15    0.003132
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.022926307862921408, 2.0: 0.7698876631206111, 0.0: 0.2071860290164669}",-3.326875881116605,-2.644593257317695
21,CG,3,3,554.96,178.60313099159262,0.8190284056507653,0.09441806698541653,0.2834004546246233,0.2115773036395292,"0     0.016214
1     0.030579
2     0.030579
3     0.021363
4     0.164948
5     0.020144
6     0.141700
7     0.003511
8     0.164948
9     0.141700
10    0.020144
11    0.003511
12    0.222222
13    0.007580
14    0.007580
15    0.003277
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.019490989355428277, 2.0: 0.6971085560199477, 0.0: 0.2834004546246233}",-3.326875881116605,-2.7248058487089177
22,COBYLA,3,3,192.6,16.523922052587878,0.7945921015621193,0.0886131012424551,0.2355357146771733,0.22072645908017868,"0     0.021053
1     0.029749
2     0.029749
3     0.021116
4     0.160590
5     0.017207
6     0.117768
7     0.006066
8     0.160590
9     0.117768
10    0.017207
11    0.006066
12    0.270555
13    0.010455
14    0.010455
15    0.003605
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.0246580859555448, 2.0: 0.7398061993672809, 0.0: 0.23553571467717332}",-3.326875881116605,-2.643509298012771
23,DE,3,3,1151.56,53.27068987726741,0.8593963189781061,0.043898828517298434,0.38146241365349914,0.24339567122819292,"0     0.016437
1     0.016876
2     0.016876
3     0.010370
4     0.142791
5     0.018845
6     0.190731
7     0.002914
8     0.142791
9     0.190731
10    0.018845
11    0.002914
12    0.213001
13    0.006531
14    0.006531
15    0.002818
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.01925470679385801, 2.0: 0.5992828795526423, 0.0: 0.3814624136534991}",-3.326875881116605,-2.8591048859286534
24,FS,3,3,1129.52,128.16181022441904,0.8717864537752775,0.05319870846081774,0.15155502397346418,0.19725844751317245,"0     0.012214
1     0.012507
2     0.012507
3     0.006430
4     0.141013
5     0.008863
6     0.075778
7     0.003447
8     0.141013
9     0.075778
10    0.008863
11    0.003447
12    0.487078
13    0.004772
14    0.004772
15    0.001517
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.013731120250202565, 2.0: 0.8347138557763323, 0.0: 0.15155502397346415}",-3.326875881116605,-2.900325326549147
25,Nelder-Mead,3,3,313.76,7.168151784107255,0.75138153306402,0.13742948851676368,0.28958150251643816,0.26513155813557604,"0     0.017575
1     0.039949
2     0.039949
3     0.042597
4     0.116461
5     0.027872
6     0.144791
7     0.005097
8     0.116461
9     0.144791
10    0.027872
11    0.005097
12    0.248684
13    0.009477
14    0.009477
15    0.003850
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.021425079343886228, 2.0: 0.6889934181396751, 0.0: 0.2895815025164382}",-3.326875881116605,-2.499753099867107
26,Powell,3,3,683.56,279.4425994725929,0.8135684893058581,0.09915413760289604,0.26479028900779866,0.2065353023224218,"0     0.017290
1     0.029518
2     0.029518
3     0.018879
4     0.161413
5     0.020856
6     0.132395
7     0.004280
8     0.161413
9     0.132395
10    0.020856
11    0.004280
12    0.246681
13    0.008500
14    0.008500
15    0.003227
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.020517083288365837, 2.0: 0.7146926277038347, 0.0: 0.26479028900779866}",-3.326875881116605,-2.7066413847081323
27,SPSA,3,3,400.0,0.0,0.6844473789295784,0.12606095068786563,0.2475546467727275,0.19415549658543838,"0     0.033748
1     0.037956
2     0.037956
3     0.038171
4     0.117875
5     0.051558
6     0.123777
7     0.009957
8     0.117875
9     0.123777
10    0.051558
11    0.009957
12    0.223989
13    0.007716
14    0.007716
15    0.006411
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.040159789422404876, 2.0: 0.712285563804867, 0.0: 0.24755464677272748}",-3.326875881116605,-2.277071476854292
28,TNC,3,3,1321.88,164.0651870446622,0.783699709256259,0.10048216251571926,0.3076848984343338,0.26025047511794397,"0     0.017602
1     0.031741
2     0.031741
3     0.023403
4     0.119468
5     0.032988
6     0.153842
7     0.003958
8     0.119468
9     0.153842
10    0.032988
11    0.003958
12    0.252372
13    0.009418
14    0.009418
15    0.003793
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.021394592438190266, 2.0: 0.6709205091274753, 0.0: 0.3076848984343337}",-3.326875881116605,-2.607271660762743
29,UMDA,3,3,2076.8,778.011413798024,0.7588942589900464,0.04152347435841719,0.2590816627904905,0.16340363869719743,"0     0.024382
1     0.036644
2     0.036644
3     0.022758
4     0.158011
5     0.021268
6     0.129541
7     0.006677
8     0.158011
9     0.129541
10    0.021268
11    0.006677
12    0.214545
13    0.014271
14    0.014271
15    0.005493
dtype: float64","{0.0: 0.125, 2.0: 0.75, 4.0: 0.125}","{4.0: 0.029874875538702737, 2.0: 0.711043461670806, 0.0: 0.2590816627904905}",-3.326875881116605,-2.524747006551843
30,BFGS,3,4,291.48,119.5649179316408,0.3453575262157373,0.26632466322812715,0.01953832046018624,0.016417975490756614,"0      0.012585
1      0.006281
2      0.015295
3      0.003046
4      0.006281
         ...   
507    0.000481
508    0.000326
509    0.001571
510    0.000481
511    0.001242
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15243160068356457, 4.0: 0.5106330738689948, 2.0: 0.27472277150997054, 8.0: 0.03405591142467904, 0.0: 0.01953832046018624, 10.0: 0.007376637670459656, 12.0: 0.001241684382144312}",-11.336389801501301,-3.9151075380638023
31,CG,3,4,750.12,236.75055564876718,0.33747208583441896,0.24816392827635947,0.013594246744045604,0.009907250436303323,"0      0.009190
1      0.006129
2      0.008152
3      0.002579
4      0.006129
         ...   
507    0.000342
508    0.000379
509    0.000702
510    0.000342
511    0.000888
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15133624812428068, 4.0: 0.5331393594210525, 2.0: 0.25929020978230843, 8.0: 0.03612588856425542, 0.0: 0.013594246744045607, 10.0: 0.005625704464938223, 12.0: 0.0008883428991174721}",-11.336389801501301,-3.8257151121446795
32,COBYLA,3,4,196.04,15.37915472319594,0.3112623442814819,0.21935805930865226,0.019456225892122193,0.013357987532914834,"0      0.009021
1      0.004885
2      0.009265
3      0.003019
4      0.004885
         ...   
507    0.000477
508    0.000697
509    0.000610
510    0.000477
511    0.000814
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15476328041875037, 4.0: 0.5364375381008094, 2.0: 0.24179662490996628, 8.0: 0.0412175218919231, 0.0: 0.01945622589212219, 10.0: 0.00551472924730398, 12.0: 0.000814079539123296}",-11.336389801501301,-3.5285912653039784
33,DE,3,4,1208.68,53.79644597926521,0.8078883114593991,0.03623387461615721,0.05062517904142829,0.029362239801825726,"0      0.027368
1      0.016385
2      0.042479
3      0.004469
4      0.016385
         ...   
507    0.000004
508    0.000017
509    0.000005
510    0.000004
511    0.000006
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.034367139202034144, 4.0: 0.5007712209522163, 2.0: 0.41343737852542345, 8.0: 0.0007502490922516761, 0.0: 0.0506251790414283, 10.0: 4.2552317488264007e-05, 12.0: 6.280869156552e-06}",-11.336389801501301,-9.15853681478044
34,FS,3,4,1004.52,141.17623596058934,0.8105727746007895,0.02204462948590413,0.06176560324181532,0.02382581232272417,"0      0.027776
1      0.021783
2      0.036561
3      0.005446
4      0.021783
         ...   
507    0.000011
508    0.000021
509    0.000007
510    0.000011
511    0.000014
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.03433561760015919, 4.0: 0.44260883665574735, 2.0: 0.4602499836929353, 8.0: 0.0009392477548476081, 0.0: 0.06176560324181531, 10.0: 8.673998671473201e-05, 12.0: 1.3971067779951999e-05}",-11.336389801501301,-9.188968935359002
35,Nelder-Mead,3,4,314.28,8.843166853565526,0.304798936080818,0.24523307414133083,0.011834694295729191,0.010838761371184159,"0      0.008766
1      0.005177
2      0.004890
3      0.002255
4      0.005177
         ...   
507    0.000524
508    0.000591
509    0.000860
510    0.000524
511    0.001173
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15817917250234476, 4.0: 0.5458125521554321, 2.0: 0.2318097914195927, 8.0: 0.04461575574719504, 0.0: 0.011834694295729194, 10.0: 0.0065749786568495274, 12.0: 0.0011730552228552962}",-11.336389801501301,-3.455319550495032
36,Powell,3,4,587.48,257.2356305024636,0.4920203654941027,0.22570081960326638,0.017040012411516887,0.018558686508559623,"0      0.024057
1      0.004958
2      0.022583
3      0.002589
4      0.004958
         ...   
507    0.000171
508    0.000328
509    0.000304
510    0.000171
511    0.000413
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.11413723167473802, 4.0: 0.6013971183248104, 2.0: 0.24410352287172277, 8.0: 0.020347575618360498, 0.0: 0.01704001241151689, 10.0: 0.0025615603486475406, 12.0: 0.000412978750203124}",-11.336389801501301,-5.577734653518289
37,SPSA,3,4,400.0,0.0,0.11906890648532613,0.15741646853794852,0.012459509911723572,0.006455119837544834,"0      0.014798
1      0.004003
2      0.004729
3      0.001778
4      0.004003
         ...   
507    0.000997
508    0.001135
509    0.001298
510    0.000997
511    0.002924
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.21181743216485752, 4.0: 0.4655561861839451, 2.0: 0.2241270930651088, 8.0: 0.06845978370895206, 0.0: 0.01245950991172357, 10.0: 0.014656386506423497, 12.0: 0.002923608458988284}",-11.336389801501301,-1.3498115371561636
38,TNC,3,4,1377.6,122.67387659970642,0.319766984276145,0.22439964076449295,0.01745196230963329,0.016634286676020824,"0      0.010161
1      0.006517
2      0.020124
3      0.003188
4      0.006517
         ...   
507    0.000363
508    0.000625
509    0.000394
510    0.000363
511    0.001223
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.15185795958041062, 4.0: 0.5310900764387891, 2.0: 0.25126814147234044, 8.0: 0.04164876609009204, 0.0: 0.01745196230963329, 10.0: 0.0054604996747749796, 12.0: 0.0012225944339586481}",-11.336389801501301,-3.625003179404918
39,UMDA,3,4,2019.2,778.5007129091148,0.6188076956797434,0.11940384068299392,0.006435130322229305,0.00512170703690796,"0      0.056035
1      0.002169
2      0.085868
3      0.003928
4      0.002169
         ...   
507    0.000107
508    0.000092
509    0.000184
510    0.000107
511    0.000363
Length: 512, dtype: float64","{0.0: 0.01171875, 2.0: 0.193359375, 4.0: 0.451171875, 6.0: 0.2421875, 8.0: 0.08203125, 10.0: 0.017578125, 12.0: 0.001953125}","{6.0: 0.09751253787841385, 4.0: 0.6534854960859946, 2.0: 0.23340423779223002, 8.0: 0.00746417557321184, 0.0: 0.006435130322229305, 10.0: 0.001335535126741108, 12.0: 0.000362887221177204}",-11.336389801501301,-7.015045250394363


==> Tables/TSP/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored

in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       False # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "TSP_full_feas"

num_samples:            25   # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions
max_execution_time:     301   # Time in s, for which the session is able to run on the ibmq
                                          # service
time_margin:            1.2   # For the estimation if another optimization run still fits inside the
                                    # current service timeslot add mean_optimization_time*time_margin
                                    # in the elapsed time

## Options for cost landscape generation; will be ignored for normal benchmark
landsc_folder:          "results//landscapes"
axis:                   [[1,0],[0,1]] # Custom scanning axis for landscape generation, if a random
                                    # axis is enough replace the list of lists with None; Parameters
                                    # are ordered as follows [beta0,beta1,...,betaN,gamma0,gamma1,
                                    # ...gammaN]
                                    # If a axis only one num_layer element is possible!
num_points:             1024 # Number of points that sample the landscape

## Use case Params
use_case:               TSP    # Defines the use case that should be run
fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv/.json file
                                    # If not then random instances will be generated
                                    # TSP will simply be randomly generated based on seed
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//TSP_default_nodes.json"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [3,4]
      qubo_mode:              QUBO_condensed # Defines the mode with which the qubo will be formulated
                              # UC only has QUBO available, TSP also has the condensed formulation
                              # which reduces the actual size by 1
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA', 'UMDA','FS','DE']
      backend:
            - grid_search
            - string
            - ['statevector','Boeblingen']
      n_shots:                1024 # Number of shots in shot based simulations, and for estimation
                                          # of probabilities
      optimization_level:     3     # How much the cicuit should be optimized during transpilation
      excl_gate_err:    [] # For using a FakeBackend: optional list of gates,
                                    # that should NOT have gate errors -> 'cx' = the CX operation
                                    # will be executed without error
      
      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,2]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force',1]

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs',1]

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [300]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Deprecated: Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                         
            ignore_loc_succ:  True  # Basin-Hopping: Since scipy 1.11 the acceptance of a BH step
                                          # also takes into account the success of the local
                                          # optimizer. With noisy simulations they often fail, so
                                          # this Boolean overwrites the accept test with a
                                          # Metropolis criterion ignoring the success of the local
                                          # step. (Behaviour previous to 1.11)
            init_samples:     100   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            bayesian_steps:   500   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            num_gauss_inits:  10   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            noise_est:        False  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            n_sampling:       128  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    5     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.
            popsize:          15    # Differential Evolution: A multiplier for setting the total 
                                          # population size. The population has 
                                          # popsize * (N - N_equal) individuals.
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          # guess with the L-BFGS-B method
            maxfun:           10000 # Dual-Annealing: Maximum number of function evaluations,
                                          # Depending on the local optimization technique it is a 
                                          # hard limit or a constraint of roughly the number given
             

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      


==> Tables/UC/4_to_8_Units/Noise/comb_res.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,4,80.28,14.470715255300963,-0.21227088336025168,0.3269460408954483,0.2311328125,0.06626404811257477,"0     0.132266
1     0.049727
2     0.050273
3     0.046445
4     0.068477
5     0.040938
6     0.044648
7     0.073438
8     0.092969
9     0.049297
10    0.052695
11    0.062539
12    0.055703
13    0.048242
14    0.051523
15    0.080820
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.132265625, 200.0: 0.24929687500000003, 100.0: 0.38730468749999997, 0.0: 0.2311328125}",-3.572434259891999,0.7583237760937016
1,BH,1,4,105965.36,122.98744000913264,0.7153556828086909,0.04427810507911247,0.4630859375,0.09860438173164358,"0     0.031953
1     0.010039
2     0.006055
3     0.011211
4     0.034219
5     0.012656
6     0.009844
7     0.006406
8     0.328906
9     0.066445
10    0.027187
11    0.011211
12    0.363047
13    0.050781
14    0.026094
15    0.003945
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.031953125, 200.0: 0.054257812499999995, 100.0: 0.450703125, 0.0: 0.4630859375}",-3.572434259891999,-2.5555611492742014
2,CG,1,4,78.12,12.054277249175913,-0.21085874812673047,0.33342671247482064,0.2295703125,0.06983830987622186,"0     0.132344
1     0.050391
2     0.049414
3     0.049961
4     0.070078
5     0.041680
6     0.045898
7     0.072656
8     0.094570
9     0.050937
10    0.050625
11    0.062422
12    0.055352
13    0.047422
14    0.046992
15    0.079258
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.13234375, 200.0: 0.249140625, 100.0: 0.38894531250000003, 0.0: 0.2295703125}",-3.572434259891999,0.75327901580587
3,COBYLA,1,4,30.72,2.807418743258654,0.35101006841395443,0.133794319922193,0.32578125,0.049826511762454964,"0     0.043594
1     0.050508
2     0.051445
3     0.080430
4     0.056172
5     0.067891
6     0.073633
7     0.087695
8     0.120977
9     0.075586
10    0.072734
11    0.045781
12    0.089766
13    0.033672
14    0.032461
15    0.017656
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.04359375, 200.0: 0.17578125, 100.0: 0.45484375, 0.0: 0.32578125}",-3.572434259891999,-1.2539603939690454
4,DA,1,4,2007.6,384.0861361726039,0.6022801500217588,0.015073948729131514,0.3978515625,0.03066841629123519,"0     0.025742
1     0.035195
2     0.037812
3     0.097969
4     0.034219
5     0.082344
6     0.084727
7     0.067305
8     0.095117
9     0.117227
10    0.115703
11    0.041523
12    0.097617
13    0.030117
14    0.031250
15    0.006133
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0257421875, 200.0: 0.11335937499999998, 100.0: 0.4630468749999999, 0.0: 0.3978515625}",-3.572434259891999,-2.151606241990624
5,DE,1,4,6095.28,70.31160359428591,0.6077186828876162,0.037592788883399016,0.40125,0.03154320457535684,"0     0.027070
1     0.033281
2     0.035937
3     0.106523
4     0.028320
5     0.070586
6     0.070273
7     0.072891
8     0.098828
9     0.123438
10    0.118125
11    0.051172
12    0.086797
13    0.035547
14    0.035781
15    0.005430
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0270703125, 200.0: 0.10296875, 100.0: 0.4687109374999999, 0.0: 0.40125}",-3.572434259891999,-2.171035043124161
6,FS,1,4,1191.12,175.40725640634142,0.603816075205543,0.01934338652483284,0.3767578125,0.02412405883850705,"0     0.025039
1     0.043203
2     0.046094
3     0.104531
4     0.040117
5     0.093203
6     0.095625
7     0.062852
8     0.096406
9     0.104883
10    0.108125
11    0.025078
12    0.100898
13    0.023398
14    0.023672
15    0.006875
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0250390625, 200.0: 0.13628906249999997, 100.0: 0.4619140625, 0.0: 0.3767578125}",-3.572434259891999,-2.157093233737806
7,Nelder-Mead,1,4,526.64,13.57609664078744,0.33005002771144587,0.1848991643788433,0.28703125,0.07166394368994294,"0     0.051211
1     0.056914
2     0.057227
3     0.075898
4     0.060937
5     0.055820
6     0.058359
7     0.090078
8     0.133203
9     0.064492
10    0.062734
11    0.055352
12    0.069727
13    0.041523
14    0.041484
15    0.025039
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0512109375, 200.0: 0.20011718750000002, 100.0: 0.46164062499999997, 0.0: 0.28703124999999996}",-3.572434259891999,-1.179082026474673
8,Powell,1,4,138.88,56.650027360981916,0.4728212808347328,0.0772095335244797,0.368046875,0.0727235911044346,"0     0.033984
1     0.041875
2     0.042148
3     0.082227
4     0.051797
5     0.069023
6     0.075898
7     0.070039
8     0.111914
9     0.088594
10    0.083164
11    0.043437
12    0.126250
13    0.032930
14    0.035234
15    0.011484
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.033984375, 200.0: 0.14730468749999998, 100.0: 0.45066406249999996, 0.0: 0.368046875}",-3.572434259891999,-1.6891229424600156
9,SHGO,1,4,6048.0,0.0,0.6112890260859675,0.0,0.35546875,0.0,"0     0.030273
1     0.043945
2     0.054688
3     0.106445
4     0.055664
5     0.086914
6     0.108398
7     0.053711
8     0.108398
9     0.103516
10    0.105469
11    0.014648
12    0.092773
13    0.014648
14    0.016602
15    0.003906
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0302734375, 200.0: 0.158203125, 100.0: 0.4560546875, 0.0: 0.35546875}",-3.572434259891999,-2.183789859485524
10,SPSA,1,4,400.0,0.0,0.43764182454033956,0.10254050530141187,0.356484375,0.07875017438596764,"0     0.032383
1     0.043867
2     0.047852
3     0.100508
4     0.046250
5     0.073516
6     0.074531
7     0.069219
8     0.109609
9     0.093711
10    0.088320
11    0.039336
12    0.105234
13    0.029219
14    0.031211
15    0.015234
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0323828125, 200.0: 0.153203125, 100.0: 0.45792968749999996, 0.0: 0.35648437499999996}",-3.572434259891999,-1.563446647549552
11,TNC,1,4,47.52,55.54250264437137,-0.21866474938711353,0.34022422028042554,0.23375,0.06720219225259462,"0     0.131797
1     0.048203
2     0.049805
3     0.051016
4     0.068672
5     0.042578
6     0.042305
7     0.072344
8     0.095078
9     0.050820
10    0.051523
11    0.061211
12    0.059062
13    0.050039
14    0.047695
15    0.077852
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.131796875, 200.0: 0.24453125, 100.0: 0.389921875, 0.0: 0.23374999999999999}",-3.572434259891999,0.7811654421412224
12,UMDA,1,4,1490.4,449.5373621847243,0.5075738839258775,0.015404468501748914,0.3733203125,0.022387822574099853,"0     0.034102
1     0.041719
2     0.043945
3     0.102617
4     0.035273
5     0.057773
6     0.059805
7     0.086953
8     0.104102
9     0.117148
10    0.109375
11    0.070039
12    0.059844
13    0.034492
14    0.033242
15    0.009570
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0341015625, 200.0: 0.13050781250000001, 100.0: 0.4620703125000001, 0.0: 0.3733203125}",-3.572434259891999,-1.8132743323632496
13,BFGS,1,6,84.44,13.407699280637226,-0.0001551730060648371,0.2276779620038873,0.0695703125,0.021677540715781738,"0     0.041484
1     0.026133
2     0.025547
3     0.020430
4     0.018633
        ...   
59    0.012617
60    0.017695
61    0.017383
62    0.018320
63    0.020742
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.041484375, 225.0: 0.080546875, 150.0: 0.0878125, 75.0: 0.08175781250000001, 200.0: 0.07347656250000001, 125.0: 0.094765625, 50.0: 0.1103515625, 25.0: 0.095, 100.0: 0.1055078125, 0.0: 0.0695703125, 175.0: 0.0316796875, 250.0: 0.0358984375, 325.0: 0.035703125, 275.0: 0.0173828125, 350.0: 0.0183203125, 425.0: 0.0207421875}",-4.001371338883051,0.0006209048190361344
14,BH,1,6,106065.16,230.6231003173793,0.6688871986885574,0.01140098627048309,0.0650390625,0.05639358843349348,"0     0.019766
1     0.018672
2     0.022734
3     0.019180
4     0.007500
        ...   
59    0.000820
60    0.001289
61    0.000391
62    0.000664
63    0.000352
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.019765625, 225.0: 0.040859375, 150.0: 0.0633203125, 75.0: 0.06855468749999999, 200.0: 0.02296875, 125.0: 0.1182421875, 50.0: 0.20554687500000002, 25.0: 0.1909765625, 100.0: 0.18800781250000004, 0.0: 0.0650390625, 175.0: 0.006640625000000001, 250.0: 0.0053515624999999995, 325.0: 0.0033203125, 275.0: 0.000390625, 350.0: 0.0006640625, 425.0: 0.0003515625}",-4.001371338883051,-2.6764660657781665
15,CG,1,6,73.72,8.38818216301959,-0.019697575809018156,0.23993904142180278,0.06671875,0.021294831500455986,"0     0.041484
1     0.029453
2     0.026523
3     0.022695
4     0.018398
        ...   
59    0.012109
60    0.018516
61    0.016211
62    0.019961
63    0.021797
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.041484375, 225.0: 0.08347656249999999, 150.0: 0.088046875, 75.0: 0.08296875, 200.0: 0.0718359375, 125.0: 0.09796875, 50.0: 0.10742187500000001, 25.0: 0.09921875, 100.0: 0.1024609375, 0.0: 0.06671875000000001, 175.0: 0.03046875, 250.0: 0.0336328125, 325.0: 0.036328125, 275.0: 0.0162109375, 350.0: 0.0199609375, 425.0: 0.021796875}",-4.001371338883051,0.07881731528768138
16,COBYLA,1,6,30.72,2.891643131508451,0.2242046306721379,0.10755060890578017,0.0724609375,0.029859186943416174,"0     0.026914
1     0.028867
2     0.033438
3     0.022539
4     0.017500
        ...   
59    0.006016
60    0.014805
61    0.016523
62    0.008398
63    0.005898
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0269140625, 225.0: 0.0688671875, 150.0: 0.08460937500000001, 75.0: 0.08851562499999999, 200.0: 0.067578125, 125.0: 0.11183593750000001, 50.0: 0.1271484375, 25.0: 0.11128906250000001, 100.0: 0.12503906250000002, 0.0: 0.07246093749999999, 175.0: 0.0378515625, 250.0: 0.028906249999999998, 325.0: 0.0181640625, 275.0: 0.0165234375, 350.0: 0.0083984375, 425.0: 0.0058984375}",-4.001371338883051,-0.8971259832163523
17,DA,1,6,2302.6,441.9111222859185,0.6509559390980799,0.05639142779574826,0.12015625,0.009872385185851113,"0     0.017891
1     0.023945
2     0.031523
3     0.038086
4     0.020430
        ...   
59    0.001250
60    0.003906
61    0.001602
62    0.001914
63    0.000508
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.017890625, 225.0: 0.030859374999999998, 150.0: 0.0601953125, 75.0: 0.1009765625, 200.0: 0.0638671875, 125.0: 0.0991796875, 50.0: 0.17031250000000003, 25.0: 0.16105468750000002, 100.0: 0.1524609375, 0.0: 0.12015625, 175.0: 0.0091796875, 250.0: 0.005859375, 325.0: 0.003984375, 275.0: 0.0016015625, 350.0: 0.0019140625, 425.0: 0.0005078125}",-4.001371338883051,-2.604716437582758
18,DE,1,6,3977.52,2024.0846251083476,0.6295157883919109,0.08325900362973308,0.120625,0.011435776210606017,"0     0.024023
1     0.030312
2     0.035859
3     0.044180
4     0.020938
        ...   
59    0.001797
60    0.005234
61    0.002500
62    0.002266
63    0.000859
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0240234375, 225.0: 0.03703125, 150.0: 0.062421874999999995, 75.0: 0.104765625, 200.0: 0.064921875, 125.0: 0.09773437500000001, 50.0: 0.14828124999999998, 25.0: 0.15550781249999998, 100.0: 0.1603515625, 0.0: 0.12062499999999998, 175.0: 0.0088671875, 250.0: 0.00515625, 325.0: 0.0046875, 275.0: 0.0025, 350.0: 0.002265625, 425.0: 0.000859375}",-4.001371338883051,-2.51892643304576
19,FS,1,6,1274.12,234.28876541567246,0.6826609904134088,0.007839387638286292,0.1194140625,0.010925355981399988,"0     0.011875
1     0.016563
2     0.027734
3     0.031836
4     0.020586
        ...   
59    0.001367
60    0.001836
61    0.000508
62    0.001641
63    0.000586
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.011875, 225.0: 0.0223828125, 150.0: 0.059765624999999996, 75.0: 0.09589843749999999, 200.0: 0.0590625, 125.0: 0.1080078125, 50.0: 0.1803515625, 25.0: 0.16343749999999999, 100.0: 0.1594140625, 0.0: 0.1194140625, 175.0: 0.0091015625, 250.0: 0.0043359375, 325.0: 0.00421875, 275.0: 0.0005078125, 350.0: 0.001640625, 425.0: 0.0005859375}",-4.001371338883051,-2.731580121213732
20,Nelder-Mead,1,6,529.64,13.956733142107433,0.16992377475904302,0.21189719457786899,0.0625,0.022388640438917345,"0     0.033086
1     0.029766
2     0.028750
3     0.017617
4     0.017969
        ...   
59    0.007734
60    0.019375
61    0.020195
62    0.013945
63    0.015938
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0330859375, 225.0: 0.08109374999999999, 150.0: 0.08660156249999999, 75.0: 0.086796875, 200.0: 0.072421875, 125.0: 0.1029296875, 50.0: 0.09949218750000001, 25.0: 0.1110546875, 100.0: 0.1273828125, 0.0: 0.0625, 175.0: 0.0306640625, 250.0: 0.030429687499999997, 325.0: 0.02546875, 275.0: 0.0201953125, 350.0: 0.0139453125, 425.0: 0.0159375}",-4.001371338883051,-0.6799281221156539
21,Powell,1,6,117.64,48.74084939760488,0.35764763782642617,0.14591409133090777,0.0894921875,0.03856012895364686,"0     0.030000
1     0.031211
2     0.033945
3     0.029727
4     0.017578
        ...   
59    0.004805
60    0.012852
61    0.010469
62    0.008398
63    0.005078
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.03, 225.0: 0.06359374999999999, 150.0: 0.0836328125, 75.0: 0.09585937500000001, 200.0: 0.061406249999999996, 125.0: 0.10175781249999999, 50.0: 0.1234765625, 25.0: 0.12003906249999999, 100.0: 0.14167968749999998, 0.0: 0.08949218749999999, 175.0: 0.0303125, 250.0: 0.01921875, 325.0: 0.015585937499999999, 275.0: 0.01046875, 350.0: 0.0083984375, 425.0: 0.005078125}",-4.001371338883051,-1.4310810074178877
22,SHGO,1,6,6048.0,0.0,0.6786780623706105,0.0,0.1064453125,0.0,"0     0.019531
1     0.016602
2     0.040039
3     0.034180
4     0.026367
        ...   
59    0.000977
60    0.000000
61    0.000000
62    0.000000
63    0.000000
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.01953125, 225.0: 0.01953125, 150.0: 0.068359375, 75.0: 0.0869140625, 200.0: 0.0625, 125.0: 0.1123046875, 50.0: 0.171875, 25.0: 0.1640625, 100.0: 0.166015625, 0.0: 0.1064453125, 175.0: 0.0087890625, 250.0: 0.0068359375, 325.0: 0.0068359375, 275.0: 0.0, 350.0: 0.0, 425.0: 0.0}",-4.001371338883051,-2.7156429470984444
23,SPSA,1,6,400.0,0.0,0.24358684859555532,0.06929113919911657,0.0896875,0.0427691386252985,"0     0.031641
1     0.025430
2     0.041758
3     0.019180
4     0.019023
        ...   
59    0.004023
60    0.016406
61    0.020820
62    0.009219
63    0.004258
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.031640625, 225.0: 0.06421875, 150.0: 0.083125, 75.0: 0.09058593750000002, 200.0: 0.0713671875, 125.0: 0.11046875, 50.0: 0.1101953125, 25.0: 0.119921875, 100.0: 0.11890624999999999, 0.0: 0.0896875, 175.0: 0.0386328125, 250.0: 0.023906249999999997, 325.0: 0.013046875, 275.0: 0.0208203125, 350.0: 0.00921875, 425.0: 0.0042578125}",-4.001371338883051,-0.9746814344991002
24,TNC,1,6,39.96,61.02752166031323,-0.01230712796751845,0.224632356521274,0.065078125,0.02180842268034732,"0     0.042617
1     0.027852
2     0.026172
3     0.021992
4     0.018359
        ...   
59    0.012148
60    0.018711
61    0.016719
62    0.020586
63    0.021797
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0426171875, 225.0: 0.08199218750000001, 150.0: 0.084921875, 75.0: 0.08359375, 200.0: 0.07515625, 125.0: 0.096015625, 50.0: 0.10960937500000001, 25.0: 0.09539062499999999, 100.0: 0.10312500000000001, 0.0: 0.065078125, 175.0: 0.0332421875, 250.0: 0.0344140625, 325.0: 0.0357421875, 275.0: 0.01671875, 350.0: 0.0205859375, 425.0: 0.021796875}",-4.001371338883051,0.04924538911319434
25,UMDA,1,6,1520.8,460.52074871823095,0.38269496944310205,0.01032356668619329,0.091953125,0.009969282656223943,"0     0.018711
1     0.016641
2     0.022578
3     0.025078
4     0.020078
        ...   
59    0.002500
60    0.010234
61    0.006953
62    0.007305
63    0.001758
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0187109375, 225.0: 0.0922265625, 150.0: 0.12246093749999999, 75.0: 0.0746484375, 200.0: 0.07078125, 125.0: 0.0899609375, 50.0: 0.10218750000000001, 25.0: 0.07925781250000001, 100.0: 0.19749999999999998, 0.0: 0.091953125, 175.0: 0.022929687499999997, 250.0: 0.0140234375, 325.0: 0.00734375, 275.0: 0.006953125, 350.0: 0.0073046875, 425.0: 0.0017578125}",-4.001371338883051,-1.5313046822643537
26,BFGS,1,8,87.6,14.715977711317723,0.08154608035634629,0.19197269935991138,0.0480859375,0.012424331518108933,"0      0.016172
1      0.009883
2      0.007188
3      0.005820
4      0.011406
         ...   
251    0.004258
252    0.005117
253    0.005664
254    0.004648
255    0.005742
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.046328125, 250.0: 0.0471484375, 225.0: 0.056757812500000004, 175.0: 0.05675781249999999, 150.0: 0.09230468750000002, 100.0: 0.0900390625, 75.0: 0.07812499999999999, 25.0: 0.08984375, 0.0: 0.048085937499999995, 50.0: 0.10484375000000003, 200.0: 0.06507812499999999, 125.0: 0.07488281250000002, 275.0: 0.031054687499999997, 350.0: 0.023671875, 325.0: 0.023320312500000002, 375.0: 0.015859375000000002, 400.0: 0.0186328125, 450.0: 0.0082421875, 425.0: 0.0087109375, 475.0: 0.009921875, 500.0: 0.0046484375, 550.0: 0.0057421875}",-6.065972180646853,-0.4946562548823895
27,BH,1,8,106290.8,209.02554867766764,0.6936191925446441,0.046896955226533636,0.0876171875,0.03463317466114499,"0      0.011914
1      0.012656
2      0.011680
3      0.006523
4      0.021094
         ...   
251    0.000039
252    0.000117
253    0.000273
254    0.000273
255    0.000078
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.017070312499999993, 250.0: 0.0241015625, 225.0: 0.042539062499999995, 175.0: 0.0391796875, 150.0: 0.09335937499999998, 100.0: 0.11945312500000002, 75.0: 0.136015625, 25.0: 0.16531250000000003, 0.0: 0.08761718749999999, 50.0: 0.13765624999999998, 200.0: 0.041171875000000004, 125.0: 0.08183593750000001, 275.0: 0.00515625, 350.0: 0.003125, 325.0: 0.0025000000000000005, 375.0: 0.001640625, 400.0: 0.0008984374999999999, 450.0: 0.00046875000000000004, 425.0: 0.000234375, 475.0: 0.0003125, 500.0: 0.0002734375, 550.0: 7.8125e-05}",-6.065972180646853,-4.207474725938544
28,CG,1,8,74.72,10.29376510320689,0.07507008262383472,0.1962775305498271,0.0509765625,0.012908368470201803,"0      0.017109
1      0.010352
2      0.007109
3      0.005352
4      0.009961
         ...   
251    0.003984
252    0.005195
253    0.005273
254    0.005430
255    0.006602
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.04691406249999999, 250.0: 0.047578125, 225.0: 0.05484375, 175.0: 0.0538671875, 150.0: 0.09417968750000001, 100.0: 0.0908203125, 75.0: 0.07832031250000002, 25.0: 0.08882812500000001, 0.0: 0.0509765625, 50.0: 0.10355468750000002, 200.0: 0.06800781249999999, 125.0: 0.0712109375, 275.0: 0.030234375, 350.0: 0.022734375, 325.0: 0.023515625000000002, 375.0: 0.0157421875, 400.0: 0.0201953125, 450.0: 0.0086328125, 425.0: 0.0085546875, 475.0: 0.0092578125, 500.0: 0.0054296875, 550.0: 0.0066015625}",-6.065972180646853,-0.4553730327950421
29,COBYLA,1,8,29.88,2.7323250172700906,0.28201576905827447,0.1305906935122194,0.0554296875,0.013079464350473703,"0      0.015547
1      0.009258
2      0.006406
3      0.004687
4      0.009570
         ...   
251    0.001914
252    0.002969
253    0.002148
254    0.001914
255    0.001563
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.03875000000000001, 250.0: 0.039648437499999994, 225.0: 0.05484375000000001, 175.0: 0.04957031249999999, 150.0: 0.09050781249999998, 100.0: 0.10578125000000001, 75.0: 0.0948046875, 25.0: 0.10277343750000001, 0.0: 0.055429687500000005, 50.0: 0.1141796875, 200.0: 0.06621093749999998, 125.0: 0.09457031249999996, 275.0: 0.024570312499999997, 350.0: 0.0128125, 325.0: 0.018007812499999998, 375.0: 0.009765625, 400.0: 0.0106640625, 450.0: 0.0047265625, 425.0: 0.00484375, 475.0: 0.0040625, 500.0: 0.0019140625, 550.0: 0.0015625}",-6.065972180646853,-1.7106998096112207
30,DA,1,8,2495.64,613.149044197249,0.7315060004421192,0.01100405496791974,0.0898046875,0.008421027032913652,"0      0.007461
1      0.009727
2      0.006016
3      0.006875
4      0.008711
         ...   
251    0.000039
252    0.000352
253    0.000117
254    0.000000
255    0.000039
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0111328125, 250.0: 0.015898437500000005, 225.0: 0.0258203125, 175.0: 0.0359375, 150.0: 0.08554687500000001, 100.0: 0.11753906250000001, 75.0: 0.13167968749999998, 25.0: 0.16578125000000005, 0.0: 0.0898046875, 50.0: 0.17113281250000004, 200.0: 0.0437890625, 125.0: 0.095703125, 275.0: 0.003828125, 350.0: 0.0008203125, 325.0: 0.0023437500000000003, 375.0: 0.0014453125, 400.0: 0.0007812500000000002, 450.0: 0.0001953125, 425.0: 0.000625, 475.0: 0.00015625, 500.0: 0.0, 550.0: 3.90625e-05}",-6.065972180646853,-4.4372950486581395
31,DE,1,8,2104.8,2026.0346690024828,0.6853488399747127,0.09943271671346353,0.0848046875,0.012942839326969565,"0      0.014180
1      0.010000
2      0.007578
3      0.007031
4      0.009687
         ...   
251    0.000352
252    0.000508
253    0.000508
254    0.000469
255    0.000156
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.020273437499999998, 250.0: 0.0166015625, 225.0: 0.030468749999999996, 175.0: 0.03820312499999999, 150.0: 0.083359375, 100.0: 0.11753906250000003, 75.0: 0.12679687499999998, 25.0: 0.15820312500000003, 0.0: 0.08480468750000002, 50.0: 0.16375, 200.0: 0.0434765625, 125.0: 0.09695312499999999, 275.0: 0.005781250000000001, 350.0: 0.0033203125000000003, 325.0: 0.0041015625, 375.0: 0.0019140625000000002, 400.0: 0.0015234375, 450.0: 0.000546875, 425.0: 0.0008984375, 475.0: 0.000859375, 500.0: 0.00046875, 550.0: 0.00015625}",-6.065972180646853,-4.1573069973251995
32,FS,1,8,1279.44,245.23443151401068,0.7370052238421257,0.00978642805314914,0.090625,0.00995519135732395,"0      0.008125
1      0.008203
2      0.007188
3      0.005977
4      0.009180
         ...   
251    0.000195
252    0.000430
253    0.000078
254    0.000156
255    0.000000
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.011328124999999998, 250.0: 0.013164062499999999, 225.0: 0.026679687500000004, 175.0: 0.0330859375, 150.0: 0.07843749999999998, 100.0: 0.1151171875, 75.0: 0.13117187500000005, 25.0: 0.17375000000000002, 0.0: 0.09062499999999998, 50.0: 0.17699218749999998, 200.0: 0.042890624999999995, 125.0: 0.0921875, 275.0: 0.003984375, 350.0: 0.002421875, 325.0: 0.0035937499999999997, 375.0: 0.0021484375, 400.0: 0.001015625, 450.0: 0.000390625, 425.0: 0.0005859375, 475.0: 0.0002734375, 500.0: 0.00015625, 550.0: 0.0}",-6.065972180646853,-4.470653184817742
33,Nelder-Mead,1,8,527.92,15.696929636078515,0.19095130029635485,0.18477950214375263,0.0518359375,0.011547974406389418,"0      0.016094
1      0.008750
2      0.006602
3      0.004414
4      0.008984
         ...   
251    0.003164
252    0.004727
253    0.004492
254    0.004180
255    0.004922
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0446875, 250.0: 0.0453125, 225.0: 0.0532421875, 175.0: 0.0537109375, 150.0: 0.08855468749999999, 100.0: 0.09429687499999999, 75.0: 0.08222656249999999, 25.0: 0.0979296875, 0.0: 0.0518359375, 50.0: 0.10074218750000002, 200.0: 0.06804687499999999, 125.0: 0.07234375, 275.0: 0.032734374999999996, 350.0: 0.0245703125, 325.0: 0.023515625000000002, 375.0: 0.015078125, 400.0: 0.0174609375, 450.0: 0.0089453125, 425.0: 0.0080078125, 475.0: 0.00765625, 500.0: 0.0041796875, 550.0: 0.004921875}",-6.065972180646853,-1.1583052754560317
34,Powell,1,8,106.64,44.431412311561736,0.395591176549282,0.141425928370924,0.062421875,0.018623269634384827,"0      0.012031
1      0.010586
2      0.006289
3      0.005625
4      0.008789
         ...   
251    0.001328
252    0.002266
253    0.001719
254    0.001211
255    0.001094
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.033437499999999995, 250.0: 0.0372265625, 225.0: 0.051679687499999995, 175.0: 0.051054687499999994, 150.0: 0.09011718749999999, 100.0: 0.09699218750000001, 75.0: 0.10464843750000002, 25.0: 0.113046875, 0.0: 0.062421875, 50.0: 0.1294921875, 200.0: 0.0626953125, 125.0: 0.08976562500000002, 275.0: 0.0220703125, 350.0: 0.0099609375, 325.0: 0.015273437499999999, 375.0: 0.0107421875, 400.0: 0.0070703125, 450.0: 0.0028515625, 425.0: 0.004101562499999999, 475.0: 0.003046875, 500.0: 0.0012109375, 550.0: 0.00109375}",-6.065972180646853,-2.3996450718573024
35,SHGO,1,8,6048.0,0.0,0.7225127296248043,0.0,0.0869140625,0.0,"0      0.009766
1      0.010742
2      0.006836
3      0.009766
4      0.011719
         ...   
251    0.000000
252    0.000977
253    0.000000
254    0.000000
255    0.000000
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0107421875, 250.0: 0.01953125, 225.0: 0.03125, 175.0: 0.0390625, 150.0: 0.080078125, 100.0: 0.0986328125, 75.0: 0.125, 25.0: 0.1552734375, 0.0: 0.0869140625, 50.0: 0.1611328125, 200.0: 0.0595703125, 125.0: 0.12109375, 275.0: 0.001953125, 350.0: 0.0, 325.0: 0.0048828125, 375.0: 0.0009765625, 400.0: 0.001953125, 450.0: 0.0009765625, 425.0: 0.0009765625, 475.0: 0.0, 500.0: 0.0, 550.0: 0.0}",-6.065972180646853,-4.382742118067284
36,SPSA,1,8,400.0,0.0,0.2423430183348555,0.08911119004492776,0.0516015625,0.012668782375390306,"0      0.012070
1      0.008945
2      0.006289
3      0.005820
4      0.009062
         ...   
251    0.001719
252    0.003125
253    0.002188
254    0.001719
255    0.001641
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.03664062499999999, 250.0: 0.041914062499999995, 225.0: 0.0571875, 175.0: 0.054804687500000004, 150.0: 0.08796874999999998, 100.0: 0.091015625, 75.0: 0.09253906249999999, 25.0: 0.10234375, 0.0: 0.051601562499999996, 50.0: 0.118984375, 200.0: 0.06699218750000001, 125.0: 0.09242187500000003, 275.0: 0.027109375, 350.0: 0.014726562499999998, 325.0: 0.0187890625, 375.0: 0.0164453125, 400.0: 0.010585937499999998, 450.0: 0.0055078125, 425.0: 0.00515625, 475.0: 0.00390625, 500.0: 0.00171875, 550.0: 0.001640625}",-6.065972180646853,-1.4700460073932238
37,TNC,1,8,44.76,52.43684201017449,0.058395678864071605,0.20534311132405925,0.04875,0.01404599726123069,"0      0.017578
1      0.010586
2      0.007695
3      0.005859
4      0.010977
         ...   
251    0.003711
252    0.005273
253    0.005938
254    0.005430
255    0.006055
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.046406249999999996, 250.0: 0.048749999999999995, 225.0: 0.057890625, 175.0: 0.0540625, 150.0: 0.0886328125, 100.0: 0.08664062500000001, 75.0: 0.07804687499999999, 25.0: 0.09097656250000001, 0.0: 0.04875, 50.0: 0.10140624999999999, 200.0: 0.06800781250000001, 125.0: 0.076484375, 275.0: 0.030546875, 350.0: 0.024375, 325.0: 0.0241796875, 375.0: 0.015859375, 400.0: 0.02078125, 450.0: 0.0082421875, 425.0: 0.008828125000000001, 475.0: 0.009648437499999999, 500.0: 0.0054296875, 550.0: 0.0060546875}",-6.065972180646853,-0.35422656345944575
38,UMDA,1,8,1846.4,776.0560804477985,0.4466619190230439,0.09783964494507612,0.0653125,0.01305622793499811,"0      0.025000
1      0.010898
2      0.012305
3      0.006953
4      0.016445
         ...   
251    0.000898
252    0.001563
253    0.000703
254    0.001172
255    0.001367
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.043789062499999996, 250.0: 0.032343750000000004, 225.0: 0.06066406249999999, 175.0: 0.048789062499999994, 150.0: 0.09535156250000001, 100.0: 0.10261718749999996, 75.0: 0.0938671875, 25.0: 0.11335937499999997, 0.0: 0.06531250000000001, 50.0: 0.12515625, 200.0: 0.067578125, 125.0: 0.08679687499999998, 275.0: 0.0196875, 350.0: 0.011562500000000002, 325.0: 0.0111328125, 375.0: 0.00609375, 400.0: 0.0055078125, 450.0: 0.0032031250000000002, 425.0: 0.003046875, 475.0: 0.0016015625000000001, 500.0: 0.001171875, 550.0: 0.0013671875}",-6.065972180646853,-2.7094387749481212
39,BFGS,3,4,182.08,38.11133164821193,-0.12081603086353691,0.34131755799387725,0.2179296875,0.07736874201646901,"0     0.114648
1     0.056836
2     0.056914
3     0.068320
4     0.066797
5     0.050156
6     0.052852
7     0.075547
8     0.093242
9     0.043125
10    0.042500
11    0.062695
12    0.056758
13    0.040625
14    0.043945
15    0.075039
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.1146484375, 200.0: 0.2555859375, 100.0: 0.4118359375, 0.0: 0.2179296875}",-3.572434259891999,0.4316073278010684
40,BH,3,4,108796.04,528.1193410584392,0.7136446880604139,0.03033025250022506,0.50109375,0.12118548692484152,"0     0.029375
1     0.020742
2     0.018008
3     0.027422
4     0.031328
5     0.020586
6     0.021992
7     0.041953
8     0.262227
9     0.139375
10    0.087695
11    0.021016
12    0.232070
13    0.023281
14    0.015469
15    0.007461
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.029375, 200.0: 0.07753906249999999, 100.0: 0.3919921874999999, 0.0: 0.50109375}",-3.572434259891999,-2.5494487330169613
41,CG,3,4,184.88,51.107197144824916,-0.1389613378691752,0.3489158776029527,0.21984375,0.07147440589639194,"0     0.115664
1     0.054336
2     0.056563
3     0.070820
4     0.066289
5     0.049648
6     0.055234
7     0.075000
8     0.092500
9     0.046875
10    0.041328
11    0.060508
12    0.056641
13    0.039961
14    0.043437
15    0.075195
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.1156640625, 200.0: 0.2523828125, 100.0: 0.412109375, 0.0: 0.21984375}",-3.572434259891999,0.4964302442042689
42,COBYLA,3,4,63.16,6.673409922970415,0.3636409544771595,0.10997941586528834,0.3484375,0.0845727933383241,"0     0.042773
1     0.041211
2     0.045312
3     0.105742
4     0.051445
5     0.058203
6     0.065469
7     0.081055
8     0.116914
9     0.084414
10    0.082891
11    0.046367
12    0.100078
13    0.027383
14    0.027500
15    0.023242
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0427734375, 200.0: 0.1612109375, 100.0: 0.44757812500000005, 0.0: 0.3484375}",-3.572434259891999,-1.2990834040740313
43,DA,3,4,3737.44,378.6660882624691,0.648806895660928,0.04038161487346324,0.4222265625,0.07407051397174898,"0     0.025859
1     0.032266
2     0.033086
3     0.112344
4     0.030000
5     0.062383
6     0.060078
7     0.103789
8     0.151602
9     0.106797
10    0.103242
11    0.027227
12    0.108398
13    0.015625
14    0.017656
15    0.009648
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.025859375, 200.0: 0.105, 100.0: 0.44691406250000004, 0.0: 0.4222265625}",-3.572434259891999,-2.317819982113273
44,DE,3,4,18261.08,41.487270336815364,0.6210470871227701,0.022921085240703507,0.466875,0.10159476650906409,"0     0.027109
1     0.027266
2     0.028750
3     0.081562
4     0.026992
5     0.047031
6     0.050508
7     0.100625
8     0.164766
9     0.115703
10    0.105820
11    0.024922
12    0.144727
13    0.020391
14    0.021055
15    0.012773
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.027109375, 200.0: 0.09578125, 100.0: 0.410234375, 0.0: 0.466875}",-3.572434259891999,-2.218649891043515
45,FS,3,4,1653.68,151.815867418396,0.6428549904825133,0.03371268353248675,0.473359375,0.08072836231118104,"0     0.026680
1     0.031406
2     0.029922
3     0.078594
4     0.027539
5     0.054453
6     0.056758
7     0.097969
8     0.133945
9     0.141602
10    0.130781
11    0.035898
12    0.103008
13    0.020273
14    0.019023
15    0.012148
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0266796875, 200.0: 0.101015625, 100.0: 0.3989453125, 0.0: 0.473359375}",-3.572434259891999,-2.2965571921422754
46,Nelder-Mead,3,4,538.44,26.89993308541863,0.45364107846898916,0.14572699194929134,0.3384765625,0.10599622151100185,"0     0.037070
1     0.044609
2     0.046484
3     0.083750
4     0.050664
5     0.054258
6     0.057695
7     0.078281
8     0.134570
9     0.086211
10    0.080859
11    0.056992
12    0.093125
13    0.038711
14    0.040273
15    0.016445
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0370703125, 200.0: 0.158203125, 100.0: 0.46625, 0.0: 0.3384765625}",-3.572434259891999,-1.6206029304169718
47,Powell,3,4,363.28,172.76053252985764,0.557527299868807,0.07196082512977033,0.431328125,0.09004296866526941,"0     0.028789
1     0.034453
2     0.034375
3     0.100664
4     0.037930
5     0.054219
6     0.057656
7     0.094727
8     0.131445
9     0.106133
10    0.103320
11    0.030312
12    0.127148
13    0.021133
14    0.021211
15    0.016484
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0287890625, 200.0: 0.1232421875, 100.0: 0.416640625, 0.0: 0.431328125}",-3.572434259891999,-1.991729626876406
48,SHGO,3,4,13860.0,0.0,0.62135022643023,0.0,0.234375,0.0,"0     0.034180
1     0.029297
2     0.024414
3     0.040039
4     0.024414
5     0.046875
6     0.058594
7     0.055664
8     0.407227
9     0.077148
10    0.079102
11    0.036133
12    0.022461
13    0.025391
14    0.028320
15    0.010742
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0341796875, 200.0: 0.0888671875, 100.0: 0.642578125, 0.0: 0.234375}",-3.572434259891999,-2.2197328362910045
49,SPSA,3,4,400.0,0.0,0.4455115470051157,0.0747895146138997,0.40734375,0.11244584199877068,"0     0.040195
1     0.039180
2     0.040898
3     0.097305
4     0.042500
5     0.041641
6     0.041445
7     0.057695
8     0.139023
9     0.092539
10    0.090703
11    0.038203
12    0.166406
13    0.025313
14    0.026914
15    0.020039
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0401953125, 200.0: 0.14261718750000002, 100.0: 0.40984375000000006, 0.0: 0.40734375}",-3.572434259891999,-1.59156071369856
50,TNC,3,4,86.8,55.82472570465528,-0.14213011298097947,0.3462145441846019,0.222734375,0.07129089252788097,"0     0.116016
1     0.055430
2     0.055664
3     0.068203
4     0.071328
5     0.047461
6     0.053047
7     0.075352
8     0.091094
9     0.046484
10    0.044492
11    0.061367
12    0.056406
13    0.040508
14    0.045117
15    0.072031
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.116015625, 200.0: 0.254453125, 100.0: 0.406796875, 0.0: 0.22273437499999998}",-3.572434259891999,0.5077504849755716
51,UMDA,3,4,2209.6,736.8065146291799,0.6236269277273411,0.022867315004028197,0.5420703125,0.06609411938431059,"0     0.026250
1     0.024805
2     0.025273
3     0.052422
4     0.041953
5     0.031641
6     0.031484
7     0.049219
8     0.123828
9     0.110117
10    0.100195
11    0.025547
12    0.282539
13    0.029297
14    0.035273
15    0.010156
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.02625, 200.0: 0.10218750000000001, 100.0: 0.32949218750000003, 0.0: 0.5420703124999999}",-3.572434259891999,-2.2278662020043454
52,BFGS,3,6,175.16,35.47695590097888,0.0825130042778884,0.1213134017722225,0.0728515625,0.016896506838970444,"0     0.037383
1     0.029063
2     0.029297
3     0.023047
4     0.017109
        ...   
59    0.009570
60    0.020000
61    0.020234
62    0.017734
63    0.015234
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0373828125, 225.0: 0.0765234375, 150.0: 0.0903515625, 75.0: 0.0833203125, 200.0: 0.0728125, 125.0: 0.0891796875, 50.0: 0.1051953125, 25.0: 0.09953124999999999, 100.0: 0.12, 0.0: 0.0728515625, 175.0: 0.035703125, 250.0: 0.0338671875, 325.0: 0.030078125, 275.0: 0.020234375, 350.0: 0.017734375, 425.0: 0.015234375}",-4.001371338883051,-0.3301651704026771
53,BH,3,6,110381.68,373.3655281356328,0.5783651709375098,0.038751454379917234,0.0888671875,0.05862694372277509,"0     0.030391
1     0.025742
2     0.030078
3     0.023047
4     0.015312
        ...   
59    0.001563
60    0.003086
61    0.001367
62    0.001914
63    0.000859
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.030390625, 225.0: 0.048203125, 150.0: 0.07062500000000001, 75.0: 0.07300781249999999, 200.0: 0.04875, 125.0: 0.10945312499999998, 50.0: 0.17453125, 25.0: 0.1527734375, 100.0: 0.1694921875, 0.0: 0.0888671875, 175.0: 0.013984374999999999, 250.0: 0.0100390625, 325.0: 0.005742187499999999, 275.0: 0.0013671875, 350.0: 0.0019140625, 425.0: 0.000859375}",-4.001371338883051,-2.3142538183975483
54,CG,3,6,176.84,29.409767085102864,0.08443400973981753,0.12012849996816759,0.070859375,0.017289470242028815,"0     0.035742
1     0.027969
2     0.028945
3     0.023633
4     0.020469
        ...   
59    0.010234
60    0.018008
61    0.018008
62    0.018320
63    0.016328
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0357421875, 225.0: 0.0745703125, 150.0: 0.090859375, 75.0: 0.0853125, 200.0: 0.0745703125, 125.0: 0.09375, 50.0: 0.1078125, 25.0: 0.1003515625, 100.0: 0.11464843749999999, 0.0: 0.070859375, 175.0: 0.0369140625, 250.0: 0.0327734375, 325.0: 0.0291796875, 275.0: 0.0180078125, 350.0: 0.0183203125, 425.0: 0.016328125}",-4.001371338883051,-0.3378518265998782
55,COBYLA,3,6,62.48,5.600857077269514,0.2242272103180877,0.07185708600809305,0.079921875,0.02231983532260319,"0     0.034063
1     0.027539
2     0.035703
3     0.024727
4     0.018594
        ...   
59    0.006484
60    0.014766
61    0.010391
62    0.009922
63    0.007969
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0340625, 225.0: 0.0676171875, 150.0: 0.0925390625, 75.0: 0.0946484375, 200.0: 0.0700390625, 125.0: 0.09964843749999999, 50.0: 0.120703125, 25.0: 0.11222656249999999, 100.0: 0.12308593749999999, 0.0: 0.079921875, 175.0: 0.032460937499999995, 250.0: 0.0260546875, 325.0: 0.0187109375, 275.0: 0.010390625, 350.0: 0.009921875, 425.0: 0.00796875}",-4.001371338883051,-0.8972163327644982
56,DA,3,6,4218.88,733.9191410502931,0.5281827444008872,0.06831355961006487,0.0995703125,0.028220432708688663,"0     0.025977
1     0.028672
2     0.038633
3     0.031563
4     0.022500
        ...   
59    0.002969
60    0.008320
61    0.003594
62    0.003398
63    0.001953
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0259765625, 225.0: 0.05015625, 150.0: 0.0768359375, 75.0: 0.08667968749999999, 200.0: 0.07070312499999999, 125.0: 0.10648437499999999, 50.0: 0.1375390625, 25.0: 0.14984375, 100.0: 0.15031250000000002, 0.0: 0.0995703125, 175.0: 0.0173828125, 250.0: 0.0115234375, 325.0: 0.008046875, 275.0: 0.00359375, 350.0: 0.0033984375, 425.0: 0.001953125}",-4.001371338883051,-2.1134552951383028
57,DE,3,6,18262.2,29.76440827565702,0.5702526952306903,0.07576854652363349,0.0972265625,0.03773433456260773,"0     0.026133
1     0.026289
2     0.037891
3     0.027813
4     0.015977
        ...   
59    0.002461
60    0.006094
61    0.003789
62    0.003008
63    0.001797
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0261328125, 225.0: 0.046054687500000004, 150.0: 0.07515625000000001, 75.0: 0.0777734375, 200.0: 0.054062500000000006, 125.0: 0.1006640625, 50.0: 0.1748046875, 25.0: 0.159375, 100.0: 0.14820312499999996, 0.0: 0.0972265625, 175.0: 0.015429687499999999, 250.0: 0.0091796875, 325.0: 0.00734375, 275.0: 0.0037890625, 350.0: 0.0030078125, 425.0: 0.001796875}",-4.001371338883051,-2.2817927906168958
58,FS,3,6,1626.88,194.4718632604727,0.5140810944550265,0.09363745030038291,0.0958984375,0.0192756715491802,"0     0.030078
1     0.026250
2     0.034727
3     0.032344
4     0.025234
        ...   
59    0.002656
60    0.005820
61    0.003281
62    0.003633
63    0.001797
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.030078125, 225.0: 0.0479296875, 150.0: 0.0783984375, 75.0: 0.08640624999999999, 200.0: 0.07898437499999998, 125.0: 0.10144531250000001, 50.0: 0.1533203125, 25.0: 0.12460937500000001, 100.0: 0.15957031250000003, 0.0: 0.0958984375, 175.0: 0.013125000000000001, 250.0: 0.013671875, 325.0: 0.007851562500000001, 275.0: 0.00328125, 350.0: 0.0036328125, 425.0: 0.001796875}",-4.001371338883051,-2.057029357213973
59,Nelder-Mead,3,6,555.56,22.480355869069335,0.2350569953520134,0.10565867483560741,0.0760546875,0.01736265509627452,"0     0.031172
1     0.024688
2     0.029922
3     0.023242
4     0.017852
        ...   
59    0.008086
60    0.017852
61    0.014805
62    0.013008
63    0.012969
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.031171875, 225.0: 0.0687890625, 150.0: 0.0944140625, 75.0: 0.0860546875, 200.0: 0.0719921875, 125.0: 0.1010546875, 50.0: 0.1106640625, 25.0: 0.106015625, 100.0: 0.12703124999999998, 0.0: 0.0760546875, 175.0: 0.0351171875, 250.0: 0.028124999999999997, 325.0: 0.022734375, 275.0: 0.0148046875, 350.0: 0.0130078125, 425.0: 0.01296875}",-4.001371338883051,-0.9405503242055131
60,Powell,3,6,307.4,147.09398356153116,0.30074388518444467,0.08149102334197753,0.0759765625,0.02726551307283617,"0     0.031914
1     0.033242
2     0.034648
3     0.036680
4     0.020625
        ...   
59    0.005547
60    0.015664
61    0.011992
62    0.008750
63    0.006094
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0319140625, 225.0: 0.0660546875, 150.0: 0.085, 75.0: 0.1007421875, 200.0: 0.0770703125, 125.0: 0.10820312500000001, 50.0: 0.11593750000000001, 25.0: 0.1216796875, 100.0: 0.121328125, 0.0: 0.07597656250000001, 175.0: 0.0286328125, 250.0: 0.02328125, 325.0: 0.017343749999999998, 275.0: 0.0119921875, 350.0: 0.00875, 425.0: 0.00609375}",-4.001371338883051,-1.203387962521372
61,SHGO,3,6,13860.0,0.0,0.5752835369902779,0.0,0.1044921875,0.0,"0     0.032227
1     0.027344
2     0.027344
3     0.034180
4     0.020508
        ...   
59    0.002930
60    0.002930
61    0.003906
62    0.000000
63    0.001953
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0322265625, 225.0: 0.052734375, 150.0: 0.068359375, 75.0: 0.07421875, 200.0: 0.06640625, 125.0: 0.1162109375, 50.0: 0.1796875, 25.0: 0.1484375, 100.0: 0.1142578125, 0.0: 0.1044921875, 175.0: 0.01953125, 250.0: 0.0126953125, 325.0: 0.0048828125, 275.0: 0.00390625, 350.0: 0.0, 425.0: 0.001953125}",-4.001371338883051,-2.3019230566441657
62,SPSA,3,6,400.0,0.0,0.3052617204915045,0.07439980384883518,0.083984375,0.016611899355441342,"0     0.038047
1     0.027539
2     0.032930
3     0.023398
4     0.022461
        ...   
59    0.004531
60    0.013984
61    0.007656
62    0.008086
63    0.006055
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.038046875, 225.0: 0.0626171875, 150.0: 0.0823828125, 75.0: 0.076875, 200.0: 0.07804687499999999, 125.0: 0.1090234375, 50.0: 0.116953125, 25.0: 0.12398437500000001, 100.0: 0.14828125, 0.0: 0.083984375, 175.0: 0.0229296875, 250.0: 0.019804687499999998, 325.0: 0.0152734375, 275.0: 0.00765625, 350.0: 0.0080859375, 425.0: 0.0060546875}",-4.001371338883051,-1.2214654992328353
63,TNC,3,6,66.64,42.607867818045065,0.05825656695392599,0.125509464444349,0.0706640625,0.016862336104651987,"0     0.036914
1     0.030664
2     0.026719
3     0.022773
4     0.019141
        ...   
59    0.009492
60    0.018633
61    0.018633
62    0.019805
63    0.014687
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0369140625, 225.0: 0.07652343749999999, 150.0: 0.0874609375, 75.0: 0.08437499999999999, 200.0: 0.07441406249999999, 125.0: 0.090546875, 50.0: 0.10847656250000001, 25.0: 0.10109375, 100.0: 0.1171875, 0.0: 0.0706640625, 175.0: 0.03375, 250.0: 0.0353515625, 325.0: 0.030117187500000003, 275.0: 0.0186328125, 350.0: 0.0198046875, 425.0: 0.0146875}",-4.001371338883051,-0.23310615731116094
64,UMDA,3,6,2433.6,878.6484166035924,0.4622995738980867,0.05043717343516267,0.0621875,0.028540656821399103,"0     0.031211
1     0.040313
2     0.026172
3     0.020977
4     0.017266
        ...   
59    0.003477
60    0.005859
61    0.004961
62    0.003906
63    0.002656
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0312109375, 225.0: 0.0684375, 150.0: 0.07578125000000001, 75.0: 0.09132812500000001, 200.0: 0.060703125000000004, 125.0: 0.1212109375, 50.0: 0.1388671875, 25.0: 0.16378906250000003, 100.0: 0.12765625, 0.0: 0.06218749999999999, 175.0: 0.023046875, 250.0: 0.0141796875, 325.0: 0.010078125, 275.0: 0.0049609375, 350.0: 0.00390625, 425.0: 0.00265625}",-4.001371338883051,-1.8498322649736512
65,BFGS,3,8,185.88,36.50788408001757,0.15247309066222767,0.112879365402023,0.050078125,0.009522440857406913,"0      0.012266
1      0.009844
2      0.006562
3      0.004922
4      0.009336
         ...   
251    0.003047
252    0.004023
253    0.004414
254    0.003828
255    0.003906
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0433203125, 250.0: 0.0481640625, 225.0: 0.057109375000000004, 175.0: 0.05667968749999999, 150.0: 0.08562499999999999, 100.0: 0.09289062500000002, 75.0: 0.079765625, 25.0: 0.0915234375, 0.0: 0.050078125, 50.0: 0.107421875, 200.0: 0.064140625, 125.0: 0.08097656249999999, 275.0: 0.033515625, 350.0: 0.0203515625, 325.0: 0.0240625, 375.0: 0.0166015625, 400.0: 0.018164062499999998, 450.0: 0.0071484375, 425.0: 0.0072656249999999995, 475.0: 0.0074609375, 500.0: 0.003828125, 550.0: 0.00390625}",-6.065972180646853,-0.9248975262543183
66,BH,3,8,110798.84,388.7568576887101,0.6104238606333556,0.02905795328510318,0.0659765625,0.01439780375368714,"0      0.023086
1      0.017383
2      0.010937
3      0.007656
4      0.017227
         ...   
251    0.000391
252    0.000234
253    0.000352
254    0.000078
255    0.000234
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.030859375000000005, 250.0: 0.029453125, 225.0: 0.0482421875, 175.0: 0.046718749999999996, 150.0: 0.09164062499999999, 100.0: 0.12382812499999998, 75.0: 0.10597656249999998, 25.0: 0.13859374999999996, 0.0: 0.0659765625, 50.0: 0.1515625, 200.0: 0.05406249999999999, 125.0: 0.08671875, 275.0: 0.010039062500000001, 350.0: 0.0037890625, 325.0: 0.0052343749999999994, 375.0: 0.0025390625, 400.0: 0.0019921875, 450.0: 0.00125, 425.0: 0.00046875, 475.0: 0.0007421875, 500.0: 7.8125e-05, 550.0: 0.000234375}",-6.065972180646853,-3.7028141570049873
67,CG,3,8,177.04,30.028626342208863,0.13956348079741693,0.11934315426395063,0.0498828125,0.006943462387157794,"0      0.012266
1      0.009570
2      0.005391
3      0.005234
4      0.009141
         ...   
251    0.003438
252    0.004336
253    0.003828
254    0.003594
255    0.003164
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0427734375, 250.0: 0.0459375, 225.0: 0.055468750000000004, 175.0: 0.05703125, 150.0: 0.08433593750000001, 100.0: 0.09585937500000002, 75.0: 0.08285156250000002, 25.0: 0.0928515625, 0.0: 0.0498828125, 50.0: 0.10714843750000003, 200.0: 0.0632421875, 125.0: 0.0823828125, 275.0: 0.0328515625, 350.0: 0.0198046875, 325.0: 0.0265625, 375.0: 0.015546875, 400.0: 0.01609375, 450.0: 0.0074609375000000006, 425.0: 0.007890625, 475.0: 0.0072656249999999995, 500.0: 0.00359375, 550.0: 0.0031640625}",-6.065972180646853,-0.8465881919513726
68,COBYLA,3,8,63.44,6.530421119652239,0.2757182383390895,0.08021553326905109,0.055234375,0.012014751268622876,"0      0.016953
1      0.012930
2      0.007852
3      0.005156
4      0.010703
         ...   
251    0.001445
252    0.003008
253    0.002305
254    0.002539
255    0.001289
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.04, 250.0: 0.043359375000000006, 225.0: 0.05660156250000001, 175.0: 0.05609374999999999, 150.0: 0.08421875000000001, 100.0: 0.10445312500000001, 75.0: 0.09007812500000001, 25.0: 0.10296874999999998, 0.0: 0.05523437499999999, 50.0: 0.12191406250000002, 200.0: 0.068359375, 125.0: 0.08406249999999998, 275.0: 0.0245703125, 350.0: 0.013085937499999999, 325.0: 0.018828125, 375.0: 0.010624999999999999, 400.0: 0.009609375, 450.0: 0.0033984375000000004, 425.0: 0.0049609375, 475.0: 0.00375, 500.0: 0.0025390625, 550.0: 0.0012890625}",-6.065972180646853,-1.6724991634618755
69,DA,3,8,4432.64,956.7518750438904,0.6303003977902322,0.08048571045986734,0.0780078125,0.01818257625039869,"0      0.020195
1      0.015273
2      0.009531
3      0.007617
4      0.014727
         ...   
251    0.000117
252    0.000625
253    0.000469
254    0.000391
255    0.000234
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.026914062500000002, 250.0: 0.02742187500000001, 225.0: 0.040664062499999994, 175.0: 0.040546875, 150.0: 0.0866796875, 100.0: 0.119453125, 75.0: 0.104921875, 25.0: 0.141875, 0.0: 0.0780078125, 50.0: 0.15671875000000002, 200.0: 0.0589453125, 125.0: 0.091328125, 275.0: 0.00875, 350.0: 0.0032812500000000003, 325.0: 0.006132812499999999, 375.0: 0.0030078125000000005, 400.0: 0.0023046875000000003, 450.0: 0.000703125, 425.0: 0.0011328125000000001, 475.0: 0.0005859375, 500.0: 0.000390625, 550.0: 0.000234375}",-6.065972180646853,-3.8233846784461942
70,DE,3,8,14438.84,3838.799631968306,0.6983151661593725,0.050679501838023826,0.0860546875,0.015552370259967611,"0      0.018242
1      0.015820
2      0.008594
3      0.007031
4      0.015117
         ...   
251    0.000195
252    0.000195
253    0.000195
254    0.000195
255    0.000117
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.021718750000000002, 250.0: 0.02261718749999999, 225.0: 0.03421875, 175.0: 0.034375, 150.0: 0.08625, 100.0: 0.119453125, 75.0: 0.11843750000000001, 25.0: 0.1491796875, 0.0: 0.0860546875, 50.0: 0.16917968750000004, 200.0: 0.0557421875, 125.0: 0.089921875, 275.0: 0.0046093750000000015, 350.0: 0.0014453125, 325.0: 0.0025390624999999997, 375.0: 0.0014843750000000002, 400.0: 0.0010546875, 450.0: 0.0005859375, 425.0: 0.0004296875, 475.0: 0.000390625, 500.0: 0.0001953125, 550.0: 0.0001171875}",-6.065972180646853,-4.235960371246538
71,FS,3,8,1663.08,152.68737210391697,0.6008831645263786,0.06733281766886647,0.0738671875,0.010400752817930417,"0      0.022617
1      0.015703
2      0.008945
3      0.007266
4      0.015430
         ...   
251    0.000430
252    0.000508
253    0.000391
254    0.000391
255    0.000156
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.030546875, 250.0: 0.0279296875, 225.0: 0.045156249999999995, 175.0: 0.0417578125, 150.0: 0.09464843749999999, 100.0: 0.113984375, 75.0: 0.1080859375, 25.0: 0.13046875, 0.0: 0.0738671875, 50.0: 0.14921875, 200.0: 0.0647265625, 125.0: 0.09125000000000001, 275.0: 0.0087890625, 350.0: 0.0032031250000000002, 325.0: 0.0075390625, 375.0: 0.0028125000000000003, 400.0: 0.0022656250000000003, 450.0: 0.00125, 425.0: 0.0011328125000000001, 475.0: 0.0008203125000000001, 500.0: 0.000390625, 550.0: 0.00015625}",-6.065972180646853,-3.644940559836059
72,Nelder-Mead,3,8,550.72,27.386887373339817,0.2609190535503879,0.10650516413301081,0.05125,0.010485644017834575,"0      0.013086
1      0.013125
2      0.006641
3      0.005273
4      0.009180
         ...   
251    0.003125
252    0.003789
253    0.003789
254    0.003164
255    0.003086
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.041484375, 250.0: 0.046054687500000004, 225.0: 0.05859375, 175.0: 0.0587109375, 150.0: 0.0846875, 100.0: 0.09132812500000001, 75.0: 0.08519531249999998, 25.0: 0.09632812500000001, 0.0: 0.05124999999999999, 50.0: 0.11210937499999998, 200.0: 0.0665625, 125.0: 0.08433593750000001, 275.0: 0.029414062499999998, 350.0: 0.017460937500000002, 325.0: 0.022031250000000002, 375.0: 0.015390624999999998, 400.0: 0.0132421875, 450.0: 0.0062109374999999994, 425.0: 0.0064453125, 475.0: 0.0069140625, 500.0: 0.0031640625, 550.0: 0.0030859375}",-6.065972180646853,-1.5827277202373597
73,Powell,3,8,371.52,164.01246781876065,0.4359734126425544,0.12609950539613365,0.0602734375,0.01103306465244358,"0      0.020703
1      0.016133
2      0.009062
3      0.007109
4      0.014531
         ...   
251    0.000586
252    0.001719
253    0.001211
254    0.001211
255    0.000937
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0358203125, 250.0: 0.040234374999999996, 225.0: 0.05140625000000001, 175.0: 0.05167968749999999, 150.0: 0.090625, 100.0: 0.1083984375, 75.0: 0.098671875, 25.0: 0.1153125, 0.0: 0.060273437500000006, 50.0: 0.13171874999999997, 200.0: 0.064453125, 125.0: 0.08898437500000002, 275.0: 0.0181640625, 350.0: 0.008359374999999999, 325.0: 0.0121875, 375.0: 0.0070703125, 400.0: 0.0062499999999999995, 450.0: 0.0033593750000000004, 425.0: 0.0030859375, 475.0: 0.0017968749999999999, 500.0: 0.0012109375, 550.0: 0.0009375}",-6.065972180646853,-2.6446025925914056
74,SHGO,3,8,13860.0,0.0,0.5801012825812559,0.0,0.0673828125,0.0,"0      0.024414
1      0.025391
2      0.013672
3      0.008789
4      0.008789
         ...   
251    0.000000
252    0.000977
253    0.000000
254    0.000000
255    0.000977
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0302734375, 250.0: 0.0478515625, 225.0: 0.04296875, 175.0: 0.041015625, 150.0: 0.0927734375, 100.0: 0.1142578125, 75.0: 0.103515625, 25.0: 0.12109375, 0.0: 0.0673828125, 50.0: 0.1533203125, 200.0: 0.0654296875, 125.0: 0.091796875, 275.0: 0.009765625, 350.0: 0.0, 325.0: 0.00390625, 375.0: 0.009765625, 400.0: 0.001953125, 450.0: 0.0, 425.0: 0.001953125, 475.0: 0.0, 500.0: 0.0, 550.0: 0.0009765625}",-6.065972180646853,-3.518878242095458
75,SPSA,3,8,400.0,0.0,0.3653808642719936,0.05399867094332557,0.0610546875,0.008743894354151502,"0      0.025937
1      0.016602
2      0.008203
3      0.006953
4      0.015117
         ...   
251    0.000859
252    0.002266
253    0.001484
254    0.001133
255    0.000508
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0432421875, 250.0: 0.038984375, 225.0: 0.054609375, 175.0: 0.053164062500000005, 150.0: 0.09507812499999997, 100.0: 0.11199218750000002, 75.0: 0.09031249999999999, 25.0: 0.103359375, 0.0: 0.06105468750000001, 50.0: 0.12707031249999998, 200.0: 0.07253906250000001, 125.0: 0.083671875, 275.0: 0.018593750000000003, 350.0: 0.008906250000000001, 325.0: 0.011718750000000002, 375.0: 0.009140625, 400.0: 0.00671875, 450.0: 0.002421875, 425.0: 0.0034374999999999996, 475.0: 0.00234375, 500.0: 0.0011328125, 550.0: 0.0005078125}",-6.065972180646853,-2.216390158014617
76,TNC,3,8,80.92,42.60602774256244,0.11131440978027621,0.1360083262662586,0.0477734375,0.00886004323978938,"0      0.012422
1      0.008789
2      0.006094
3      0.005195
4      0.009062
         ...   
251    0.003945
252    0.005742
253    0.004453
254    0.004063
255    0.003672
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.041210937499999996, 250.0: 0.0478125, 225.0: 0.0573046875, 175.0: 0.054765625000000005, 150.0: 0.08285156249999999, 100.0: 0.0943359375, 75.0: 0.08199218750000001, 25.0: 0.09343749999999999, 0.0: 0.0477734375, 50.0: 0.10312500000000001, 200.0: 0.0651953125, 125.0: 0.08433593750000001, 275.0: 0.0323046875, 350.0: 0.0205859375, 325.0: 0.0259765625, 375.0: 0.016328125, 400.0: 0.017695312500000004, 450.0: 0.0072265625, 425.0: 0.009609375, 475.0: 0.0083984375, 500.0: 0.0040625, 550.0: 0.003671875}",-6.065972180646853,-0.6752301130322794
77,UMDA,3,8,2195.2,702.8463274429198,0.5070627700161663,0.026122976386257515,0.0624609375,0.007809960524768195,"0      0.024922
1      0.021289
2      0.009961
3      0.006719
4      0.018594
         ...   
251    0.000586
252    0.001445
253    0.000898
254    0.000586
255    0.000742
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.03671875, 250.0: 0.0403515625, 225.0: 0.0532421875, 175.0: 0.05171875, 150.0: 0.08871093750000002, 100.0: 0.1119140625, 75.0: 0.09933593749999997, 25.0: 0.1255078125, 0.0: 0.0624609375, 50.0: 0.1258984375, 200.0: 0.06527343749999999, 125.0: 0.09417968750000001, 275.0: 0.0134765625, 350.0: 0.006484375, 325.0: 0.009062500000000001, 375.0: 0.0048828125, 400.0: 0.0034765625, 450.0: 0.0023437500000000003, 425.0: 0.0021484375, 475.0: 0.001484375, 500.0: 0.0005859375, 550.0: 0.0007421875}",-6.065972180646853,-3.075828656759798


==> Tables/UC/4_to_8_Units/Noise/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored
in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       False # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "Low_qubit_full_V2"

num_samples:            25    # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions

## Use case Params
use_case:               UC    # Defines the use case that should be run
fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv file
                                    # If not then random instances will be generated
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//kazarlis_units.csv"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [4,6,8]
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['FS','DA','DE','SHGO','BH','SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA', 'UMDA']
      backend:
            - grid_search
            - string
            - ['Boeblingen']
      n_shots:                1024 # Number of shots in shot based simulations, and for estimation
                                          # of probabilities
      optimization_level:     3     # How much the cicuit should be optimized during transpilation

      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,2]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force']

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs']

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [300]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                              
            ignore_loc_succ:  True  # Basin-Hopping: Since scipy 1.11 the acceptance of a BH step
                                          # also takes into account the success of the local
                                          # optimizer. With noisy simulations they often fail, so
                                          # this Boolean overwrites the accept test with a
                                          # Metropolis criterion ignoring the success of the local
                                          # step. (Behaviour previous to 1.11)                    
            init_samples:     100   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            bayesian_steps:   500   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            num_gauss_inits:  20   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            noise_est:        False  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            n_sampling:       2048  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    10     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.
            popsize:          15    # Differential Evolution: A multiplier for setting the total 
                                          # population size. The population has 
                                          # popsize * (N - N_equal) individuals.
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          # guess with the L-BFGS-B method
            maxfun:           1000000 # Dual-Annealing: Maximum number of function evaluations,
                                          # Depending on the local optimization technique it is a 
                                          # hard limit or a constraint of roughly the number given
             

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      


==> Tables/UC/4_to_8_Units/Statevector/comb_res.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,4,79.92,13.792519711785804,-0.24163223918751453,0.4102995837539108,0.2392578125,0.09133819916101128,"0     0.113516
1     0.042578
2     0.042305
3     0.040000
4     0.067930
5     0.038750
6     0.041016
7     0.087344
8     0.092109
9     0.047852
10    0.044648
11    0.065273
12    0.059414
13    0.051016
14    0.054688
15    0.111562
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.113515625, 200.0: 0.264375, 100.0: 0.38285156249999996, 0.0: 0.2392578125}",-3.572434259891997,0.8632152895678945
1,BH,1,4,105742.6,203.62573511223968,0.8035832839823353,0.07311577448521522,0.4743359375,0.09822200184025885,"0     0.008281
1     0.009570
2     0.008320
3     0.089219
4     0.009805
5     0.043164
6     0.040781
7     0.036836
8     0.236055
9     0.082617
10    0.062344
11    0.023320
12    0.292539
13    0.039570
14    0.012461
15    0.005117
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.00828125, 200.0: 0.0328125, 100.0: 0.48457031249999993, 0.0: 0.4743359375}",-3.572434259891997,-2.8707484543750144
2,CG,1,4,78.6,10.862780491200215,-0.256991943203779,0.41762950857155173,0.2378515625,0.08954011190871385,"0     0.113711
1     0.045000
2     0.039297
3     0.042656
4     0.067109
5     0.036562
6     0.041719
7     0.087656
8     0.092734
9     0.047734
10    0.044805
11    0.065703
12    0.057656
13    0.050820
14    0.055820
15    0.111016
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.1137109375, 200.0: 0.262421875, 100.0: 0.3860156250000001, 0.0: 0.2378515625}",-3.572434259891997,0.9180868224173984
3,COBYLA,1,4,31.68,2.708800472533922,0.5032757012498523,0.08315182798612183,0.3939453125,0.08516968787322092,"0     0.018164
1     0.028242
2     0.030820
3     0.086289
4     0.045898
5     0.081797
6     0.081484
7     0.097891
8     0.102266
9     0.079766
10    0.077852
11    0.040195
12    0.138437
13    0.034414
14    0.037812
15    0.018672
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0181640625, 200.0: 0.12363281250000001, 100.0: 0.4642578125, 0.0: 0.3939453125}",-3.572434259891997,-1.7979193573161423
4,DA,1,4,2145.32,394.2373620041611,0.7204557912393248,0.015128661462001343,0.45015625,0.032518774625206893,"0     0.012891
1     0.015664
2     0.016602
3     0.113789
4     0.016250
5     0.104531
6     0.102969
7     0.084375
8     0.072578
9     0.127461
10    0.124336
11    0.031680
12    0.113984
13    0.027461
14    0.027813
15    0.007617
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.012890625, 200.0: 0.0561328125, 100.0: 0.4808203125, 0.0: 0.45015625000000004}",-3.572434259891997,-2.573780951360961
5,DE,1,4,3469.92,1783.478352433805,0.7234194313005073,0.032291986144368394,0.44109375,0.024670868111974446,"0     0.011367
1     0.016328
2     0.015352
3     0.119336
4     0.016211
5     0.102891
6     0.104219
7     0.089258
8     0.080586
9     0.123125
10    0.119570
11    0.033203
12    0.109141
13    0.026016
14    0.025234
15    0.008164
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0113671875, 200.0: 0.0560546875, 100.0: 0.4914843749999999, 0.0: 0.44109375}",-3.572434259891997,-2.584368360649518
6,FS,1,4,1217.32,197.66005565111024,0.7298008663387385,0.01039296125897832,0.4266796875,0.018528805962355614,"0     0.006914
1     0.023203
2     0.023086
3     0.111055
4     0.022930
5     0.118984
6     0.117969
7     0.079219
8     0.078867
9     0.111875
10    0.120078
11    0.020664
12    0.115508
13    0.019180
14    0.021641
15    0.008828
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0069140625, 200.0: 0.07804687500000002, 100.0: 0.48835937500000004, 0.0: 0.42667968749999996}",-3.572434259891997,-2.6071656178073694
7,Nelder-Mead,1,4,526.24,12.66895417941039,0.3722096074224304,0.29011071826128454,0.3144140625,0.09183695933342619,"0     0.030937
1     0.045352
2     0.042422
3     0.078906
4     0.051328
5     0.058359
6     0.062578
7     0.111758
8     0.123828
9     0.064219
10    0.061094
11    0.058320
12    0.077344
13    0.046016
14    0.046523
15    0.041016
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0309375, 200.0: 0.1801171875, 100.0: 0.47453124999999996, 0.0: 0.3144140625}",-3.572434259891997,-1.3296943534168413
8,Powell,1,4,130.64,42.3998867923017,0.5848846285885961,0.07211945272563706,0.415,0.09541909382716268,"0     0.015273
1     0.026914
2     0.030781
3     0.088828
4     0.031055
5     0.083672
6     0.087813
7     0.092148
8     0.090352
9     0.090781
10    0.081953
11    0.041563
12    0.150117
13    0.037930
14    0.038320
15    0.012500
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0152734375, 200.0: 0.10124999999999999, 100.0: 0.4684765625, 0.0: 0.41500000000000004}",-3.572434259891997,-2.0894618852541074
9,SHGO,1,4,6048.0,0.0,0.7512326932280582,0.0,0.4580078125,0.0,"0     0.011719
1     0.011719
2     0.015625
3     0.102539
4     0.008789
5     0.108398
6     0.124023
7     0.092773
8     0.076172
9     0.120117
10    0.125000
11    0.017578
12    0.120117
13    0.028320
14    0.019531
15    0.017578
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.01171875, 200.0: 0.0537109375, 100.0: 0.4765625, 0.0: 0.4580078125}",-3.572434259891997,-2.6837294104388496
10,SPSA,1,4,400.0,0.0,0.5036709328463287,0.17605669230181425,0.369140625,0.08491894616039572,"0     0.015195
1     0.031602
2     0.031758
3     0.109531
4     0.038789
5     0.078945
6     0.083047
7     0.092539
8     0.095195
9     0.094531
10    0.087578
11    0.054062
12    0.094492
13    0.039648
14    0.039688
15    0.013398
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0151953125, 200.0: 0.115546875, 100.0: 0.5001171875000001, 0.0: 0.369140625}",-3.572434259891997,-1.7993312962119865
11,TNC,1,4,44.88,53.507621886979805,-0.2449673657163473,0.4082621240275422,0.2437109375,0.09000456056695995,"0     0.112656
1     0.038828
2     0.040703
3     0.043242
4     0.067656
5     0.038398
6     0.040859
7     0.090313
8     0.090039
9     0.047383
10    0.044570
11    0.066836
12    0.061445
13    0.052266
14    0.055742
15    0.109063
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.11265625, 200.0: 0.25625, 100.0: 0.38738281249999995, 0.0: 0.2437109375}",-3.572434259891997,0.8751298098405715
12,UMDA,1,4,1628.0,580.8683155414831,0.5903286217047898,0.017361619277200913,0.415625,0.019382244109461374,"0     0.014453
1     0.023750
2     0.024453
3     0.105234
4     0.031680
5     0.063164
6     0.061250
7     0.115078
8     0.096523
9     0.123398
10    0.113789
11    0.070586
12    0.063359
13    0.037852
14    0.041367
15    0.014063
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.014453125, 200.0: 0.0939453125, 100.0: 0.4759765625, 0.0: 0.41562499999999997}",-3.572434259891997,-2.1089101927730134
13,BFGS,1,6,79.8,11.6413057686842,-0.18311177300695428,0.3634167257774768,0.060390625,0.03247675137514238,"0     0.035469
1     0.025234
2     0.019180
3     0.022344
4     0.012734
        ...   
59    0.013008
60    0.023125
61    0.022852
62    0.028672
63    0.042070
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.03546875, 225.0: 0.093203125, 150.0: 0.0868359375, 75.0: 0.0936328125, 200.0: 0.0620703125, 125.0: 0.09253906249999999, 50.0: 0.10101562499999998, 25.0: 0.09246093749999999, 100.0: 0.08109375, 0.0: 0.060390624999999996, 175.0: 0.0337109375, 250.0: 0.0330078125, 325.0: 0.0409765625, 275.0: 0.0228515625, 350.0: 0.028671875, 425.0: 0.0420703125}",-4.001371338883051,0.7326982003220859
14,BH,1,6,106040.72,285.3545892394233,0.7681240474942235,0.007644779794741641,0.1101171875,0.15377961160476541,"0     0.002266
1     0.003398
2     0.007656
3     0.010430
4     0.001602
        ...   
59    0.000898
60    0.000469
61    0.000391
62    0.000391
63    0.000195
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.002265625, 225.0: 0.015078125000000001, 150.0: 0.0279296875, 75.0: 0.09687499999999999, 200.0: 0.0168359375, 125.0: 0.133125, 50.0: 0.20792968750000002, 25.0: 0.23890625, 100.0: 0.14136718750000002, 0.0: 0.11011718749999999, 175.0: 0.0030859375, 250.0: 0.0028515625, 325.0: 0.00265625, 275.0: 0.000390625, 350.0: 0.000390625, 425.0: 0.0001953125}",-4.001371338883051,-3.0735495483502295
15,CG,1,6,75.8,9.867117106835208,-0.20896078304606752,0.3647887966770076,0.06078125,0.033250517647521294,"0     0.034570
1     0.024961
2     0.021602
3     0.025039
4     0.013594
        ...   
59    0.015273
60    0.023164
61    0.023203
62    0.026992
63    0.042461
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0345703125, 225.0: 0.093515625, 150.0: 0.0884375, 75.0: 0.09636718749999999, 200.0: 0.064921875, 125.0: 0.092265625, 50.0: 0.098125, 25.0: 0.0905078125, 100.0: 0.0788671875, 0.0: 0.060781249999999995, 175.0: 0.032578125, 250.0: 0.0333984375, 325.0: 0.0430078125, 275.0: 0.023203125, 350.0: 0.0269921875, 425.0: 0.0424609375}",-4.001371338883051,0.836129688231094
16,COBYLA,1,6,30.04,2.374531532744933,0.1866391340894794,0.1423686425143134,0.0729296875,0.05789605448560377,"0     0.024961
1     0.023047
2     0.032852
3     0.017500
4     0.006758
        ...   
59    0.006992
60    0.019531
61    0.027227
62    0.014648
63    0.007383
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0249609375, 225.0: 0.0659375, 150.0: 0.0856640625, 75.0: 0.110546875, 200.0: 0.0404296875, 125.0: 0.10945312500000001, 50.0: 0.10960937500000001, 25.0: 0.147890625, 100.0: 0.099453125, 0.0: 0.0729296875, 175.0: 0.0374609375, 250.0: 0.0275390625, 325.0: 0.0188671875, 275.0: 0.0272265625, 350.0: 0.0146484375, 425.0: 0.0073828125}",-4.001371338883051,-0.7468124818595935
17,DA,1,6,2623.36,492.58216614083784,0.7280221217391388,0.055311424026191235,0.143046875,0.01506344411589901,"0     0.004922
1     0.007461
2     0.014570
3     0.034961
4     0.007188
        ...   
59    0.002266
60    0.002227
61    0.001133
62    0.002773
63    0.000898
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.004921875, 225.0: 0.010703125, 150.0: 0.04671875, 75.0: 0.12113281249999999, 200.0: 0.021835937500000003, 125.0: 0.09578125, 50.0: 0.1885546875, 25.0: 0.196015625, 100.0: 0.1462109375, 0.0: 0.143046875, 175.0: 0.0084765625, 250.0: 0.0034375, 325.0: 0.008359375, 275.0: 0.0011328125, 350.0: 0.0027734375, 425.0: 0.0008984375}",-4.001371338883051,-2.9130868519998177
18,DE,1,6,3848.52,2365.35108802055,0.6567084854773745,0.09214318846187664,0.152421875,0.013934202069178109,"0     0.016758
1     0.037773
2     0.035117
3     0.061445
4     0.010898
        ...   
59    0.001680
60    0.008633
61    0.004922
62    0.002617
63    0.000508
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0167578125, 225.0: 0.0421875, 150.0: 0.057812499999999996, 75.0: 0.15140625000000002, 200.0: 0.044296875, 125.0: 0.08503906250000001, 50.0: 0.1316015625, 25.0: 0.1710546875, 100.0: 0.1213671875, 0.0: 0.15242187499999998, 175.0: 0.0115625, 250.0: 0.0010546875, 325.0: 0.005390625, 275.0: 0.004921875, 350.0: 0.0026171875, 425.0: 0.0005078125}",-4.001371338883051,-2.6277345117904627
19,FS,1,6,1234.56,208.79388496792714,0.7507274735586291,0.008204128558779234,0.13625,0.011492344173813061,"0     0.002773
1     0.004180
2     0.012773
3     0.026875
4     0.006523
        ...   
59    0.001797
60    0.001719
61    0.000508
62    0.002109
63    0.000703
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0027734375, 225.0: 0.0066015625, 150.0: 0.0498828125, 75.0: 0.11292968750000001, 200.0: 0.022460937500000003, 125.0: 0.09667968749999999, 50.0: 0.1990625, 25.0: 0.19929687499999998, 100.0: 0.1512890625, 0.0: 0.13625, 175.0: 0.0111328125, 250.0: 0.002109375, 325.0: 0.0062109374999999994, 275.0: 0.0005078125, 350.0: 0.002109375, 425.0: 0.000703125}",-4.001371338883051,-3.0039393960095815
20,Nelder-Mead,1,6,525.28,14.208504495547729,0.14014187819410487,0.2952284682331097,0.0602734375,0.03519585442840268,"0     0.023086
1     0.025703
2     0.020078
3     0.016719
4     0.010547
        ...   
59    0.007617
60    0.024922
61    0.027148
62    0.018984
63    0.024922
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0230859375, 225.0: 0.089296875, 150.0: 0.078125, 75.0: 0.10718749999999999, 200.0: 0.0540234375, 125.0: 0.10953125, 50.0: 0.09976562500000001, 25.0: 0.1144140625, 100.0: 0.11367187499999999, 0.0: 0.0602734375, 175.0: 0.026523437499999997, 250.0: 0.031171875, 325.0: 0.021875, 275.0: 0.0271484375, 350.0: 0.018984375, 425.0: 0.024921875}",-4.001371338883051,-0.5607596947831309
21,Powell,1,6,122.48,46.025314773502636,0.30012685593473437,0.1690220366376585,0.10671875,0.08235358915955598,"0     0.016719
1     0.024766
2     0.026406
3     0.022148
4     0.008242
        ...   
59    0.004219
60    0.014023
61    0.030703
62    0.011445
63    0.006875
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.01671875, 225.0: 0.06972656249999999, 150.0: 0.0876953125, 75.0: 0.09164062499999999, 200.0: 0.038906249999999996, 125.0: 0.10714843749999999, 50.0: 0.10355468749999999, 25.0: 0.14171875, 100.0: 0.1070703125, 0.0: 0.10671875, 175.0: 0.0418359375, 250.0: 0.02390625, 325.0: 0.0143359375, 275.0: 0.030703125, 350.0: 0.0114453125, 425.0: 0.006875}",-4.001371338883051,-1.2009189993663285
22,SHGO,1,6,6048.0,0.0,0.7574913599063553,0.0,0.142578125,0.0,"0     0.006836
1     0.005859
2     0.012695
3     0.035156
4     0.004883
        ...   
59    0.003906
60    0.000000
61    0.000000
62    0.001953
63    0.000977
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0068359375, 225.0: 0.0078125, 150.0: 0.0380859375, 75.0: 0.119140625, 200.0: 0.01953125, 125.0: 0.091796875, 50.0: 0.208984375, 25.0: 0.1923828125, 100.0: 0.1484375, 0.0: 0.142578125, 175.0: 0.0068359375, 250.0: 0.0048828125, 325.0: 0.009765625, 275.0: 0.0, 350.0: 0.001953125, 425.0: 0.0009765625}",-4.001371338883051,-3.031004216980836
23,SPSA,1,6,400.0,0.0,0.17887674204319487,0.15754204389409152,0.10609375,0.06364423767520366,"0     0.017148
1     0.017617
2     0.035039
3     0.012070
4     0.005898
        ...   
59    0.007695
60    0.015352
61    0.027539
62    0.014570
63    0.002695
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0171484375, 225.0: 0.0998828125, 150.0: 0.07507812500000001, 75.0: 0.081328125, 200.0: 0.03578125, 125.0: 0.1349609375, 50.0: 0.10546875, 25.0: 0.116484375, 100.0: 0.10265624999999998, 0.0: 0.10609375, 175.0: 0.031171875, 250.0: 0.0248046875, 325.0: 0.024335937499999998, 275.0: 0.0275390625, 350.0: 0.0145703125, 425.0: 0.0026953125}",-4.001371338883051,-0.715752268804417
24,TNC,1,6,56.52,58.04006891794668,-0.21075620777163656,0.368454312439969,0.058984375,0.034470304673687974,"0     0.033203
1     0.024180
2     0.019961
3     0.022656
4     0.013437
        ...   
59    0.015625
60    0.023281
61    0.022187
62    0.028164
63    0.041836
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.033203125, 225.0: 0.09671875, 150.0: 0.0883984375, 75.0: 0.09476562499999999, 200.0: 0.0641015625, 125.0: 0.0947265625, 50.0: 0.09980468750000002, 25.0: 0.0912109375, 100.0: 0.0766796875, 0.0: 0.058984375000000006, 175.0: 0.033203125, 250.0: 0.033164062499999994, 325.0: 0.0428515625, 275.0: 0.0221875, 350.0: 0.0281640625, 425.0: 0.0418359375}",-4.001371338883051,0.843313849269108
25,UMDA,1,6,1800.8,751.3290623954327,0.3165914250457499,0.017673611961634896,0.0919140625,0.037448410151187494,"0     0.008906
1     0.035234
2     0.052656
3     0.017578
4     0.005430
        ...   
59    0.006523
60    0.026016
61    0.013672
62    0.017695
63    0.001680
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.00890625, 225.0: 0.07605468750000001, 150.0: 0.1398828125, 75.0: 0.0946484375, 200.0: 0.042890625, 125.0: 0.185546875, 50.0: 0.0658203125, 25.0: 0.0919921875, 100.0: 0.109140625, 0.0: 0.09191406249999999, 175.0: 0.0251953125, 250.0: 0.0146875, 325.0: 0.020273437499999998, 275.0: 0.013671875, 350.0: 0.0176953125, 425.0: 0.0016796875}",-4.001371338883051,-1.2667998543142054
26,BFGS,1,8,77.12,10.984789483645102,-0.20632914853493428,0.3424435200830762,0.0476171875,0.022274669215767828,"0      0.013555
1      0.007539
2      0.007500
3      0.004570
4      0.007617
         ...   
251    0.007227
252    0.006016
253    0.007422
254    0.010625
255    0.020352
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0490625, 250.0: 0.05609375, 225.0: 0.04996093750000001, 175.0: 0.048671874999999996, 150.0: 0.10105468750000002, 100.0: 0.07949218750000003, 75.0: 0.06445312499999999, 25.0: 0.070546875, 0.0: 0.0476171875, 50.0: 0.088984375, 200.0: 0.072578125, 125.0: 0.05835937499999999, 275.0: 0.029296875, 350.0: 0.042773437500000004, 325.0: 0.022382812499999998, 375.0: 0.015078125000000001, 400.0: 0.03421875, 450.0: 0.0126953125, 425.0: 0.0110546875, 475.0: 0.0146484375, 500.0: 0.010625, 550.0: 0.0203515625}",-6.065972180646854,1.2515868750694643
27,BH,1,8,106130.2,193.60723126990894,0.7009731960277698,0.061960815788692794,0.066328125,0.04630671142974309,"0      0.009453
1      0.013945
2      0.010273
3      0.003242
4      0.009883
         ...   
251    0.000078
252    0.000195
253    0.000039
254    0.000000
255    0.000508
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.011757812499999996, 250.0: 0.025820312499999998, 225.0: 0.025820312499999998, 175.0: 0.0561328125, 150.0: 0.09230468750000001, 100.0: 0.102890625, 75.0: 0.1214453125, 25.0: 0.181328125, 0.0: 0.066328125, 50.0: 0.1870703125, 200.0: 0.0361328125, 125.0: 0.07535156250000001, 275.0: 0.0072265624999999995, 350.0: 0.0029296875000000004, 325.0: 0.0020703125, 375.0: 0.0012890625, 400.0: 0.0008593750000000001, 450.0: 0.002109375, 425.0: 0.0005078125, 475.0: 0.0001171875, 500.0: 0.0, 550.0: 0.0005078125}",-6.065972180646854,-4.252083906483566
28,CG,1,8,72.32,12.134974248015526,-0.2252693746687989,0.3695535183329925,0.042265625,0.017650718159964482,"0      0.014258
1      0.006328
2      0.007500
3      0.005000
4      0.006289
         ...   
251    0.006992
252    0.005078
253    0.008047
254    0.011055
255    0.019336
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.051289062499999996, 250.0: 0.054531249999999996, 225.0: 0.0516796875, 175.0: 0.046210937500000014, 150.0: 0.1006640625, 100.0: 0.08332031250000001, 75.0: 0.06183593750000001, 25.0: 0.07046875000000002, 0.0: 0.04226562500000001, 50.0: 0.09089843749999998, 200.0: 0.07457031250000001, 125.0: 0.060976562500000005, 275.0: 0.027734375000000002, 350.0: 0.0426171875, 325.0: 0.021875, 375.0: 0.01578125, 400.0: 0.03390625, 450.0: 0.012968750000000001, 425.0: 0.0109765625, 475.0: 0.0150390625, 500.0: 0.0110546875, 550.0: 0.0193359375}",-6.065972180646854,1.3664777598926472
29,COBYLA,1,8,28.72,2.1451340284467078,0.05089912460205084,0.15354214508417305,0.05234375,0.026195185514529668,"0      0.007930
1      0.006172
2      0.004922
3      0.004609
4      0.004609
         ...   
251    0.003398
252    0.003438
253    0.002656
254    0.004609
255    0.004844
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0473046875, 250.0: 0.052265624999999996, 225.0: 0.048984375, 175.0: 0.057578125, 150.0: 0.08234375, 100.0: 0.09343749999999999, 75.0: 0.08265625000000001, 25.0: 0.0848828125, 0.0: 0.05234375, 50.0: 0.104921875, 200.0: 0.0667578125, 125.0: 0.07468749999999999, 275.0: 0.02921875, 350.0: 0.0233984375, 325.0: 0.028398437500000002, 375.0: 0.0183203125, 400.0: 0.0196875, 450.0: 0.0100390625, 425.0: 0.0072656249999999995, 475.0: 0.0060546875, 500.0: 0.004609375, 550.0: 0.00484375}",-6.065972180646854,-0.3087526738553183
30,DA,1,8,2471.2,532.5144880658178,0.7838912217398939,0.016786728755558367,0.1003515625,0.01158543965973562,"0      0.001758
1      0.002344
2      0.002578
3      0.003828
4      0.002500
         ...   
251    0.000117
252    0.000273
253    0.000039
254    0.000156
255    0.000000
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0043359375, 250.0: 0.004804687500000001, 225.0: 0.01109375, 175.0: 0.0278515625, 150.0: 0.06707031249999999, 100.0: 0.11285156250000002, 75.0: 0.14933593750000002, 25.0: 0.2053125, 0.0: 0.10035156249999999, 50.0: 0.1885546875, 200.0: 0.0198046875, 125.0: 0.09574218749999999, 275.0: 0.00171875, 350.0: 0.002109375, 325.0: 0.0033203125000000003, 375.0: 0.0026171874999999997, 400.0: 0.0019140625000000002, 450.0: 0.0002734375, 425.0: 0.000625, 475.0: 0.00015625, 500.0: 0.00015625, 550.0: 0.0}",-6.065972180646854,-4.755062343727473
31,DE,1,8,3622.32,2583.6029372951257,0.5916751648356857,0.1864262159115482,0.0869921875,0.01537872318995062,"0      0.011953
1      0.007852
2      0.010156
3      0.004687
4      0.010078
         ...   
251    0.000742
252    0.000742
253    0.000547
254    0.001328
255    0.001602
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.030664062499999995, 250.0: 0.014921874999999998, 225.0: 0.03140625, 175.0: 0.026132812500000005, 150.0: 0.09976562500000001, 100.0: 0.13621093750000002, 75.0: 0.11058593750000002, 25.0: 0.13488281250000003, 0.0: 0.08699218750000001, 50.0: 0.15125, 200.0: 0.05261718750000001, 125.0: 0.0784765625, 275.0: 0.010390625, 350.0: 0.018046875, 325.0: 0.0030078125, 375.0: 0.0021874999999999998, 400.0: 0.0058203125, 450.0: 0.0011718750000000002, 425.0: 0.00125, 475.0: 0.0012890625, 500.0: 0.001328125, 550.0: 0.0016015625}",-6.065972180646854,-3.5890850898729116
32,FS,1,8,1176.28,147.153666620985,0.7906216062966817,0.006185740963576062,0.1033203125,0.01057577060209444,"0      0.001602
1      0.002266
2      0.002344
3      0.003711
4      0.002227
         ...   
251    0.000195
252    0.000234
253    0.000234
254    0.000156
255    0.000078
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0051171875, 250.0: 0.0038671875, 225.0: 0.0086328125, 175.0: 0.024218749999999997, 150.0: 0.057539062499999995, 100.0: 0.11019531249999999, 75.0: 0.15328125, 25.0: 0.21179687499999994, 0.0: 0.10332031250000001, 50.0: 0.19449218749999997, 200.0: 0.01875, 125.0: 0.090546875, 275.0: 0.0023046875000000003, 350.0: 0.0025, 325.0: 0.005781250000000001, 375.0: 0.0040625, 400.0: 0.002109375, 450.0: 0.00035156250000000004, 425.0: 0.00046875, 475.0: 0.0004296875, 500.0: 0.00015625, 550.0: 7.8125e-05}",-6.065972180646854,-4.795888669214001
33,Nelder-Mead,1,8,530.84,12.379596116190545,0.01788443051711053,0.3730410152365209,0.052265625,0.021619108775752356,"0      0.008359
1      0.005508
2      0.003984
3      0.004570
4      0.003086
         ...   
251    0.005977
252    0.004375
253    0.005742
254    0.008242
255    0.017266
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0397265625, 250.0: 0.047460937499999994, 225.0: 0.0439453125, 175.0: 0.05707031249999999, 150.0: 0.07867187499999999, 100.0: 0.08906249999999999, 75.0: 0.075078125, 25.0: 0.08453124999999999, 0.0: 0.052265624999999996, 50.0: 0.0970703125, 200.0: 0.0787890625, 125.0: 0.07039062499999998, 275.0: 0.02734375, 350.0: 0.030859374999999998, 325.0: 0.023359374999999995, 375.0: 0.0179296875, 400.0: 0.026015625, 450.0: 0.0137109375, 425.0: 0.0094921875, 475.0: 0.01171875, 500.0: 0.0082421875, 550.0: 0.017265625}",-6.065972180646854,-0.10848645798350426
34,Powell,1,8,120.68,50.90753971662744,0.25502908223790616,0.22789590693153552,0.061015625,0.027679468096434994,"0      0.012070
1      0.005703
2      0.008281
3      0.004023
4      0.008438
         ...   
251    0.002344
252    0.001953
253    0.001797
254    0.003164
255    0.002812
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.05203125, 250.0: 0.0384375, 225.0: 0.04476562500000001, 175.0: 0.0412890625, 150.0: 0.0900390625, 100.0: 0.10078124999999999, 75.0: 0.08339843749999999, 25.0: 0.099765625, 0.0: 0.061015625, 50.0: 0.12425781250000002, 200.0: 0.075, 125.0: 0.08308593750000001, 275.0: 0.021562500000000002, 350.0: 0.0221484375, 325.0: 0.0139453125, 375.0: 0.0109375, 400.0: 0.0178125, 450.0: 0.005703125, 425.0: 0.00390625, 475.0: 0.004140625, 500.0: 0.0031640625, 550.0: 0.0028125}",-6.065972180646854,-1.5469993181110373
35,SHGO,1,8,6048.0,0.0,0.7664264796188799,0.0,0.111328125,0.0,"0      0.001953
1      0.001953
2      0.005859
3      0.002930
4      0.003906
         ...   
251    0.000000
252    0.000000
253    0.000977
254    0.000000
255    0.000000
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0087890625, 250.0: 0.0087890625, 225.0: 0.01171875, 175.0: 0.0078125, 150.0: 0.0576171875, 100.0: 0.1044921875, 75.0: 0.140625, 25.0: 0.21875, 0.0: 0.111328125, 50.0: 0.2099609375, 200.0: 0.017578125, 125.0: 0.06640625, 275.0: 0.0048828125, 350.0: 0.0078125, 325.0: 0.01171875, 375.0: 0.0068359375, 400.0: 0.00390625, 450.0: 0.0, 425.0: 0.0, 475.0: 0.0009765625, 500.0: 0.0, 550.0: 0.0}",-6.065972180646854,-4.649121703879229
36,SPSA,1,8,400.0,0.0,0.030513112176689675,0.09392168873988982,0.04921875,0.01800056626170931,"0      0.004687
1      0.003438
2      0.003477
3      0.003086
4      0.003711
         ...   
251    0.004141
252    0.004063
253    0.003672
254    0.004453
255    0.003164
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0409765625, 250.0: 0.046054687500000004, 225.0: 0.058203124999999994, 175.0: 0.0555078125, 150.0: 0.07441406249999999, 100.0: 0.09328125, 75.0: 0.08953125000000002, 25.0: 0.08796875, 0.0: 0.04921874999999999, 50.0: 0.09289062499999999, 200.0: 0.064375, 125.0: 0.08765625, 275.0: 0.0361328125, 350.0: 0.0215234375, 325.0: 0.031171875, 375.0: 0.019960937499999998, 400.0: 0.0187109375, 450.0: 0.0091015625, 425.0: 0.007890625, 475.0: 0.0078125, 500.0: 0.004453125, 550.0: 0.0031640625}",-6.065972180646854,-0.18509168960875638
37,TNC,1,8,49.44,42.120854692183066,-0.24027601149855582,0.3591676447939916,0.04734375,0.019012886897156425,"0      0.015039
1      0.007344
2      0.006016
3      0.004883
4      0.006992
         ...   
251    0.006445
252    0.005039
253    0.007695
254    0.012305
255    0.021445
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.050156250000000006, 250.0: 0.05609375, 225.0: 0.04906250000000001, 175.0: 0.0483984375, 150.0: 0.10011718749999998, 100.0: 0.07953124999999998, 75.0: 0.0632421875, 25.0: 0.06742187499999999, 0.0: 0.04734374999999999, 50.0: 0.0906640625, 200.0: 0.07058593749999999, 125.0: 0.05984375, 275.0: 0.030351562500000002, 350.0: 0.04101562500000001, 325.0: 0.023945312499999996, 375.0: 0.015546875000000002, 400.0: 0.0351953125, 450.0: 0.012929687499999998, 425.0: 0.0106640625, 475.0: 0.014140625, 500.0: 0.0123046875, 550.0: 0.0214453125}",-6.065972180646854,1.4575076014270232
38,UMDA,1,8,1974.4,751.1595303262816,0.3507745440082224,0.1396442170458245,0.0681640625,0.020608939651391274,"0      0.018242
1      0.010430
2      0.015859
3      0.004453
4      0.016719
         ...   
251    0.001719
252    0.001055
253    0.001328
254    0.002422
255    0.003008
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.05917968750000001, 250.0: 0.0295703125, 225.0: 0.05546874999999999, 175.0: 0.030781250000000007, 150.0: 0.12175781249999999, 100.0: 0.12578125000000004, 75.0: 0.07710937500000002, 25.0: 0.08226562500000001, 0.0: 0.0681640625, 50.0: 0.118515625, 200.0: 0.08457031250000001, 125.0: 0.06367187499999999, 275.0: 0.01921875, 350.0: 0.0290234375, 325.0: 0.007890625, 375.0: 0.0044140625, 400.0: 0.0082421875, 450.0: 0.0039453125, 425.0: 0.001953125, 475.0: 0.003046875, 500.0: 0.002421875, 550.0: 0.0030078125}",-6.065972180646854,-2.1277886256329626
39,BFGS,3,4,185.44,43.453957242120076,-0.1486461155799215,0.46345615130147416,0.2266015625,0.09324836496346398,"0     0.100156
1     0.042344
2     0.041992
3     0.073867
4     0.066328
5     0.046172
6     0.052695
7     0.094375
8     0.088203
9     0.038125
10    0.035312
11    0.069414
12    0.058789
13    0.040195
14    0.043789
15    0.108242
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.10015625, 200.0: 0.25890625, 100.0: 0.4143359375, 0.0: 0.22660156250000002}",-3.572434259891997,0.531028475897577
40,BH,3,4,107036.6,689.2991803273815,0.917379449509308,0.018055250938627254,0.5215234375,0.19719628267634048,"0     0.002188
1     0.002344
2     0.001875
3     0.033359
4     0.003594
5     0.014492
6     0.013164
7     0.032539
8     0.385625
9     0.139102
10    0.073789
11    0.006406
12    0.276094
13    0.009648
14    0.004023
15    0.001758
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0021875, 200.0: 0.0095703125, 100.0: 0.46671875, 0.0: 0.5215234375}",-3.572434259891997,-3.277277774747913
41,CG,3,4,182.4,38.00631526470305,-0.17192749879048333,0.46273843561877176,0.2278515625,0.09985291917991179,"0     0.098906
1     0.040234
2     0.041484
3     0.073906
4     0.066914
5     0.047891
6     0.049609
7     0.094766
8     0.088828
9     0.039062
10    0.038086
11    0.072188
12    0.055938
13    0.042227
14    0.041875
15    0.108086
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.09890625, 200.0: 0.25671875, 100.0: 0.4165234375, 0.0: 0.22785156250000002}",-3.572434259891997,0.6141996868966625
42,COBYLA,3,4,65.0,6.273754856543249,0.6169700514994083,0.11731837184927754,0.4342578125,0.11448069207260181,"0     0.013867
1     0.022109
2     0.021211
3     0.126523
4     0.030586
5     0.050859
6     0.055313
7     0.135508
8     0.151406
9     0.078242
10    0.070312
11    0.034531
12    0.150195
13    0.021289
14    0.026484
15    0.011562
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0138671875, 200.0: 0.08546875000000001, 100.0: 0.46640624999999997, 0.0: 0.4342578125}",-3.572434259891997,-2.204084949303816
43,DA,3,4,3909.64,464.18495279360366,0.8670183175126713,0.03495142091199678,0.571171875,0.10898308690995073,"0     0.003203
1     0.003711
2     0.002266
3     0.126328
4     0.007109
5     0.062070
6     0.061016
7     0.126719
8     0.137461
9     0.131758
10    0.125742
11    0.006641
12    0.186953
13    0.006680
14    0.008398
15    0.003945
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.003203125, 200.0: 0.017031249999999998, 100.0: 0.40859375, 0.0: 0.5711718749999999}",-3.572434259891997,-3.097365941436185
44,DE,3,4,18275.64,40.918338187174705,0.8292539327998282,0.016397687925378615,0.496484375,0.1165942012437663,"0     0.005508
1     0.004609
2     0.004453
3     0.156914
4     0.005508
5     0.069844
6     0.071445
7     0.137891
8     0.159102
9     0.126953
10    0.121758
11    0.011016
12    0.109883
13    0.003711
14    0.004063
15    0.007344
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0055078125, 200.0: 0.021914062499999998, 100.0: 0.47609375, 0.0: 0.496484375}",-3.572434259891997,-2.962455159684282
45,FS,3,4,1524.48,260.4785012241893,0.8252516476624769,0.0580409122152171,0.470234375,0.14896522146807034,"0     0.006406
1     0.005938
2     0.005117
3     0.075977
4     0.011133
5     0.077266
6     0.079258
7     0.156641
8     0.225430
9     0.102188
10    0.100312
11    0.018359
12    0.111094
13    0.010742
14    0.009062
15    0.005078
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.00640625, 200.0: 0.027265624999999998, 100.0: 0.49609375, 0.0: 0.470234375}",-3.572434259891997,-2.948157259141752
46,Nelder-Mead,3,4,518.16,20.973659671120824,0.6519427410289984,0.17418919069510652,0.4273046875,0.15833522648265136,"0     0.009102
1     0.024648
2     0.023281
3     0.115352
4     0.042695
5     0.061328
6     0.065977
7     0.113516
8     0.118750
9     0.093047
10    0.089961
11    0.042383
12    0.130781
13    0.028242
14    0.028398
15    0.012539
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0091015625, 200.0: 0.1031640625, 100.0: 0.4604296875, 0.0: 0.42730468749999995}",-3.572434259891997,-2.3290225835398903
47,Powell,3,4,425.0,181.3679133694822,0.7469947392427672,0.07727471006402656,0.4484765625,0.13920185915702935,"0     0.006367
1     0.015000
2     0.011523
3     0.144063
4     0.024922
5     0.074141
6     0.074297
7     0.106094
8     0.141445
9     0.106250
10    0.099766
11    0.027813
12    0.136367
13    0.012422
14    0.013242
15    0.006289
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0063671875, 200.0: 0.057734375, 100.0: 0.48742187500000006, 0.0: 0.4484765625}",-3.572434259891997,-2.668589598429951
48,SHGO,3,4,14048.0,0.0,0.8901593507177759,0.0,0.6181640625,0.0,"0     0.001953
1     0.003906
2     0.004883
3     0.170898
4     0.005859
5     0.059570
6     0.045898
7     0.063477
8     0.061523
9     0.217773
10    0.215820
11    0.015625
12    0.121094
13    0.004883
14    0.002930
15    0.003906
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.001953125, 200.0: 0.0185546875, 100.0: 0.361328125, 0.0: 0.6181640625}",-3.572434259891997,-3.180035761267398
49,SPSA,3,4,400.0,0.0,0.5783697239397051,0.08966582692608918,0.4009375,0.12398116282464673,"0     0.020039
1     0.024336
2     0.023828
3     0.170781
4     0.023477
5     0.067852
6     0.067187
7     0.079883
8     0.088633
9     0.088320
10    0.076758
11    0.038516
12    0.155977
13    0.028203
14    0.030703
15    0.015508
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.0200390625, 200.0: 0.0871484375, 100.0: 0.491875, 0.0: 0.4009375}",-3.572434259891997,-2.0661878166864787
50,TNC,3,4,137.2,87.74326184955743,-0.18284731866029888,0.475047197699591,0.2309765625,0.10153437110469045,"0     0.098125
1     0.044062
2     0.042070
3     0.073281
4     0.065703
5     0.046523
6     0.051562
7     0.095430
8     0.085547
9     0.039844
10    0.037773
11    0.071172
12    0.057930
13    0.041680
14    0.042031
15    0.107266
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.098125, 200.0: 0.2591015625, 100.0: 0.41179687500000006, 0.0: 0.23097656249999998}",-3.572434259891997,0.6532100255114409
51,UMDA,3,4,2199.2,796.2608617783496,0.7949793947685386,0.032952353610501715,0.5752734375,0.13638125755436253,"0     0.009922
1     0.006641
2     0.006523
3     0.104609
4     0.012227
5     0.045742
6     0.047773
7     0.079219
8     0.130664
9     0.109102
10    0.094102
11    0.020742
12    0.292852
13    0.013008
14    0.019297
15    0.007578
dtype: float64","{0.0: 0.25, 100.0: 0.4375, 200.0: 0.25, 300.0: 0.0625}","{300.0: 0.009921875, 200.0: 0.03296875, 100.0: 0.3818359375, 0.0: 0.5752734374999999}",-3.572434259891997,-2.840011625779332
52,BFGS,3,6,183.64,27.60127533285373,-0.050102047386841785,0.20906577607564952,0.0700390625,0.03942944834111143,"0     0.029883
1     0.027695
2     0.028711
3     0.031172
4     0.010625
        ...   
59    0.010234
60    0.023477
61    0.033945
62    0.032617
63    0.026523
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0298828125, 225.0: 0.08003906250000001, 150.0: 0.09996093749999999, 75.0: 0.09933593750000001, 200.0: 0.058046875, 125.0: 0.076953125, 50.0: 0.10152343750000001, 25.0: 0.09800781249999999, 100.0: 0.090390625, 0.0: 0.0700390625, 175.0: 0.04046875, 250.0: 0.031093749999999996, 325.0: 0.031171874999999998, 275.0: 0.0339453125, 350.0: 0.0326171875, 425.0: 0.0265234375}",-4.001371338883051,0.20047689643306918
53,BH,3,6,108332.0,531.8569732550284,0.798581092648941,0.04489996536885666,0.079921875,0.1532038719863227,"0     0.003477
1     0.007852
2     0.014922
3     0.022773
4     0.002383
        ...   
59    0.000313
60    0.001172
61    0.000352
62    0.001055
63    0.000391
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0034765625, 225.0: 0.017421875, 150.0: 0.0459375, 75.0: 0.0773046875, 200.0: 0.006015625, 125.0: 0.07015625, 50.0: 0.234140625, 25.0: 0.3176171875, 100.0: 0.1382421875, 0.0: 0.079921875, 175.0: 0.0050390625, 250.0: 0.001953125, 325.0: 0.0009765625, 275.0: 0.0003515625, 350.0: 0.0010546875, 425.0: 0.000390625}",-4.001371338883051,-3.1954194958993822
54,CG,3,6,186.28,40.181109989645634,-0.05649625317052693,0.2180320073952307,0.069375,0.039178032274357844,"0     0.030820
1     0.027500
2     0.028711
3     0.032930
4     0.010391
        ...   
59    0.010000
60    0.022969
61    0.031602
62    0.031406
63    0.026875
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0308203125, 225.0: 0.07921875, 150.0: 0.100859375, 75.0: 0.10398437499999999, 200.0: 0.058515625, 125.0: 0.0782421875, 50.0: 0.099609375, 25.0: 0.098671875, 100.0: 0.09121093749999999, 0.0: 0.069375, 175.0: 0.039179687500000004, 250.0: 0.0280078125, 325.0: 0.032421875, 275.0: 0.0316015625, 350.0: 0.03140625, 425.0: 0.026875}",-4.001371338883051,0.2260624881908272
55,COBYLA,3,6,64.84,6.316201390076158,0.32324684700990886,0.1570379402258978,0.0793359375,0.058561371262134586,"0     0.015820
1     0.017891
2     0.039805
3     0.029336
4     0.006680
        ...   
59    0.002500
60    0.027539
61    0.013320
62    0.007969
63    0.008359
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0158203125, 225.0: 0.05546875, 150.0: 0.0959765625, 75.0: 0.134375, 200.0: 0.0475, 125.0: 0.1198046875, 50.0: 0.1144140625, 25.0: 0.12074218750000001, 100.0: 0.1258203125, 0.0: 0.0793359375, 175.0: 0.0352734375, 250.0: 0.018007812499999998, 325.0: 0.0078125, 275.0: 0.0133203125, 350.0: 0.00796875, 425.0: 0.008359375}",-4.001371338883051,-1.293430669009764
56,DA,3,6,4092.72,873.9727464858386,0.6984241961577282,0.07983244844459268,0.121796875,0.07332964569992523,"0     0.008867
1     0.013594
2     0.023906
3     0.053281
4     0.006289
        ...   
59    0.001914
60    0.005313
61    0.004023
62    0.003281
63    0.001016
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0088671875, 225.0: 0.027187499999999996, 150.0: 0.06484375, 75.0: 0.1291015625, 200.0: 0.025039062500000004, 125.0: 0.10066406249999998, 50.0: 0.149609375, 25.0: 0.235234375, 100.0: 0.11007812499999999, 0.0: 0.121796875, 175.0: 0.008984375000000001, 250.0: 0.00484375, 325.0: 0.0054296875000000005, 275.0: 0.0040234375, 350.0: 0.00328125, 425.0: 0.001015625}",-4.001371338883051,-2.7946545608879676
57,DE,3,6,17157.2,1947.6960132423128,0.7918346845084895,0.06986406586943877,0.1012109375,0.0987404193335042,"0     0.003438
1     0.010820
2     0.009922
3     0.018008
4     0.002227
        ...   
59    0.000977
60    0.002148
61    0.001875
62    0.001055
63    0.001016
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0034375, 225.0: 0.020625, 150.0: 0.032890625, 75.0: 0.065234375, 200.0: 0.0081640625, 125.0: 0.0620703125, 50.0: 0.2796875, 25.0: 0.3208984375, 100.0: 0.09058593749999999, 0.0: 0.1012109375, 175.0: 0.0046484375, 250.0: 0.004101562499999999, 325.0: 0.0025, 275.0: 0.001875, 350.0: 0.0010546875, 425.0: 0.001015625}",-4.001371338883051,-3.1684246117257726
58,FS,3,6,1636.32,192.43569731211514,0.6300527960154947,0.09990162214855723,0.11375,0.04884071712632875,"0     0.010977
1     0.016406
2     0.026875
3     0.053633
4     0.005898
        ...   
59    0.002734
60    0.010781
61    0.006328
62    0.004648
63    0.002461
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0109765625, 225.0: 0.030546875, 150.0: 0.067109375, 75.0: 0.1472265625, 200.0: 0.028749999999999998, 125.0: 0.1040625, 50.0: 0.168828125, 25.0: 0.1553515625, 100.0: 0.134453125, 0.0: 0.11375, 175.0: 0.012578124999999999, 250.0: 0.005625, 325.0: 0.0073046874999999995, 275.0: 0.006328125, 350.0: 0.0046484375, 425.0: 0.0024609375}",-4.001371338883051,-2.52107519995953
59,Nelder-Mead,3,6,537.32,25.63235455435181,0.32881398272795126,0.14193705125615952,0.08703125,0.05241899326095635,"0     0.009531
1     0.024258
2     0.026406
3     0.035742
4     0.009062
        ...   
59    0.006641
60    0.028242
61    0.018633
62    0.015664
63    0.009062
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.00953125, 225.0: 0.06449218749999999, 150.0: 0.0890234375, 75.0: 0.12066406250000002, 200.0: 0.05609375, 125.0: 0.0841015625, 50.0: 0.11921874999999998, 25.0: 0.109140625, 100.0: 0.13667968749999998, 0.0: 0.08703125, 175.0: 0.0393359375, 250.0: 0.0220703125, 325.0: 0.0192578125, 275.0: 0.0186328125, 350.0: 0.0156640625, 425.0: 0.0090625}",-4.001371338883051,-1.3157068463116106
60,Powell,3,6,401.4,204.30663229567463,0.48590685920918375,0.1013161067588634,0.11453125,0.0723887886260711,"0     0.011914
1     0.020430
2     0.035547
3     0.043320
4     0.007070
        ...   
59    0.001680
60    0.017852
61    0.012227
62    0.003867
63    0.004102
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0119140625, 225.0: 0.056679687500000006, 150.0: 0.096484375, 75.0: 0.13019531250000002, 200.0: 0.041640625, 125.0: 0.0878515625, 50.0: 0.13597656249999998, 25.0: 0.14945312500000002, 100.0: 0.11589843749999999, 0.0: 0.11453125, 175.0: 0.018046875, 250.0: 0.014296874999999999, 325.0: 0.0068359375, 275.0: 0.0122265625, 350.0: 0.0038671875, 425.0: 0.0041015625}",-4.001371338883051,-1.9442937798063098
61,SHGO,3,6,14048.0,0.0,0.7985707240943919,0.0,0.205078125,0.0,"0     0.003906
1     0.000977
2     0.005859
3     0.033203
4     0.004883
        ...   
59    0.002930
60    0.006836
61    0.000977
62    0.003906
63    0.000000
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.00390625, 225.0: 0.0029296875, 150.0: 0.03515625, 75.0: 0.1650390625, 200.0: 0.0185546875, 125.0: 0.078125, 50.0: 0.19140625, 25.0: 0.212890625, 100.0: 0.0693359375, 0.0: 0.205078125, 175.0: 0.009765625, 250.0: 0.0, 325.0: 0.0029296875, 275.0: 0.0009765625, 350.0: 0.00390625, 425.0: 0.0}",-4.001371338883051,-3.1953780074623848
62,SPSA,3,6,400.0,0.0,0.3806058929407068,0.13271060579555932,0.1194140625,0.07423597661921998,"0     0.025820
1     0.030195
2     0.033359
3     0.044102
4     0.009727
        ...   
59    0.002734
60    0.017109
61    0.015469
62    0.007891
63    0.006602
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0258203125, 225.0: 0.0592578125, 150.0: 0.0715625, 75.0: 0.1163671875, 200.0: 0.047421875, 125.0: 0.0871484375, 50.0: 0.1343359375, 25.0: 0.159296875, 100.0: 0.10484375, 0.0: 0.11941406249999999, 175.0: 0.0200390625, 250.0: 0.014765625000000001, 325.0: 0.009765625, 275.0: 0.01546875, 350.0: 0.007890625, 425.0: 0.0066015625}",-4.001371338883051,-1.5229455114229355
63,TNC,3,6,76.16,42.01493067946203,-0.08726654940135364,0.21855241160704092,0.0700390625,0.038716751108612536,"0     0.028906
1     0.026836
2     0.028828
3     0.032734
4     0.011094
        ...   
59    0.009375
60    0.022969
61    0.031445
62    0.029922
63    0.028047
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.02890625, 225.0: 0.080390625, 150.0: 0.10343749999999999, 75.0: 0.105078125, 200.0: 0.05734375, 125.0: 0.08199218750000001, 50.0: 0.100703125, 25.0: 0.0958203125, 100.0: 0.09109375, 0.0: 0.0700390625, 175.0: 0.0366796875, 250.0: 0.02734375, 325.0: 0.0317578125, 275.0: 0.0314453125, 350.0: 0.029921875, 425.0: 0.028046875}",-4.001371338883051,0.34918586961779835
64,UMDA,3,6,2266.4,705.7188108588292,0.6846803653758134,0.09324566591083022,0.0390234375,0.05641758347878733,"0     0.003633
1     0.014453
2     0.011367
3     0.015625
4     0.002148
        ...   
59    0.001133
60    0.006172
61    0.006641
62    0.004922
63    0.002305
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{300.0: 0.0036328125, 225.0: 0.030351562500000002, 150.0: 0.050703125, 75.0: 0.064375, 200.0: 0.012929687500000002, 125.0: 0.1253515625, 50.0: 0.20070312499999998, 25.0: 0.3227734375, 100.0: 0.116484375, 0.0: 0.0390234375, 175.0: 0.008984375, 250.0: 0.0075390625, 325.0: 0.0032812500000000003, 275.0: 0.006640625, 350.0: 0.004921875, 425.0: 0.0023046875}",-4.001371338883051,-2.739660390310755
65,BFGS,3,8,172.96,31.343873404542713,-0.10219500463404438,0.16216910956010072,0.0491796875,0.022612228245153937,"0      0.010664
1      0.009492
2      0.004492
3      0.005742
4      0.004258
         ...   
251    0.005508
252    0.006836
253    0.006836
254    0.008789
255    0.009180
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0506640625, 250.0: 0.0610546875, 225.0: 0.04246093750000001, 175.0: 0.0416796875, 150.0: 0.09171874999999999, 100.0: 0.09722656249999999, 75.0: 0.054296875, 25.0: 0.064140625, 0.0: 0.0491796875, 50.0: 0.1121484375, 200.0: 0.08140625000000001, 125.0: 0.053984374999999994, 275.0: 0.0354296875, 350.0: 0.04589843749999999, 325.0: 0.01703125, 375.0: 0.012148437500000001, 400.0: 0.0326171875, 450.0: 0.0125390625, 425.0: 0.0140625, 475.0: 0.01234375, 500.0: 0.0087890625, 550.0: 0.0091796875}",-6.065972180646854,0.6199120551111895
66,BH,3,8,109727.28,485.87508847439386,0.7689562593653317,0.054604248579341805,0.082890625,0.057155072132819604,"0      0.004102
1      0.002773
2      0.002500
3      0.005977
4      0.003555
         ...   
251    0.000352
252    0.000156
253    0.000078
254    0.000117
255    0.000117
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.007500000000000002, 250.0: 0.012773437499999998, 225.0: 0.011835937500000001, 175.0: 0.028984375, 150.0: 0.081796875, 100.0: 0.144921875, 75.0: 0.11128906250000004, 25.0: 0.2244921875, 0.0: 0.082890625, 50.0: 0.20027343749999996, 200.0: 0.0234375, 125.0: 0.056718750000000005, 275.0: 0.004218749999999999, 350.0: 0.0028515625, 325.0: 0.001484375, 375.0: 0.001640625, 400.0: 0.0013671875000000001, 450.0: 0.00046875000000000004, 425.0: 0.000390625, 475.0: 0.0004296875, 500.0: 0.0001171875, 550.0: 0.0001171875}",-6.065972180646854,-4.66446727744437
67,CG,3,8,181.28,26.31428509384209,-0.12916212524259096,0.1587271459439098,0.0487109375,0.01947319496809974,"0      0.009922
1      0.008906
2      0.004766
3      0.006445
4      0.004727
         ...   
251    0.005703
252    0.007109
253    0.005898
254    0.008477
255    0.010977
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.048203125, 250.0: 0.060546875, 225.0: 0.044179687499999995, 175.0: 0.040937499999999995, 150.0: 0.09722656250000002, 100.0: 0.09859375, 75.0: 0.053359374999999994, 25.0: 0.06488281250000001, 0.0: 0.048710937499999996, 50.0: 0.1125, 200.0: 0.0772265625, 125.0: 0.052695312499999994, 275.0: 0.03296875, 350.0: 0.04625, 325.0: 0.01703125, 375.0: 0.01234375, 400.0: 0.0347265625, 450.0: 0.013125000000000001, 425.0: 0.013437500000000002, 475.0: 0.011601562499999999, 500.0: 0.0084765625, 550.0: 0.0109765625}",-6.065972180646854,0.7834938585147816
68,COBYLA,3,8,64.68,5.371927028543854,0.15953391931769706,0.1694805814875295,0.05265625,0.025537316636945726,"0      0.006758
1      0.009531
2      0.005078
3      0.004922
4      0.005234
         ...   
251    0.002891
252    0.002461
253    0.003008
254    0.005781
255    0.004805
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.039453125, 250.0: 0.0545703125, 225.0: 0.04359375, 175.0: 0.03875000000000001, 150.0: 0.0989453125, 100.0: 0.11609375000000002, 75.0: 0.07546874999999999, 25.0: 0.08265625000000001, 0.0: 0.05265625, 50.0: 0.14457031250000002, 200.0: 0.07296875, 125.0: 0.0661328125, 275.0: 0.0233984375, 350.0: 0.0231640625, 325.0: 0.0154296875, 375.0: 0.008749999999999999, 400.0: 0.016171875000000002, 450.0: 0.005625, 425.0: 0.0051171875, 475.0: 0.0058984375, 500.0: 0.00578125, 550.0: 0.0048046875}",-6.065972180646854,-0.9677283164507102
69,DA,3,8,4378.36,655.7023031833883,0.7017856714895641,0.13050757619901152,0.1087109375,0.033586618065621576,"0      0.006992
1      0.003281
2      0.006055
3      0.004258
4      0.004453
         ...   
251    0.000313
252    0.000508
253    0.000742
254    0.000781
255    0.000508
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.013906250000000002, 250.0: 0.016953125, 225.0: 0.01890625, 175.0: 0.024101562499999996, 150.0: 0.07972656250000001, 100.0: 0.13472656249999998, 75.0: 0.1034375, 25.0: 0.17765625, 0.0: 0.1087109375, 50.0: 0.19699218749999997, 200.0: 0.039492187500000005, 125.0: 0.05886718750000001, 275.0: 0.006171875000000002, 350.0: 0.0051171875, 325.0: 0.003671875, 375.0: 0.0026171874999999997, 400.0: 0.003828125, 450.0: 0.0015625, 425.0: 0.0012109375, 475.0: 0.0010546875, 500.0: 0.00078125, 550.0: 0.0005078125}",-6.065972180646854,-4.257012360032267
70,DE,3,8,12454.8,2977.4331226746303,0.8688497303220327,0.03041809462213962,0.1446484375,0.03944086288405798,"0      0.000937
1      0.000820
2      0.001211
3      0.001992
4      0.000977
         ...   
251    0.000117
252    0.000117
253    0.000156
254    0.000195
255    0.000117
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.002929687499999999, 250.0: 0.0046484375, 225.0: 0.006406250000000001, 175.0: 0.012968750000000003, 150.0: 0.030195312499999998, 100.0: 0.08347656250000002, 75.0: 0.1221484375, 25.0: 0.272109375, 0.0: 0.1446484375, 50.0: 0.25523437500000007, 200.0: 0.009960937500000001, 125.0: 0.0481640625, 275.0: 0.0025390625000000005, 350.0: 0.00109375, 325.0: 0.0008593750000000001, 375.0: 0.00046875, 400.0: 0.0005859375000000001, 450.0: 0.0007421875, 425.0: 0.000234375, 475.0: 0.0002734375, 500.0: 0.0001953125, 550.0: 0.0001171875}",-6.065972180646854,-5.270418293295973
71,FS,3,8,1654.04,142.9820911862741,0.715374821900656,0.09594370945824994,0.096640625,0.020947627564617845,"0      0.004180
1      0.004258
2      0.003672
3      0.004453
4      0.003438
         ...   
251    0.000508
252    0.000391
253    0.000508
254    0.000781
255    0.001055
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0109375, 250.0: 0.016445312500000003, 225.0: 0.020546875, 175.0: 0.034374999999999996, 150.0: 0.06851562500000001, 100.0: 0.108359375, 75.0: 0.1402734375, 25.0: 0.1762890625, 0.0: 0.096640625, 50.0: 0.1879296875, 200.0: 0.028281249999999997, 125.0: 0.08355468749999999, 275.0: 0.0073046875, 350.0: 0.0039453125, 325.0: 0.007265625, 375.0: 0.0025, 400.0: 0.0022265625, 450.0: 0.00078125, 425.0: 0.0009765625, 475.0: 0.001015625, 500.0: 0.00078125, 550.0: 0.0010546875}",-6.065972180646854,-4.3394437683845775
72,Nelder-Mead,3,8,550.16,24.19533839399648,0.15535136560861257,0.10717918834523442,0.067265625,0.033369665055232985,"0      0.008789
1      0.007695
2      0.007461
3      0.005039
4      0.005977
         ...   
251    0.004297
252    0.003750
253    0.004219
254    0.005117
255    0.007617
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.053359375, 250.0: 0.05078125000000001, 225.0: 0.051406249999999994, 175.0: 0.0419140625, 150.0: 0.0888671875, 100.0: 0.10648437499999999, 75.0: 0.05515625, 25.0: 0.0745703125, 0.0: 0.067265625, 50.0: 0.131015625, 200.0: 0.0704296875, 125.0: 0.06039062499999999, 275.0: 0.020781249999999998, 350.0: 0.0373828125, 325.0: 0.0176953125, 375.0: 0.0105859375, 400.0: 0.026796875, 450.0: 0.006874999999999999, 425.0: 0.0069921875, 475.0: 0.008515625, 500.0: 0.0051171875, 550.0: 0.0076171875}",-6.065972180646854,-0.9423570620073421
73,Powell,3,8,321.92,90.83299840916845,0.35540183916106066,0.18737795154172543,0.070859375,0.04122443129203316,"0      0.009102
1      0.008438
2      0.004375
3      0.005586
4      0.004766
         ...   
251    0.001992
252    0.002305
253    0.001758
254    0.002344
255    0.002930
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.035976562499999996, 250.0: 0.0419140625, 225.0: 0.03144531250000001, 175.0: 0.048515625, 150.0: 0.09945312500000002, 100.0: 0.12394531249999999, 75.0: 0.0653515625, 25.0: 0.08656249999999999, 0.0: 0.07085937499999999, 50.0: 0.17695312499999996, 200.0: 0.07808593750000001, 125.0: 0.0494140625, 275.0: 0.024140625000000002, 350.0: 0.0184375, 325.0: 0.010078124999999999, 375.0: 0.004609375000000001, 400.0: 0.014453125, 450.0: 0.006640624999999999, 425.0: 0.004140625, 475.0: 0.00375, 500.0: 0.00234375, 550.0: 0.0029296875}",-6.065972180646854,-2.1558576693017217
74,SHGO,3,8,14048.0,0.0,0.7440512897655064,0.0,0.1328125,0.0,"0      0.000977
1      0.003906
2      0.001953
3      0.001953
4      0.003906
         ...   
251    0.000000
252    0.000000
253    0.000000
254    0.000977
255    0.000000
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.0048828125, 250.0: 0.0185546875, 225.0: 0.0390625, 175.0: 0.03125, 150.0: 0.029296875, 100.0: 0.052734375, 75.0: 0.1259765625, 25.0: 0.240234375, 0.0: 0.1328125, 50.0: 0.220703125, 200.0: 0.0390625, 125.0: 0.0400390625, 275.0: 0.009765625, 350.0: 0.0029296875, 325.0: 0.009765625, 375.0: 0.001953125, 400.0: 0.0, 450.0: 0.0, 425.0: 0.0, 475.0: 0.0, 500.0: 0.0009765625, 550.0: 0.0}",-6.065972180646854,-4.513394424691973
75,SPSA,3,8,400.0,0.0,0.2141601723710199,0.1988808407420118,0.062578125,0.026909101275317846,"0      0.009023
1      0.008398
2      0.003281
3      0.005742
4      0.002969
         ...   
251    0.003203
252    0.003086
253    0.003789
254    0.003789
255    0.004375
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.036367187499999995, 250.0: 0.04375, 225.0: 0.033671875000000004, 175.0: 0.06277343749999999, 150.0: 0.08562499999999999, 100.0: 0.11195312499999999, 75.0: 0.08109374999999999, 25.0: 0.09226562499999999, 0.0: 0.062578125, 50.0: 0.14417968750000001, 200.0: 0.06992187500000001, 125.0: 0.06593750000000002, 275.0: 0.0209765625, 350.0: 0.0227734375, 325.0: 0.0133984375, 375.0: 0.0129296875, 400.0: 0.0156640625, 450.0: 0.0034765625000000005, 425.0: 0.0055078125000000006, 475.0: 0.0069921875, 500.0: 0.0037890625, 550.0: 0.004375}",-6.065972180646854,-1.2990896478051417
76,TNC,3,8,101.64,53.130691695102186,-0.1558106723414662,0.1805987125032233,0.0488671875,0.019997329533629298,"0      0.011133
1      0.008906
2      0.005117
3      0.006836
4      0.004844
         ...   
251    0.006406
252    0.007070
253    0.006523
254    0.009648
255    0.011055
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.051484375000000006, 250.0: 0.061132812499999994, 225.0: 0.04328125, 175.0: 0.045156249999999995, 150.0: 0.091796875, 100.0: 0.09406250000000001, 75.0: 0.0505859375, 25.0: 0.06941406249999998, 0.0: 0.048867187500000006, 50.0: 0.111328125, 200.0: 0.07855468750000001, 125.0: 0.0537890625, 275.0: 0.0335546875, 350.0: 0.045078125, 325.0: 0.01625, 375.0: 0.011171875, 400.0: 0.0328515625, 450.0: 0.013750000000000002, 425.0: 0.014257812500000001, 475.0: 0.012929687499999998, 500.0: 0.0096484375, 550.0: 0.0110546875}",-6.065972180646854,0.9451432038712163
77,UMDA,3,8,2582.4,903.9348649100775,0.5795598916444685,0.07360034233837806,0.047265625,0.026519381363271373,"0      0.014844
1      0.013789
2      0.012227
3      0.007578
4      0.011328
         ...   
251    0.000469
252    0.001094
253    0.000391
254    0.000469
255    0.001406
Length: 256, dtype: float64","{0.0: 0.04296875, 25.0: 0.09375, 50.0: 0.08984375, 75.0: 0.0859375, 100.0: 0.078125, 125.0: 0.0859375, 150.0: 0.07421875, 175.0: 0.0625, 200.0: 0.0625, 225.0: 0.0625, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.04296875, 325.0: 0.03125, 350.0: 0.0234375, 375.0: 0.0234375, 400.0: 0.01953125, 425.0: 0.0078125, 450.0: 0.01171875, 475.0: 0.0078125, 500.0: 0.00390625, 550.0: 0.00390625}","{300.0: 0.023398437499999994, 250.0: 0.03566406250000001, 225.0: 0.03683593750000001, 175.0: 0.0716015625, 150.0: 0.09773437500000001, 100.0: 0.10421875000000001, 75.0: 0.09925781249999999, 25.0: 0.1635546875, 0.0: 0.047265625, 50.0: 0.17000000000000004, 200.0: 0.0464453125, 125.0: 0.06624999999999999, 275.0: 0.012421875, 350.0: 0.0087890625, 325.0: 0.0038281250000000004, 375.0: 0.00234375, 400.0: 0.003046875, 450.0: 0.0025390624999999997, 425.0: 0.0020703125, 475.0: 0.000859375, 500.0: 0.00046875, 550.0: 0.00140625}",-6.065972180646854,-3.5155941797340513


==> Tables/UC/4_to_8_Units/Statevector/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored
in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       True # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "2023_06_21_07_41_44"

num_samples:            25    # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions

## Use case Params
use_case:               UC    # Defines the use case that should be run
fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv file
                                    # If not then random instances will be generated
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//kazarlis_units.csv"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [4,6,8]
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA', 'UMDA','BH','SHGO','FS','DA','DE']
      backend:
            - grid_search
            - string
            - ['statevector']
      n_shots:                1024 # Number of shots in shot based simulations, and for estimation
                                          # of probabilities
      optimization_level:     2     # How much the cicuit should be optimized during transpilation

      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,2]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force']

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs']

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [300]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                         
            init_samples:     100   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            bayesian_steps:   500   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            num_gauss_inits:  20   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            noise_est:        False  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            n_sampling:       2048  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    10     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.
            popsize:          15    # Differential Evolution: A multiplier for setting the total 
                                          # population size. The population has 
                                          # popsize * (N - N_equal) individuals.
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          # guess with the L-BFGS-B method
            maxfun:           1000000 # Dual-Annealing: Maximum number of function evaluations,
                                          # Depending on the local optimization technique it is a 
                                          # hard limit or a constraint of roughly the number given
             

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      


==> Tables/UC/6_to_14_Units/Noise/comb_res.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,10,77.32,13.990625432767471,0.3907423602115324,0.055987299482126926,0.031640625,0.009851187666342572,"0       0.033047
1       0.012422
2       0.009609
3       0.004727
4       0.011758
          ...   
1019    0.000078
1020    0.000078
1021    0.000039
1022    0.000078
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.04109375, 125.0: 0.09546874999999998, 375.0: 0.03214843749999999, 75.0: 0.08945312499999997, 325.0: 0.05527343749999998, 25.0: 0.09011718750000001, 350.0: 0.028593749999999994, 50.0: 0.06273437500000001, 300.0: 0.027890625000000002, 0.0: 0.03164062499999999, 250.0: 0.0409765625, 275.0: 0.060937500000000006, 225.0: 0.07531249999999998, 175.0: 0.076875, 200.0: 0.044765624999999996, 100.0: 0.057265625, 150.0: 0.0533984375, 400.0: 0.009609375, 475.0: 0.0048046875, 450.0: 0.005976562500000001, 500.0: 0.004375000000000001, 525.0: 0.0029296875000000004, 575.0: 0.0020703125, 550.0: 0.002890625000000001, 600.0: 0.0015624999999999999, 625.0: 0.0005859375000000001, 675.0: 0.0001953125, 650.0: 0.0007031250000000001, 700.0: 0.00023437500000000002, 725.0: 0.0001171875, 775.0: 0.0}",-8.648174087801745,-3.3792079545878693
1,BH,1,10,106315.88,202.42733412264263,0.7172649385717701,0.04776869022006955,0.068203125,0.025427677291898633,"0       0.006992
1       0.006719
2       0.002500
3       0.003281
4       0.002422
          ...   
1019    0.000039
1020    0.000117
1021    0.000000
1022    0.000195
1023    0.000039
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.010117187499999994, 125.0: 0.0994140625, 375.0: 0.009609374999999993, 75.0: 0.14941406250000003, 325.0: 0.017304687499999992, 25.0: 0.11789062499999996, 350.0: 0.014804687499999995, 50.0: 0.098984375, 300.0: 0.01589843749999999, 0.0: 0.068203125, 250.0: 0.022968749999999993, 275.0: 0.03355468749999998, 225.0: 0.057070312500000005, 175.0: 0.06660156249999998, 200.0: 0.04078125, 100.0: 0.08433593750000003, 150.0: 0.08050781249999998, 400.0: 0.004570312500000001, 475.0: 0.0026562500000000006, 450.0: 0.0014062499999999997, 500.0: 0.00109375, 525.0: 0.0011328125, 575.0: 0.000546875, 550.0: 0.0005859375000000001, 600.0: 0.0001171875, 625.0: 0.0001171875, 675.0: 0.00015625, 650.0: 3.90625e-05, 700.0: 3.90625e-05, 725.0: 3.90625e-05, 775.0: 3.90625e-05}",-8.648174087801745,-6.203032055845091
2,CG,1,10,83.96,17.228998810145644,0.3859127839584615,0.057473578613081396,0.0296484375,0.008216506942011611,"0       0.036055
1       0.012266
2       0.011133
3       0.004531
4       0.011562
          ...   
1019    0.000039
1020    0.000117
1021    0.000156
1022    0.000156
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.044296874999999986, 125.0: 0.09171874999999999, 375.0: 0.0326953125, 75.0: 0.08925781249999999, 325.0: 0.05597656249999998, 25.0: 0.09203125, 350.0: 0.02796875, 50.0: 0.06394531250000002, 300.0: 0.02695312499999999, 0.0: 0.0296484375, 250.0: 0.04136718749999999, 275.0: 0.06054687500000001, 225.0: 0.07570312500000001, 175.0: 0.07457031250000001, 200.0: 0.04699218749999999, 100.0: 0.0570703125, 150.0: 0.052656249999999995, 400.0: 0.009453124999999998, 475.0: 0.004921875000000002, 450.0: 0.006210937500000002, 500.0: 0.003906250000000001, 525.0: 0.0026953125000000002, 575.0: 0.0019140625000000004, 550.0: 0.0035546875000000006, 600.0: 0.0012890625, 625.0: 0.0012109375000000002, 675.0: 0.0003125, 650.0: 0.0008203125000000001, 700.0: 0.0001171875, 725.0: 0.0001953125, 775.0: 0.0}",-8.648174087801745,-3.337440938381001
3,COBYLA,1,10,29.6,2.3832750575625967,0.4346591430113452,0.038181045023395394,0.0337109375,0.007010168047535487,"0       0.022344
1       0.008984
2       0.008086
3       0.003477
4       0.009414
          ...   
1019    0.000000
1020    0.000039
1021    0.000039
1022    0.000000
1023    0.000039
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.028789062499999987, 125.0: 0.09468749999999998, 375.0: 0.027070312500000002, 75.0: 0.09480468749999998, 325.0: 0.051015624999999974, 25.0: 0.10234375000000001, 350.0: 0.023632812499999992, 50.0: 0.0707421875, 300.0: 0.0259375, 0.0: 0.033710937499999996, 250.0: 0.044023437499999984, 275.0: 0.0546484375, 225.0: 0.07445312500000001, 175.0: 0.07691406250000002, 200.0: 0.048085937499999995, 100.0: 0.05874999999999998, 150.0: 0.0626171875, 400.0: 0.007890625000000002, 475.0: 0.003828125, 450.0: 0.005000000000000001, 500.0: 0.0032421875, 525.0: 0.0021484375, 575.0: 0.0009375, 550.0: 0.001875, 600.0: 0.0013281249999999999, 625.0: 0.000625, 675.0: 0.0001953125, 650.0: 0.000625, 700.0: 0.0, 725.0: 3.90625e-05, 775.0: 3.90625e-05}",-8.648174087801745,-3.759007937616829
4,DA,1,10,2475.32,724.8749806690806,0.704057552191859,0.030240588154626994,0.054375,0.008192515460486634,"0       0.002852
1       0.005117
2       0.001953
3       0.003750
4       0.002500
          ...   
1019    0.000000
1020    0.000469
1021    0.000000
1022    0.000664
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.006484375000000002, 125.0: 0.098671875, 375.0: 0.010234375, 75.0: 0.11515625, 325.0: 0.020585937499999995, 25.0: 0.12796875000000005, 350.0: 0.01015625, 50.0: 0.11019531250000004, 300.0: 0.01960937499999999, 0.0: 0.054374999999999986, 250.0: 0.032499999999999994, 275.0: 0.03304687499999999, 225.0: 0.05058593750000001, 175.0: 0.07191406249999999, 200.0: 0.05539062500000001, 100.0: 0.09554687500000004, 150.0: 0.07273437499999999, 400.0: 0.00421875, 475.0: 0.0023046875000000003, 450.0: 0.002695312500000001, 500.0: 0.0019531250000000004, 525.0: 0.0009765624999999999, 575.0: 0.000546875, 550.0: 0.001015625, 600.0: 0.0005078125, 625.0: 0.0001171875, 675.0: 0.0001953125, 650.0: 0.0001953125, 700.0: 0.0001171875, 725.0: 0.0, 775.0: 0.0}",-8.648174087801745,-6.08881227918676
5,DE,1,10,2255.16,1698.0181313519597,0.6981765643429884,0.03514970519909812,0.0534765625,0.008757669629744547,"0       0.004219
1       0.003086
2       0.002109
3       0.003047
4       0.003086
          ...   
1019    0.000000
1020    0.000742
1021    0.000000
1022    0.001016
1023    0.000117
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.007265625000000002, 125.0: 0.09824218749999998, 375.0: 0.0093359375, 75.0: 0.11289062499999998, 325.0: 0.02011718749999999, 25.0: 0.12222656249999998, 350.0: 0.012968749999999994, 50.0: 0.12066406249999999, 300.0: 0.019531249999999993, 0.0: 0.05347656250000001, 250.0: 0.03335937499999999, 275.0: 0.035390625, 225.0: 0.051484375000000006, 175.0: 0.06609375000000002, 200.0: 0.05464843749999998, 100.0: 0.0925, 150.0: 0.07527343749999998, 400.0: 0.004687500000000001, 475.0: 0.0025390625000000005, 450.0: 0.0017968750000000003, 500.0: 0.0017968749999999996, 525.0: 0.0006640624999999999, 575.0: 0.0008984374999999999, 550.0: 0.000625, 600.0: 0.000546875, 625.0: 0.0004296875, 675.0: 0.000234375, 650.0: 3.90625e-05, 700.0: 0.00015625, 725.0: 0.0, 775.0: 0.0001171875}",-8.648174087801745,-6.03795247246148
6,Nelder-Mead,1,10,531.12,13.600941143906182,0.4513532938657567,0.05787342498577844,0.03296875,0.009821247842290078,"0       0.032461
1       0.010156
2       0.009805
3       0.004844
4       0.009727
          ...   
1019    0.000039
1020    0.000273
1021    0.000078
1022    0.000078
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.040117187499999984, 125.0: 0.090703125, 375.0: 0.02968749999999999, 75.0: 0.09023437499999999, 325.0: 0.05593749999999999, 25.0: 0.093125, 350.0: 0.027499999999999997, 50.0: 0.06652343749999999, 300.0: 0.027148437499999997, 0.0: 0.032968750000000005, 250.0: 0.04210937500000002, 275.0: 0.0628515625, 225.0: 0.07304687500000001, 175.0: 0.07781249999999999, 200.0: 0.04539062500000002, 100.0: 0.05453125000000002, 150.0: 0.05449218749999999, 400.0: 0.0102734375, 475.0: 0.0050390625, 450.0: 0.0055078125000000006, 500.0: 0.004570312500000001, 525.0: 0.002265625, 575.0: 0.0017578125000000003, 550.0: 0.0025390625000000005, 600.0: 0.0017578125000000003, 625.0: 0.0006640625, 675.0: 0.000234375, 650.0: 0.0008984374999999999, 700.0: 0.0001953125, 725.0: 0.0001171875, 775.0: 0.0}",-8.648174087801745,-3.9033818604538038
7,Powell,1,10,107.32,54.8027152611985,0.47286946843074135,0.029933783042325593,0.032109375,0.005756386568683951,"0       0.024023
1       0.008867
2       0.010313
3       0.003398
4       0.010586
          ...   
1019    0.000039
1020    0.000039
1021    0.000000
1022    0.000078
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.030703124999999994, 125.0: 0.09328125000000002, 375.0: 0.02875, 75.0: 0.09339843749999996, 325.0: 0.051132812499999965, 25.0: 0.10234375, 350.0: 0.027773437499999994, 50.0: 0.07027343750000002, 300.0: 0.0272265625, 0.0: 0.032109374999999996, 250.0: 0.0415625, 275.0: 0.0587109375, 225.0: 0.07296874999999999, 175.0: 0.07812499999999999, 200.0: 0.04738281249999998, 100.0: 0.061132812500000015, 150.0: 0.05742187499999999, 400.0: 0.0075781250000000015, 475.0: 0.0035546875, 450.0: 0.005117187500000002, 500.0: 0.0029687500000000005, 525.0: 0.0014453125, 575.0: 0.0009765625, 550.0: 0.001953125, 600.0: 0.001015625, 625.0: 0.0001171875, 675.0: 0.0001171875, 650.0: 0.000546875, 700.0: 0.0002734375, 725.0: 3.90625e-05, 775.0: 0.0}",-8.648174087801745,-4.089457483795322
8,SHGO,1,10,10048.0,0.0,0.723061142663579,0.0,0.0478515625,0.0,"0       0.000977
1       0.004883
2       0.002930
3       0.005859
4       0.000977
          ...   
1019    0.000000
1020    0.000000
1021    0.000000
1022    0.000000
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.00390625, 125.0: 0.099609375, 375.0: 0.0087890625, 75.0: 0.12109375, 325.0: 0.021484375, 25.0: 0.13671875, 350.0: 0.0087890625, 50.0: 0.083984375, 300.0: 0.0107421875, 0.0: 0.0478515625, 250.0: 0.03515625, 275.0: 0.041015625, 225.0: 0.064453125, 175.0: 0.0654296875, 200.0: 0.05859375, 100.0: 0.107421875, 150.0: 0.0791015625, 400.0: 0.001953125, 475.0: 0.0, 450.0: 0.001953125, 500.0: 0.0009765625, 525.0: 0.0, 575.0: 0.0009765625, 550.0: 0.0, 600.0: 0.0, 625.0: 0.0, 675.0: 0.0, 650.0: 0.0, 700.0: 0.0, 725.0: 0.0, 775.0: 0.0}",-8.648174087801745,-6.253158637879485
9,SPSA,1,10,400.0,0.0,0.4440150378486895,0.028756198515329047,0.0362890625,0.005542747143649753,"0       0.022617
1       0.009336
2       0.008906
3       0.004102
4       0.011328
          ...   
1019    0.000078
1020    0.000078
1021    0.000039
1022    0.000000
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.028515624999999996, 125.0: 0.09492187499999999, 375.0: 0.02894531249999999, 75.0: 0.09191406249999998, 325.0: 0.051875, 25.0: 0.09921875, 350.0: 0.02695312499999999, 50.0: 0.07011718749999998, 300.0: 0.028125, 0.0: 0.036289062500000004, 250.0: 0.04316406250000001, 275.0: 0.05847656249999998, 225.0: 0.07187500000000001, 175.0: 0.07999999999999999, 200.0: 0.04695312499999998, 100.0: 0.05835937500000002, 150.0: 0.0600390625, 400.0: 0.007851562500000003, 475.0: 0.0027734375000000003, 450.0: 0.004296875, 500.0: 0.0032031250000000002, 525.0: 0.001953125, 575.0: 0.0009375000000000001, 550.0: 0.0015625000000000003, 600.0: 0.000703125, 625.0: 0.0005078125, 675.0: 7.8125e-05, 650.0: 0.00023437500000000002, 700.0: 3.90625e-05, 725.0: 0.0001171875, 775.0: 0.0}",-8.648174087801745,-3.8399193449173477
10,TNC,1,10,42.36,30.385364898253236,0.385106544229373,0.05720834575521009,0.0305859375,0.009345330656436134,"0       0.031641
1       0.011406
2       0.010625
3       0.003867
4       0.011914
          ...   
1019    0.000078
1020    0.000156
1021    0.000195
1022    0.000117
1023    0.000039
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.03949218749999998, 125.0: 0.09015625, 375.0: 0.0334375, 75.0: 0.08972656249999997, 325.0: 0.058906249999999986, 25.0: 0.0904296875, 350.0: 0.026406249999999996, 50.0: 0.06539062500000001, 300.0: 0.028320312499999993, 0.0: 0.030585937499999997, 250.0: 0.041367187499999986, 275.0: 0.060859375, 225.0: 0.07453124999999998, 175.0: 0.07480468749999997, 200.0: 0.04664062500000002, 100.0: 0.056054687500000006, 150.0: 0.05515624999999999, 400.0: 0.009648437499999999, 475.0: 0.005195312499999999, 450.0: 0.006523437500000001, 500.0: 0.005273437500000001, 525.0: 0.0019531250000000004, 575.0: 0.001328125, 550.0: 0.0037109375, 600.0: 0.0013281249999999999, 625.0: 0.0012109374999999998, 675.0: 0.00015625, 650.0: 0.0008984375, 700.0: 0.0001953125, 725.0: 0.0002734375, 775.0: 3.90625e-05}",-8.648174087801745,-3.3304684368473407
11,UMDA,1,10,1608.8,511.6273643971753,0.5404569600763252,0.032225312754347854,0.0384375,0.007003417134692178,"0       0.017344
1       0.006133
2       0.008906
3       0.002812
4       0.009062
          ...   
1019    0.000039
1020    0.000039
1021    0.000039
1022    0.000039
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02316406249999999, 125.0: 0.08988281249999999, 375.0: 0.02562499999999999, 75.0: 0.09695312500000003, 325.0: 0.04492187499999999, 25.0: 0.10023437500000003, 350.0: 0.022187499999999995, 50.0: 0.0752734375, 300.0: 0.026718749999999996, 0.0: 0.0384375, 250.0: 0.04136718749999999, 275.0: 0.057187499999999995, 225.0: 0.07300781249999999, 175.0: 0.08007812499999999, 200.0: 0.04691406250000001, 100.0: 0.0708984375, 150.0: 0.06398437500000001, 400.0: 0.007656250000000003, 475.0: 0.0033593749999999995, 450.0: 0.004140625000000001, 500.0: 0.002890625000000001, 525.0: 0.0016406250000000002, 575.0: 0.0007421875000000001, 550.0: 0.0012890625, 600.0: 0.00046875, 625.0: 0.00042968749999999995, 675.0: 7.8125e-05, 650.0: 0.000234375, 700.0: 0.00015625, 725.0: 7.8125e-05, 775.0: 0.0}",-8.648174087801745,-4.673965877704178
12,SPSA,1,14,400.0,0.0,0.8158619925489907,0.007706508914097204,0.03759765625,0.005459150335692846,"0        0.044800
1        0.014648
2        0.016846
3        0.005737
4        0.014404
           ...   
16378    0.000000
16379    0.000000
16381    0.000000
16382    0.000000
16383    0.000000
Length: 11170, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.0609130859375, 325.0: 0.03173828125, 300.0: 0.0560302734375, 200.0: 0.040771484375, 175.0: 0.0540771484375, 75.0: 0.0426025390625, 50.0: 0.0489501953125, 125.0: 0.0333251953125, 25.0: 0.0223388671875, 0.0: 0.0198974609375, 100.0: 0.0235595703125, 225.0: 0.0234375, 250.0: 0.04150390625, 350.0: 0.02001953125, 375.0: 0.02880859375, 475.0: 0.0396728515625, 275.0: 0.028564453125, 150.0: 0.028564453125, 400.0: 0.0213623046875, 525.0: 0.0233154296875, 450.0: 0.0135498046875, 575.0: 0.0174560546875, 500.0: 0.0126953125, 550.0: 0.0438232421875, 650.0: 0.0177001953125, 600.0: 0.030029296875, 625.0: 0.0181884765625, 675.0: 0.0152587890625, 725.0: 0.011474609375, 750.0: 0.0145263671875, 700.0: 0.0120849609375, 800.0: 0.0047607421875, 775.0: 0.009033203125, 850.0: 0.005615234375, 900.0: 0.0064697265625, 925.0: 0.0028076171875, 875.0: 0.006591796875, 825.0: 0.0032958984375, 950.0: 0.0030517578125, 1075.0: 0.0, 1000.0: 0.0020751953125, 1025.0: 0.00439453125, 975.0: 0.002197265625, 1050.0: 0.0006103515625, 1125.0: 0.0006103515625, 1175.0: 0.0, 1100.0: 0.0006103515625, 1150.0: 0.0003662109375, 1225.0: 0.000244140625, 1275.0: 0.0, 1200.0: 0.0, 1300.0: 0.0, 1325.0: 0.0, 1375.0: 0.0}",-20.16233701296345,-16.449684449840632
13,BFGS,1,6,80.44,11.744207082642914,-0.8234287546314845,0.40042164800813157,0.0290625,0.011183342017119702,"0     0.102969
1     0.046328
2     0.042852
3     0.020703
4     0.038477
        ...   
59    0.003828
60    0.008320
61    0.005039
62    0.005586
63    0.003281
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.10296875, 350.0: 0.046328125, 275.0: 0.0428515625, 200.0: 0.0319140625, 325.0: 0.10957031249999999, 250.0: 0.0519921875, 175.0: 0.0547265625, 100.0: 0.0474609375, 225.0: 0.1142578125, 150.0: 0.0562890625, 75.0: 0.06714843749999999, 0.0: 0.0290625, 125.0: 0.099375, 50.0: 0.060546875, 25.0: 0.08222656249999999, 300.0: 0.00328125}",-3.9572880543053133,3.2585447742746743
14,BH,1,6,106198.44,201.07651876835345,0.5354588868701068,0.04326219158240308,0.0790234375,0.04810552822392791,"0     0.003555
1     0.003828
2     0.008359
3     0.007305
4     0.003516
        ...   
59    0.014609
60    0.042969
61    0.035820
62    0.013789
63    0.009062
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0035546875, 350.0: 0.003828125, 275.0: 0.008359375, 200.0: 0.0487109375, 325.0: 0.0109765625, 250.0: 0.012617187499999998, 175.0: 0.01890625, 100.0: 0.090390625, 225.0: 0.053515625, 150.0: 0.0798046875, 75.0: 0.1223828125, 0.0: 0.0790234375, 125.0: 0.1164453125, 50.0: 0.155234375, 25.0: 0.18718749999999998, 300.0: 0.0090625}",-3.9572880543053133,-2.118965056582694
15,CG,1,6,79.8,12.03993355463393,-0.8511676575150164,0.3944589547901624,0.028515625,0.009252124439317978,"0     0.098633
1     0.044687
2     0.043555
3     0.021992
4     0.037969
        ...   
59    0.003516
60    0.008672
61    0.006055
62    0.004648
63    0.003047
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0986328125, 350.0: 0.0446875, 275.0: 0.0435546875, 200.0: 0.032421874999999996, 325.0: 0.111875, 250.0: 0.0531640625, 175.0: 0.052773437500000006, 100.0: 0.0441015625, 225.0: 0.11425781250000001, 150.0: 0.06171875, 75.0: 0.0694140625, 0.0: 0.028515625000000003, 125.0: 0.09765625, 50.0: 0.061406249999999996, 25.0: 0.08277343749999999, 300.0: 0.003046875}",-3.9572880543053133,3.36831560329521
16,COBYLA,1,6,29.2,2.2803508501982757,-0.4284511501275861,0.1007053489438007,0.0372265625,0.010138656636775776,"0     0.047539
1     0.029648
2     0.029570
3     0.017188
4     0.029297
        ...   
59    0.006172
60    0.011992
61    0.007500
62    0.007930
63    0.005195
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0475390625, 350.0: 0.0296484375, 275.0: 0.0295703125, 200.0: 0.0348046875, 325.0: 0.091484375, 250.0: 0.051289062499999996, 175.0: 0.054726562500000006, 100.0: 0.066328125, 225.0: 0.107109375, 150.0: 0.06746093750000001, 75.0: 0.0723046875, 0.0: 0.037226562500000004, 125.0: 0.11921875000000001, 50.0: 0.0848046875, 25.0: 0.1012890625, 300.0: 0.0051953125}",-3.9572880543053133,1.6955046182532687
17,DA,1,6,2412.88,484.27333769267125,0.5022073526019153,0.04120339242194144,0.0903515625,0.009726954685868414,"0     0.005742
1     0.007539
2     0.007852
3     0.011523
4     0.007852
        ...   
59    0.002383
60    0.016445
61    0.005273
62    0.001719
63    0.001875
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0057421875, 350.0: 0.0075390625, 275.0: 0.0078515625, 200.0: 0.019296875, 325.0: 0.022499999999999996, 250.0: 0.030234375, 175.0: 0.0432421875, 100.0: 0.11015625000000001, 225.0: 0.0445703125, 150.0: 0.069453125, 75.0: 0.11835937500000002, 0.0: 0.0903515625, 125.0: 0.11078125, 50.0: 0.15097656250000002, 25.0: 0.16707031249999998, 300.0: 0.001875}",-3.9572880543053133,-1.9873791572358561
18,DE,1,6,6111.36,23.989797831578326,0.3855768047008835,0.10774430654667978,0.0812890625,0.03067498312703285,"0     0.010352
1     0.014883
2     0.013398
3     0.022031
4     0.006758
        ...   
59    0.006484
60    0.025078
61    0.016172
62    0.010000
63    0.004141
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0103515625, 350.0: 0.0148828125, 275.0: 0.0133984375, 200.0: 0.04015625, 325.0: 0.021796875, 250.0: 0.026914062500000002, 175.0: 0.024570312500000004, 100.0: 0.1471875, 225.0: 0.0790234375, 150.0: 0.0951953125, 75.0: 0.0921875, 0.0: 0.0812890625, 125.0: 0.07851562499999999, 50.0: 0.1378515625, 25.0: 0.1325390625, 300.0: 0.004140625}",-3.9572880543053133,-1.5258384832600194
19,Nelder-Mead,1,6,535.68,10.313951716001002,-0.5711053731171374,0.38357821878911746,0.0325,0.01106069017681537,"0     0.078711
1     0.035742
2     0.037891
3     0.019883
4     0.036758
        ...   
59    0.003906
60    0.010937
61    0.006250
62    0.005742
63    0.003516
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0787109375, 350.0: 0.0357421875, 275.0: 0.037890625, 200.0: 0.0333203125, 325.0: 0.11140625000000001, 250.0: 0.0530078125, 175.0: 0.0582421875, 100.0: 0.053867187500000004, 225.0: 0.11296875, 150.0: 0.061445312499999995, 75.0: 0.0711328125, 0.0: 0.0325, 125.0: 0.1026171875, 50.0: 0.066015625, 25.0: 0.08761718750000001, 300.0: 0.003515625}",-3.9572880543053133,2.2600284707860263
20,Powell,1,6,101.6,39.831645710414726,-0.3194076494023534,0.11887734917596655,0.0405078125,0.009793398007395085,"0     0.045234
1     0.027773
2     0.027187
3     0.016172
4     0.027734
        ...   
59    0.007109
60    0.013633
61    0.007461
62    0.008398
63    0.006328
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.045234375, 350.0: 0.0277734375, 275.0: 0.0271875, 200.0: 0.0361328125, 325.0: 0.08734375, 250.0: 0.049921875000000004, 175.0: 0.0538671875, 100.0: 0.0638671875, 225.0: 0.11242187499999999, 150.0: 0.065546875, 75.0: 0.075078125, 0.0: 0.040507812500000004, 125.0: 0.1197265625, 50.0: 0.080390625, 25.0: 0.10867187499999999, 300.0: 0.006328125}",-3.9572880543053133,1.2639880754336725
21,SHGO,1,6,10048.0,0.0,0.5585138850076354,0.0,0.1103515625,0.0,"0     0.007812
1     0.013672
2     0.008789
3     0.016602
4     0.012695
        ...   
59    0.001953
60    0.017578
61    0.001953
62    0.000000
63    0.001953
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0078125, 350.0: 0.013671875, 275.0: 0.0087890625, 200.0: 0.021484375, 325.0: 0.0302734375, 250.0: 0.0224609375, 175.0: 0.046875, 100.0: 0.142578125, 225.0: 0.03125, 150.0: 0.07421875, 75.0: 0.0947265625, 0.0: 0.1103515625, 125.0: 0.091796875, 50.0: 0.1474609375, 25.0: 0.154296875, 300.0: 0.001953125}",-3.9572880543053133,-2.210200325304367
22,SPSA,1,6,400.0,0.0,-0.41012414312794543,0.08329328000545481,0.035078125,0.009305241770854882,"0     0.047109
1     0.029883
2     0.030820
3     0.017422
4     0.030430
        ...   
59    0.005508
60    0.011992
61    0.007695
62    0.008203
63    0.004570
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.047109375, 350.0: 0.0298828125, 275.0: 0.0308203125, 200.0: 0.0357421875, 325.0: 0.09078125000000001, 250.0: 0.05304687500000001, 175.0: 0.0557421875, 100.0: 0.064375, 225.0: 0.10250000000000001, 150.0: 0.06839843749999999, 75.0: 0.07453125000000001, 0.0: 0.035078125, 125.0: 0.12167968750000001, 50.0: 0.084140625, 25.0: 0.1016015625, 300.0: 0.0045703125}",-3.9572880543053133,1.6229793723824206
23,TNC,1,6,32.76,38.883703527313344,-0.86089380788955,0.37513735837409556,0.029140625,0.010603436298112277,"0     0.101367
1     0.042617
2     0.046406
3     0.019805
4     0.038750
        ...   
59    0.004102
60    0.008906
61    0.004219
62    0.005117
63    0.002539
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.1013671875, 350.0: 0.0426171875, 275.0: 0.04640625, 200.0: 0.032109375, 325.0: 0.1119140625, 250.0: 0.0521875, 175.0: 0.05589843750000001, 100.0: 0.045468749999999995, 225.0: 0.11453124999999999, 150.0: 0.0609765625, 75.0: 0.0653125, 0.0: 0.029140625000000003, 125.0: 0.09847656249999999, 50.0: 0.0601953125, 25.0: 0.080859375, 300.0: 0.0025390625}",-3.9572880543053133,3.4068047819867298
24,UMDA,1,6,2023.2,805.7926284100644,-0.17314184488660186,0.08187253786211232,0.02921875,0.007782755878382669,"0     0.047109
1     0.031328
2     0.020977
3     0.013164
4     0.025937
        ...   
59    0.005195
60    0.019219
61    0.007773
62    0.009687
63    0.004570
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.047109375, 350.0: 0.031328125, 275.0: 0.0209765625, 200.0: 0.029804687500000003, 325.0: 0.07609374999999999, 250.0: 0.042265625, 175.0: 0.03765625, 100.0: 0.051484375, 225.0: 0.12082031250000001, 150.0: 0.0754296875, 75.0: 0.0720703125, 0.0: 0.029218749999999998, 125.0: 0.1448828125, 50.0: 0.09371093750000001, 25.0: 0.12257812500000001, 300.0: 0.0045703125}",-3.9572880543053133,0.685172154470133
25,BFGS,3,10,172.2,36.84996607868182,0.38310767087302083,0.10038904294168087,0.0303515625,0.009623655547334912,"0       0.034883
1       0.012578
2       0.011562
3       0.004805
4       0.012578
          ...   
1019    0.000117
1020    0.000078
1021    0.000000
1022    0.000000
1023    0.000195
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.04320312499999998, 125.0: 0.08972656249999998, 375.0: 0.034687499999999996, 75.0: 0.08972656250000002, 325.0: 0.05878906249999999, 25.0: 0.0925390625, 350.0: 0.0278515625, 50.0: 0.060859375, 300.0: 0.026289062499999984, 0.0: 0.030351562499999995, 250.0: 0.0425390625, 275.0: 0.06332031249999998, 225.0: 0.07308593749999999, 175.0: 0.075703125, 200.0: 0.0455859375, 100.0: 0.05554687499999998, 150.0: 0.04886718750000001, 400.0: 0.011015625, 475.0: 0.005781250000000002, 450.0: 0.00703125, 500.0: 0.004414062500000001, 525.0: 0.0032421875, 575.0: 0.001796875, 550.0: 0.00296875, 600.0: 0.0020703125, 625.0: 0.0013671875, 675.0: 0.0002734375, 650.0: 0.00078125, 700.0: 0.00027343749999999997, 725.0: 0.0001171875, 775.0: 0.0001953125}",-8.648174087801745,-3.313181832082139
26,BH,3,10,110847.92,333.9526816781084,0.5672727909853472,0.034254559480845416,0.0438671875,0.006617145993081156,"0       0.015508
1       0.013984
2       0.007734
3       0.004570
4       0.006953
          ...   
1019    0.000039
1020    0.000234
1021    0.000039
1022    0.000117
1023    0.000078
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.021289062499999994, 125.0: 0.090703125, 375.0: 0.02289062499999999, 75.0: 0.10132812500000002, 325.0: 0.03660156249999999, 25.0: 0.10242187499999998, 350.0: 0.023046874999999988, 50.0: 0.09035156250000002, 300.0: 0.028671875000000006, 0.0: 0.0438671875, 250.0: 0.039960937499999995, 275.0: 0.04761718750000001, 225.0: 0.06519531249999998, 175.0: 0.07175781250000002, 200.0: 0.05121093749999999, 100.0: 0.07148437500000002, 150.0: 0.0662890625, 400.0: 0.008359375000000002, 475.0: 0.004101562500000001, 450.0: 0.003671875000000001, 500.0: 0.0026171875000000006, 525.0: 0.00171875, 575.0: 0.00109375, 550.0: 0.0016406250000000002, 600.0: 0.0010546875, 625.0: 0.000546875, 675.0: 0.0001171875, 650.0: 0.0001953125, 700.0: 3.90625e-05, 725.0: 7.8125e-05, 775.0: 7.8125e-05}",-8.648174087801745,-4.905873851714455
27,CG,3,10,178.92,24.87395424937499,0.36266959952537947,0.11520044124820107,0.0304296875,0.009180435474846087,"0       0.036172
1       0.012109
2       0.010625
3       0.004883
4       0.013008
          ...   
1019    0.000195
1020    0.000039
1021    0.000156
1022    0.000156
1023    0.000039
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.044375, 125.0: 0.08542968749999996, 375.0: 0.03464843749999999, 75.0: 0.08765625, 325.0: 0.05683593749999999, 25.0: 0.08960937499999999, 350.0: 0.02890624999999999, 50.0: 0.065078125, 300.0: 0.027617187499999998, 0.0: 0.030429687500000004, 250.0: 0.041601562499999994, 275.0: 0.06304687500000003, 225.0: 0.07148437499999999, 175.0: 0.07484375, 200.0: 0.04761718749999999, 100.0: 0.05515624999999999, 150.0: 0.054257812499999995, 400.0: 0.01, 475.0: 0.005585937500000001, 450.0: 0.006640625000000002, 500.0: 0.0054687500000000005, 525.0: 0.0029296875000000004, 575.0: 0.0016015625000000001, 550.0: 0.0037890625, 600.0: 0.0019140625, 625.0: 0.0010546875, 675.0: 0.000625, 650.0: 0.0008984375, 700.0: 0.0005078125, 725.0: 0.0003515625, 775.0: 3.90625e-05}",-8.648174087801745,-3.136429833048822
28,COBYLA,3,10,62.04,4.591121867256412,0.44530993665024204,0.022906217265788734,0.03109375,0.005466517401417469,"0       0.021992
1       0.009219
2       0.008789
3       0.005000
4       0.010430
          ...   
1019    0.000000
1020    0.000000
1021    0.000000
1022    0.000000
1023    0.000039
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02773437499999999, 125.0: 0.09101562500000002, 375.0: 0.028515624999999992, 75.0: 0.09855468749999997, 325.0: 0.05171874999999999, 25.0: 0.09925781249999999, 350.0: 0.025390624999999997, 50.0: 0.06644531250000002, 300.0: 0.027578125000000002, 0.0: 0.031093750000000003, 250.0: 0.04289062499999998, 275.0: 0.06265624999999998, 225.0: 0.07238281250000002, 175.0: 0.081484375, 200.0: 0.05113281249999998, 100.0: 0.059140624999999995, 150.0: 0.0556640625, 400.0: 0.008515625, 475.0: 0.0037500000000000007, 450.0: 0.0056250000000000015, 500.0: 0.0033593750000000004, 525.0: 0.00171875, 575.0: 0.0008203125000000001, 550.0: 0.0017968749999999999, 600.0: 0.0008203125000000001, 625.0: 0.00046875, 675.0: 0.0001171875, 650.0: 0.0002734375, 700.0: 3.90625e-05, 725.0: 0.0, 775.0: 3.90625e-05}",-8.648174087801745,-3.85111785517926
29,DA,3,10,4751.28,755.566569932789,0.6005597797274601,0.07846904351032911,0.0430859375,0.010645230051603512,"0       0.011602
1       0.010508
2       0.005742
3       0.006367
4       0.006367
          ...   
1019    0.000078
1020    0.000117
1021    0.000000
1022    0.000234
1023    0.000156
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.017851562499999998, 125.0: 0.09804687499999998, 375.0: 0.019531249999999993, 75.0: 0.107109375, 325.0: 0.03281249999999998, 25.0: 0.1141796875, 350.0: 0.017539062499999994, 50.0: 0.0904296875, 300.0: 0.0233984375, 0.0: 0.04308593750000001, 250.0: 0.03589843750000001, 275.0: 0.04761718749999998, 225.0: 0.063125, 175.0: 0.07062500000000001, 200.0: 0.048984375000000004, 100.0: 0.07683593749999998, 150.0: 0.06882812500000002, 400.0: 0.007109375000000003, 475.0: 0.0035546875000000006, 450.0: 0.003671875000000001, 500.0: 0.0030078125000000005, 525.0: 0.0013671874999999997, 575.0: 0.0009765624999999999, 550.0: 0.001953125, 600.0: 0.0007421874999999999, 625.0: 0.0003515625, 675.0: 0.0001953125, 650.0: 0.0006640625, 700.0: 0.0002734375, 725.0: 7.8125e-05, 775.0: 0.00015625}",-8.648174087801745,-5.193745525214945
30,DE,3,10,16173.64,3151.69778855778,0.6555967975793975,0.05926592524675486,0.0522265625,0.008442019912041934,"0       0.009805
1       0.007148
2       0.005859
3       0.003672
4       0.007266
          ...   
1019    0.000000
1020    0.000078
1021    0.000039
1022    0.000430
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.013281249999999993, 125.0: 0.0971875, 375.0: 0.018281249999999995, 75.0: 0.11031250000000002, 325.0: 0.030624999999999993, 25.0: 0.116015625, 350.0: 0.01582031249999999, 50.0: 0.10265624999999999, 300.0: 0.020703125, 0.0: 0.05222656250000002, 250.0: 0.034257812500000005, 275.0: 0.03933593750000001, 225.0: 0.06195312500000002, 175.0: 0.07124999999999997, 200.0: 0.04828125000000001, 100.0: 0.08207031249999999, 150.0: 0.07089843749999998, 400.0: 0.004492187500000001, 475.0: 0.0023437500000000003, 450.0: 0.0023828125000000004, 500.0: 0.0017968750000000003, 525.0: 0.0010546875, 575.0: 0.0005859375, 550.0: 0.0010156250000000003, 600.0: 0.00046875000000000004, 625.0: 0.0002734375, 675.0: 0.0001953125, 650.0: 0.0001171875, 700.0: 7.8125e-05, 725.0: 3.90625e-05, 775.0: 0.0}",-8.648174087801745,-5.6697152368719514
31,Nelder-Mead,3,10,560.16,29.41792650748859,0.44738331218197486,0.09188554126915362,0.0330078125,0.008318570093377678,"0       0.030859
1       0.012461
2       0.010977
3       0.004375
4       0.011641
          ...   
1019    0.000078
1020    0.000000
1021    0.000195
1022    0.000078
1023    0.000078
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.037382812499999994, 125.0: 0.0898828125, 375.0: 0.032890624999999986, 75.0: 0.08972656249999997, 325.0: 0.05906250000000001, 25.0: 0.09566406250000002, 350.0: 0.0259375, 50.0: 0.06386718749999998, 300.0: 0.028203124999999996, 0.0: 0.0330078125, 250.0: 0.04058593749999999, 275.0: 0.06109374999999999, 225.0: 0.073828125, 175.0: 0.072890625, 200.0: 0.04851562499999999, 100.0: 0.060195312499999994, 150.0: 0.0527734375, 400.0: 0.009687499999999998, 475.0: 0.004687500000000001, 450.0: 0.006484375000000002, 500.0: 0.0044531250000000005, 525.0: 0.0021875, 575.0: 0.0015234375, 550.0: 0.0018750000000000001, 600.0: 0.0012890625, 625.0: 0.0007031250000000001, 675.0: 0.000234375, 650.0: 0.0007421875, 700.0: 0.00027343749999999997, 725.0: 0.0002734375, 775.0: 7.8125e-05}",-8.648174087801745,-3.8690487677270737
32,Powell,3,10,244.12,102.05814813134715,0.4735278234252424,0.013983015886132074,0.0327734375,0.005840333643749517,"0       0.020781
1       0.009414
2       0.009961
3       0.004180
4       0.011133
          ...   
1019    0.000000
1020    0.000039
1021    0.000039
1022    0.000039
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02640625, 125.0: 0.0944921875, 375.0: 0.03039062499999999, 75.0: 0.09402343750000001, 325.0: 0.04992187499999997, 25.0: 0.09953124999999999, 350.0: 0.025546874999999993, 50.0: 0.07027343750000001, 300.0: 0.025703124999999993, 0.0: 0.0327734375, 250.0: 0.043164062499999996, 275.0: 0.059179687499999994, 225.0: 0.0725390625, 175.0: 0.08136718749999998, 200.0: 0.049609374999999976, 100.0: 0.060820312499999994, 150.0: 0.05488281250000001, 400.0: 0.00875, 475.0: 0.0044531250000000005, 450.0: 0.005703125000000002, 500.0: 0.003867187500000001, 525.0: 0.0017578125, 575.0: 0.0010937499999999999, 550.0: 0.0021484375, 600.0: 0.00078125, 625.0: 0.000390625, 675.0: 7.8125e-05, 650.0: 0.0003125, 700.0: 0.0, 725.0: 3.90625e-05, 775.0: 0.0}",-8.648174087801745,-4.095151052399342
33,SHGO,3,10,21060.0,0.0,0.5411767582233824,0.0,0.0283203125,0.0,"0       0.020508
1       0.011719
2       0.005859
3       0.001953
4       0.008789
          ...   
1019    0.000000
1020    0.000000
1021    0.000977
1022    0.000977
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.0263671875, 125.0: 0.1015625, 375.0: 0.0224609375, 75.0: 0.1123046875, 325.0: 0.0400390625, 25.0: 0.078125, 350.0: 0.021484375, 50.0: 0.083984375, 300.0: 0.0322265625, 0.0: 0.0283203125, 250.0: 0.03515625, 275.0: 0.056640625, 225.0: 0.0703125, 175.0: 0.07421875, 200.0: 0.0615234375, 100.0: 0.0625, 150.0: 0.0634765625, 400.0: 0.0107421875, 475.0: 0.0068359375, 450.0: 0.00390625, 500.0: 0.0029296875, 525.0: 0.0009765625, 575.0: 0.0009765625, 550.0: 0.0009765625, 600.0: 0.0009765625, 625.0: 0.0, 675.0: 0.0, 650.0: 0.0, 700.0: 0.0, 725.0: 0.0009765625, 775.0: 0.0}",-8.648174087801745,-4.680190817388006
34,SPSA,3,10,400.0,0.0,0.45106947129990316,0.025073161384730973,0.0357421875,0.004654834096801948,"0       0.021875
1       0.010156
2       0.008945
3       0.004727
4       0.009414
          ...   
1019    0.000000
1020    0.000039
1021    0.000000
1022    0.000000
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.028085937499999984, 125.0: 0.09382812499999997, 375.0: 0.027929687499999998, 75.0: 0.09671875, 325.0: 0.04999999999999999, 25.0: 0.09925781249999999, 350.0: 0.024179687499999998, 50.0: 0.06953125, 300.0: 0.0271875, 0.0: 0.035742187499999994, 250.0: 0.045820312499999995, 275.0: 0.059765624999999975, 225.0: 0.07105468749999999, 175.0: 0.08097656249999999, 200.0: 0.04960937499999998, 100.0: 0.06140625000000001, 150.0: 0.05343750000000003, 400.0: 0.008554687500000002, 475.0: 0.0033203125, 450.0: 0.0045703125000000015, 500.0: 0.0031250000000000006, 525.0: 0.0019140624999999997, 575.0: 0.000625, 550.0: 0.0018359375000000001, 600.0: 0.000625, 625.0: 0.0001953125, 675.0: 0.0001953125, 650.0: 0.0004296875, 700.0: 7.8125e-05, 725.0: 0.0, 775.0: 0.0}",-8.648174087801745,-3.9009273134942566
35,TNC,3,10,122.08,103.10845552135868,0.34629750320666247,0.11938237628094554,0.030234375,0.006265118433387752,"0       0.033633
1       0.012500
2       0.011094
3       0.004141
4       0.012930
          ...   
1019    0.000156
1020    0.000234
1021    0.000156
1022    0.000039
1023    0.000117
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.041601562499999974, 125.0: 0.09222656249999998, 375.0: 0.034921875, 75.0: 0.08374999999999999, 325.0: 0.0544140625, 25.0: 0.08867187499999998, 350.0: 0.0294140625, 50.0: 0.06253906250000002, 300.0: 0.028359375000000006, 0.0: 0.030234374999999994, 250.0: 0.0421875, 275.0: 0.06300781249999998, 225.0: 0.07253906249999997, 175.0: 0.07488281249999999, 200.0: 0.04546875, 100.0: 0.054609375, 150.0: 0.05722656250000001, 400.0: 0.011523437500000002, 475.0: 0.005234375000000001, 450.0: 0.00796875, 500.0: 0.005898437500000001, 525.0: 0.0032031249999999994, 575.0: 0.0015625, 550.0: 0.0034375000000000005, 600.0: 0.0019140625000000002, 625.0: 0.0008984375000000001, 675.0: 0.0003515625, 650.0: 0.0009765625, 700.0: 0.000546875, 725.0: 0.0003125, 775.0: 0.0001171875}",-8.648174087801745,-2.9948410939023007
36,UMDA,3,10,1491.2,456.8091067393469,0.5137361911865245,0.005256602005856168,0.033046875,0.00548045622102987,"0       0.022109
1       0.008867
2       0.009492
3       0.004648
4       0.010117
          ...   
1019    0.000039
1020    0.000039
1021    0.000039
1022    0.000039
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.027851562499999993, 125.0: 0.0917578125, 375.0: 0.02890624999999999, 75.0: 0.09531249999999998, 325.0: 0.04933593749999998, 25.0: 0.10191406249999999, 350.0: 0.02519531249999999, 50.0: 0.06914062500000002, 300.0: 0.026875, 0.0: 0.033046874999999996, 250.0: 0.044843749999999974, 275.0: 0.05812499999999996, 225.0: 0.07175781249999998, 175.0: 0.07660156249999998, 200.0: 0.047695312499999976, 100.0: 0.0641015625, 150.0: 0.058671875, 400.0: 0.008984375, 475.0: 0.004375, 450.0: 0.005117187500000002, 500.0: 0.0032812500000000003, 525.0: 0.00203125, 575.0: 0.0010937499999999999, 550.0: 0.0022656250000000003, 600.0: 0.000703125, 625.0: 0.0002734375, 675.0: 0.0001953125, 650.0: 0.0003125, 700.0: 0.00015625, 725.0: 7.8125e-05, 775.0: 0.0}",-8.648174087801745,-4.442880016585264
37,BFGS,3,6,167.24,34.71055170981873,-0.7547627296861635,0.4124017461459862,0.0291015625,0.009313764857473721,"0     0.090859
1     0.036875
2     0.041758
3     0.017617
4     0.041133
        ...   
59    0.004687
60    0.008750
61    0.005195
62    0.004805
63    0.003711
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.090859375, 350.0: 0.036875, 275.0: 0.0417578125, 200.0: 0.03140625, 325.0: 0.11742187500000001, 250.0: 0.054218749999999996, 175.0: 0.0557421875, 100.0: 0.05328125, 225.0: 0.11625, 150.0: 0.055820312500000004, 75.0: 0.0641796875, 0.0: 0.029101562499999997, 125.0: 0.10371093749999999, 50.0: 0.0603515625, 25.0: 0.0853125, 300.0: 0.0037109375}",-3.9572880543053133,2.986813534021925
38,BH,3,6,110244.2,424.3653143224597,0.45277081805172564,0.049652168544231545,0.0623046875,0.037923833707655896,"0     0.004883
1     0.005195
2     0.007695
3     0.006797
4     0.005273
        ...   
59    0.010898
60    0.044180
61    0.028008
62    0.021445
63    0.014844
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0048828125, 350.0: 0.0051953125, 275.0: 0.0076953125, 200.0: 0.0380859375, 325.0: 0.018828125, 250.0: 0.016679687500000002, 175.0: 0.028203125000000002, 100.0: 0.10089843750000001, 225.0: 0.0662890625, 150.0: 0.07179687500000001, 75.0: 0.11281250000000001, 0.0: 0.0623046875, 125.0: 0.135390625, 50.0: 0.13242187500000002, 25.0: 0.18367187499999998, 300.0: 0.01484375}",-3.9572880543053133,-1.7917445496141386
39,CG,3,6,173.2,32.98120676991671,-0.7864984724631541,0.3480167876352291,0.0290234375,0.010713811954741529,"0     0.087852
1     0.040430
2     0.041523
3     0.018086
4     0.040820
        ...   
59    0.003984
60    0.007734
61    0.004570
62    0.004180
63    0.002891
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0878515625, 350.0: 0.0404296875, 275.0: 0.0415234375, 200.0: 0.030507812500000002, 325.0: 0.1174609375, 250.0: 0.05585937499999999, 175.0: 0.057382812500000005, 100.0: 0.055390625000000006, 225.0: 0.11894531250000001, 150.0: 0.0580078125, 75.0: 0.0641015625, 0.0: 0.029023437500000002, 125.0: 0.10078124999999999, 50.0: 0.058671875000000005, 25.0: 0.081171875, 300.0: 0.002890625}",-3.9572880543053133,3.1124010098078156
40,COBYLA,3,6,66.04,5.249609509287334,-0.35067395948576136,0.25994607008337084,0.04546875,0.012315781209362036,"0     0.046289
1     0.022656
2     0.025000
3     0.015000
4     0.027578
        ...   
59    0.009687
60    0.014063
61    0.010898
62    0.011406
63    0.008516
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0462890625, 350.0: 0.02265625, 275.0: 0.025, 200.0: 0.04421875, 325.0: 0.0792578125, 250.0: 0.0494140625, 175.0: 0.0541796875, 100.0: 0.0746484375, 225.0: 0.10175781249999999, 150.0: 0.0653515625, 75.0: 0.0750390625, 0.0: 0.04546875, 125.0: 0.11421875, 50.0: 0.086171875, 25.0: 0.1078125, 300.0: 0.008515625}",-3.9572880543053133,1.3877178708289488
41,DA,3,6,4011.56,534.1744344313007,0.36961746591471134,0.08546909412519176,0.083359375,0.030695619709266948,"0     0.008750
1     0.009648
2     0.012266
3     0.011914
4     0.008398
        ...   
59    0.009648
60    0.032070
61    0.022734
62    0.016367
63    0.010273
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.00875, 350.0: 0.0096484375, 275.0: 0.012265625, 200.0: 0.041718750000000006, 325.0: 0.0241015625, 250.0: 0.0221875, 175.0: 0.0350390625, 100.0: 0.10511718749999999, 225.0: 0.0648046875, 150.0: 0.07976562499999999, 75.0: 0.1066796875, 0.0: 0.083359375, 125.0: 0.11835937499999999, 50.0: 0.14109375000000002, 25.0: 0.1368359375, 300.0: 0.0102734375}",-3.9572880543053133,-1.4626827825268882
42,DE,3,6,18275.08,44.009017257830244,0.514684330612969,0.042420335083162154,0.0929296875,0.030522138721728487,"0     0.004258
1     0.004609
2     0.006055
3     0.007852
4     0.004883
        ...   
59    0.008711
60    0.028672
61    0.016797
62    0.010352
63    0.008594
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0042578125, 350.0: 0.004609375, 275.0: 0.0060546875, 200.0: 0.036875, 325.0: 0.015703125, 250.0: 0.02109375, 175.0: 0.0286328125, 100.0: 0.115625, 225.0: 0.0470703125, 150.0: 0.07019531250000001, 75.0: 0.10796874999999999, 0.0: 0.0929296875, 125.0: 0.1102734375, 50.0: 0.1678125, 25.0: 0.1623046875, 300.0: 0.00859375}",-3.9572880543053133,-2.0367541532728284
43,Nelder-Mead,3,6,549.56,19.75870441096784,-0.5639217510477011,0.3675242752438274,0.032265625,0.008537993843239026,"0     0.084219
1     0.037266
2     0.039570
3     0.018633
4     0.036641
        ...   
59    0.004844
60    0.010000
61    0.005938
62    0.006094
63    0.003789
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.08421875, 350.0: 0.037265625, 275.0: 0.0395703125, 200.0: 0.03390625, 325.0: 0.1092578125, 250.0: 0.051171875, 175.0: 0.052851562500000004, 100.0: 0.05566406249999999, 225.0: 0.11230468749999999, 150.0: 0.0588671875, 75.0: 0.0680078125, 0.0: 0.032265625, 125.0: 0.10796875, 50.0: 0.06484375, 25.0: 0.088046875, 300.0: 0.0037890625}",-3.9572880543053133,2.2316008089840027
44,Powell,3,6,400.28,172.94265407932193,-0.11919749931013729,0.23612412791668275,0.0432421875,0.009441980776116974,"0     0.031406
1     0.019180
2     0.018516
3     0.012852
4     0.020703
        ...   
59    0.013711
60    0.019844
61    0.013398
62    0.015547
63    0.013945
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.03140625, 350.0: 0.0191796875, 275.0: 0.018515625, 200.0: 0.0526171875, 325.0: 0.065625, 250.0: 0.041796875, 175.0: 0.045703125000000004, 100.0: 0.08058593750000001, 225.0: 0.0995703125, 150.0: 0.06714843749999999, 75.0: 0.0794140625, 0.0: 0.0432421875, 125.0: 0.1240234375, 50.0: 0.09890625, 25.0: 0.11832031250000001, 300.0: 0.0139453125}",-3.9572880543053133,0.47169884012307206
45,SHGO,3,6,25860.0,0.0,0.40281951553291306,0.0,0.10546875,0.0,"0     0.003906
1     0.008789
2     0.006836
3     0.009766
4     0.010742
        ...   
59    0.015625
60    0.012695
61    0.027344
62    0.004883
63    0.014648
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.00390625, 350.0: 0.0087890625, 275.0: 0.0068359375, 200.0: 0.052734375, 325.0: 0.025390625, 250.0: 0.017578125, 175.0: 0.03125, 100.0: 0.1455078125, 225.0: 0.044921875, 150.0: 0.060546875, 75.0: 0.0703125, 0.0: 0.10546875, 125.0: 0.09765625, 50.0: 0.146484375, 25.0: 0.16796875, 300.0: 0.0146484375}",-3.9572880543053133,-1.5940728568594504
46,SPSA,3,6,400.0,0.0,-0.09109542546706778,0.1467250479049839,0.045234375,0.013659927815683634,"0     0.024492
1     0.016484
2     0.016602
3     0.012188
4     0.019688
        ...   
59    0.013672
60    0.018906
61    0.014883
62    0.015938
63    0.012344
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0244921875, 350.0: 0.016484375, 275.0: 0.0166015625, 200.0: 0.050937500000000004, 325.0: 0.06015625, 250.0: 0.040390625, 175.0: 0.041953125, 100.0: 0.0815625, 225.0: 0.0958203125, 150.0: 0.0700390625, 75.0: 0.07648437500000001, 0.0: 0.045234375, 125.0: 0.1348046875, 50.0: 0.108671875, 25.0: 0.1240234375, 300.0: 0.01234375}",-3.9572880543053133,0.3604908390026874
47,TNC,3,6,137.76,118.98715224762714,-0.8043208458294692,0.34335355550746616,0.03046875,0.009508329253623504,"0     0.093789
1     0.037812
2     0.041289
3     0.017383
4     0.038437
        ...   
59    0.004492
60    0.008242
61    0.005195
62    0.004453
63    0.003242
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0937890625, 350.0: 0.0378125, 275.0: 0.0412890625, 200.0: 0.029531250000000002, 325.0: 0.11359375, 250.0: 0.05277343749999999, 175.0: 0.055898437499999995, 100.0: 0.0533984375, 225.0: 0.1174609375, 150.0: 0.05753906250000001, 75.0: 0.06515625, 0.0: 0.030468749999999996, 125.0: 0.10476562499999999, 50.0: 0.06085937500000001, 25.0: 0.082421875, 300.0: 0.0032421875}",-3.9572880543053133,3.1829292750297045
48,UMDA,3,6,1888.0,593.7272100889431,0.09532493776893525,0.06548706966727363,0.0423828125,0.009219081032192145,"0     0.021719
1     0.013164
2     0.014844
3     0.009414
4     0.016445
        ...   
59    0.013437
60    0.020547
61    0.016250
62    0.020234
63    0.014297
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.02171875, 350.0: 0.0131640625, 275.0: 0.01484375, 200.0: 0.0500390625, 325.0: 0.05078125, 250.0: 0.0325, 175.0: 0.0361328125, 100.0: 0.0787890625, 225.0: 0.09617187499999999, 150.0: 0.069765625, 75.0: 0.07847656249999999, 0.0: 0.0423828125, 125.0: 0.1476953125, 50.0: 0.115234375, 25.0: 0.13800781250000002, 300.0: 0.014296875}",-3.9572880543053133,-0.3772282375104048


==> Tables/UC/6_to_14_Units/Noise/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored
in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       False # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "L425_global_noise_V2"

num_samples:            25    # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions

## Use case Params
use_case:               UC    # Defines the use case that should be run
fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv file
                                    # If not then random instances will be generated
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//kazarlis_units.csv"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [6,10]
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA','FS','DA','DE','SHGO','BH']
      backend:
            - grid_search
            - string
            - ['Boeblingen']
      n_shots:                1024 # Number of shots in shot based simulations, and for estimation
                                          # of probabilities
      optimization_level:     3     # How much the cicuit should be optimized during transpilation
      excl_gate_err:    [] # For using a FakeBackend: optional list of gates,
                                    # that should NOT have gate errors -> 'cx' = the CX operation
                                    # will be executed without error

      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,2]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force']

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs']

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [425]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                             
            ignore_loc_succ:  True  # Basin-Hopping: Since scipy 1.11 the acceptance of a BH step
                                          # also takes into account the success of the local
                                          # optimizer. With noisy simulations they often fail, so
                                          # this Boolean overwrites the accept test with a
                                          # Metropolis criterion ignoring the success of the local
                                          # step. (Behaviour previous to 1.11)                     
            init_samples:     100   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            bayesian_steps:   200   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            num_gauss_inits:  10   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            noise_est:        False  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            n_sampling:       2048  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    20     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.
            popsize:          15    # Differential Evolution: A multiplier for setting the total 
                                          # population size. The population has 
                                          # popsize * (N - N_equal) individuals.
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          # guess with the L-BFGS-B method
            maxfun:           1000000 # Dual-Annealing: Maximum number of function evaluations,
                                          # Depending on the local optimization technique it is a 
                                          # hard limit or a constraint of roughly the number given
             

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      


==> Tables/UC/6_to_14_Units/Statevector/comb_res.csv <==
,opt,layer,size,evals_mean,evals_std,approx_mean,approx_std,feas_mean,feas_std,ser_probs_mean,rnd_dist,opt_dist,min_val,exp_val
0,BFGS,1,10,50.64,21.65526263982961,0.1865775330779125,0.29263128091915624,0.029712279629452935,0.01545746872522651,"0       0.001933
1       0.001907
2       0.001088
3       0.001157
4       0.001097
          ...   
1019    0.000676
1020    0.001492
1021    0.000675
1022    0.003359
1023    0.000734
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02526779911836178, 125.0: 0.0791434371500757, 375.0: 0.024988197707376654, 75.0: 0.08610682539890285, 325.0: 0.03574561436466574, 25.0: 0.08105934934209232, 350.0: 0.02521069702170573, 50.0: 0.08759893223097037, 300.0: 0.03098483191604146, 0.0: 0.02971227962945294, 250.0: 0.04087810388520341, 275.0: 0.05156193470749224, 225.0: 0.05101068275805623, 175.0: 0.0629097892976735, 200.0: 0.04916698072824978, 100.0: 0.06402010872067596, 150.0: 0.06032505897054423, 400.0: 0.020146397792831765, 475.0: 0.016614663433526272, 450.0: 0.01496202669821279, 500.0: 0.012506826783946299, 525.0: 0.01182989073750931, 575.0: 0.009714875887851842, 550.0: 0.007748539088481064, 600.0: 0.005085000796391384, 625.0: 0.006752429218725764, 675.0: 0.0028089588043069213, 650.0: 0.00251853841175555, 700.0: 0.0015358029865720276, 725.0: 0.0013515371258667613, 775.0: 0.000733889286481315}",-8.648174087801745,-1.6135549869303758
1,BH,1,10,106233.18,189.37472798660332,0.7059062653242826,0.05876202693499588,0.03626953125,0.023033637949157134,"0       0.003223
1       0.015723
2       0.000586
3       0.002305
4       0.000664
          ...   
1019    0.000039
1020    0.001523
1021    0.000059
1022    0.005469
1023    0.000176
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.007753906249999998, 125.0: 0.13826171874999998, 375.0: 0.007910156249999998, 75.0: 0.12275390625, 325.0: 0.017031249999999987, 25.0: 0.12281250000000003, 350.0: 0.011445312499999995, 50.0: 0.1537109375, 300.0: 0.015292968749999998, 0.0: 0.03626953125000001, 250.0: 0.0199609375, 275.0: 0.06398437499999998, 225.0: 0.045292968749999975, 175.0: 0.058925781249999996, 200.0: 0.045859375000000015, 100.0: 0.0667578125, 150.0: 0.05132812500000001, 400.0: 0.0011132812500000003, 475.0: 0.007578125, 450.0: 0.0010546875, 500.0: 0.0010742187499999999, 525.0: 0.0009570312499999999, 575.0: 0.00134765625, 550.0: 0.00052734375, 600.0: 0.00037109374999999995, 625.0: 0.00015625, 675.0: 0.00015625, 650.0: 3.90625e-05, 700.0: 0.0, 725.0: 9.765625e-05, 775.0: 0.00017578125}",-8.648174087801745,-6.104800272194365
2,CG,1,10,84.92,46.594351589007005,0.16846140566273912,0.2759745387811108,0.03042507948664812,0.014933923848379431,"0       0.001669
1       0.002050
2       0.001004
3       0.001228
4       0.001015
          ...   
1019    0.000729
1020    0.001357
1021    0.000728
1022    0.002989
1023    0.000712
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.025623317332173514, 125.0: 0.07761214155705935, 375.0: 0.023908475106206296, 75.0: 0.08562825299804938, 325.0: 0.0339246280439652, 25.0: 0.0779238544513269, 350.0: 0.02473768645804598, 50.0: 0.08211309182131843, 300.0: 0.03265476215342571, 0.0: 0.03042507948664812, 250.0: 0.04447724870076664, 275.0: 0.053039036062374985, 225.0: 0.05255527060470274, 175.0: 0.061323698976751974, 200.0: 0.05149482446465429, 100.0: 0.06348313315693915, 150.0: 0.059321832138981595, 400.0: 0.021909537213994523, 475.0: 0.01855881920736776, 450.0: 0.016108728275191202, 500.0: 0.010988265015583594, 525.0: 0.011765186994022897, 575.0: 0.010055320356993205, 550.0: 0.009448831548766376, 600.0: 0.004812538083547134, 625.0: 0.0074910631697890665, 675.0: 0.0026902977405774183, 650.0: 0.0022832558615172773, 700.0: 0.0014721327197099927, 725.0: 0.0014574203341498212, 775.0: 0.0007122699653993471}",-8.648174087801745,-1.4568835632471586
3,COBYLA,1,10,115.08,73.12396050543214,0.057114517603605884,0.13344273740034887,0.02754311457680033,0.010357253498604198,"0       0.001637
1       0.004514
2       0.000985
3       0.001716
4       0.000989
          ...   
1019    0.001253
1020    0.001333
1021    0.001253
1022    0.003482
1023    0.001147
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.030678927533453602, 125.0: 0.08014063648837545, 375.0: 0.03131731550802288, 75.0: 0.08550824599281878, 325.0: 0.04204329186653594, 25.0: 0.07288843386309521, 350.0: 0.02847653746531519, 50.0: 0.05950484492230498, 300.0: 0.03229134454452614, 0.0: 0.027543114576800327, 250.0: 0.04389242955188747, 275.0: 0.05444359599026136, 225.0: 0.058579618276029116, 175.0: 0.058554199007110716, 200.0: 0.04457131718385341, 100.0: 0.05191425655049032, 150.0: 0.058380658299163515, 400.0: 0.02432489305237389, 475.0: 0.023872915865776438, 450.0: 0.015769026798988242, 500.0: 0.015167956471266049, 525.0: 0.012476381665771, 575.0: 0.011769647381451207, 550.0: 0.009619743556476223, 600.0: 0.005675501338408981, 625.0: 0.0077111508562069464, 675.0: 0.0033855469538235715, 650.0: 0.003621567894398744, 700.0: 0.0022234266872258966, 725.0: 0.002506265849438118, 775.0: 0.0011472080083500674}",-8.648174087801745,-0.49393629117680093
4,DA,1,10,2258.74,375.67649966427234,0.7348689145408756,0.041198167192850736,0.05603515625,0.023410539506499024,"0       0.000898
1       0.001270
2       0.000586
3       0.001855
4       0.000605
          ...   
1019    0.000078
1020    0.001191
1021    0.000039
1022    0.003809
1023    0.000098
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.004628906250000001, 125.0: 0.10564453124999995, 375.0: 0.005039062499999999, 75.0: 0.11958984375000001, 325.0: 0.013457031249999996, 25.0: 0.12662109374999997, 350.0: 0.009023437499999995, 50.0: 0.15142578124999997, 300.0: 0.015917968749999997, 0.0: 0.05603515625, 250.0: 0.023828125000000002, 275.0: 0.03380859375, 225.0: 0.040078125000000006, 175.0: 0.06509765625000001, 200.0: 0.052109375, 100.0: 0.09611328125000002, 150.0: 0.06626953125, 400.0: 0.0023242187500000008, 475.0: 0.00544921875, 450.0: 0.0018554687500000003, 500.0: 0.0018554687500000006, 525.0: 0.00126953125, 575.0: 0.0008007812500000001, 550.0: 0.0007226562500000002, 600.0: 0.0003515625, 625.0: 0.00025390625, 675.0: 9.765625e-05, 650.0: 9.765625e-05, 700.0: 1.953125e-05, 725.0: 0.0001171875, 775.0: 9.765625e-05}",-8.648174087801745,-6.3552743046633955
5,DE,1,10,635.22,95.69541054825983,0.6898430648050257,0.05253014053464733,0.0418355539751397,0.025113995704397294,"0       0.001270
1       0.000937
2       0.000553
3       0.001093
4       0.000542
          ...   
1019    0.000015
1020    0.001525
1021    0.000015
1022    0.006100
1023    0.000067
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.004994048410088035, 125.0: 0.11254213422797646, 375.0: 0.003721246243936794, 75.0: 0.12247697627959159, 325.0: 0.014592441334742506, 25.0: 0.1195829307617455, 350.0: 0.010122913710077786, 50.0: 0.1689533021979208, 300.0: 0.01645985711474739, 0.0: 0.0418355539751397, 250.0: 0.023420022234496893, 275.0: 0.04548661598291012, 225.0: 0.03950655084891861, 175.0: 0.06271971859900076, 200.0: 0.052344082852340976, 100.0: 0.08858125350073373, 150.0: 0.060555717644240406, 400.0: 0.0005701136157801803, 475.0: 0.007107261419905187, 450.0: 0.0007883636021128114, 500.0: 0.0009591317024517224, 525.0: 0.0007157119515219225, 575.0: 0.0006966366171550932, 550.0: 0.0006057435140748982, 600.0: 0.0002523734884401061, 625.0: 0.00020731352555676763, 675.0: 3.584747076192449e-05, 650.0: 6.369456852901224e-05, 700.0: 5.374600544605284e-06, 725.0: 3.0507234366556616e-05, 775.0: 6.656077019071347e-05}",-8.648174087801745,-5.965882917696564
6,FS,1,10,466.74,21.0407319264326,0.7515732864850821,8.496934764620826e-09,0.0713476071448016,2.5706912113943444e-06,"0       4.140731e-04
1       2.205873e-03
2       5.017850e-04
3       2.598615e-03
4       5.019163e-04
            ...     
1019    7.394503e-07
1020    2.318566e-05
1021    7.397783e-07
1022    1.379719e-05
1023    4.261975e-07
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.001256063680089197, 125.0: 0.09916910267062927, 375.0: 0.0014830806244885725, 75.0: 0.12425507721066938, 325.0: 0.005796455221928349, 25.0: 0.1428819602549616, 350.0: 0.002231245257438588, 50.0: 0.1359704260257488, 300.0: 0.009490226087313631, 0.0: 0.0713476071448016, 250.0: 0.025941080905898473, 275.0: 0.0178264026839615, 225.0: 0.03793472682380556, 175.0: 0.06739468901780761, 200.0: 0.05187470286907963, 100.0: 0.11423787542160613, 150.0: 0.08069061409849003, 400.0: 0.0004863515310909154, 475.0: 0.0017106035734556504, 450.0: 0.001483197383766193, 500.0: 0.0018321778740491717, 525.0: 0.0015059139469553301, 575.0: 0.0008144052411164749, 550.0: 0.0014181139761628991, 600.0: 0.0005022176925097784, 625.0: 0.00030905340177168775, 675.0: 4.485791253142578e-05, 650.0: 0.00010143619155421675, 700.0: 8.429850194377014e-06, 725.0: 1.4792286155085508e-06, 775.0: 4.261975083247417e-07}",-8.648174087801745,-6.499736621264283
7,Nelder-Mead,1,10,528.72,15.546112054143956,0.12508484121002203,0.11005815512579152,0.0267578125,0.018053468762955223,"0       0.003184
1       0.006094
2       0.001035
3       0.001934
4       0.001504
          ...   
1019    0.001406
1020    0.001758
1021    0.001387
1022    0.004316
1023    0.001836
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.034101562499999995, 125.0: 0.0801171875, 375.0: 0.031875, 75.0: 0.07669921875, 325.0: 0.04097656250000001, 25.0: 0.07912109375000001, 350.0: 0.021738281249999995, 50.0: 0.056679687499999985, 300.0: 0.032421874999999996, 0.0: 0.026757812499999995, 250.0: 0.036699218750000005, 275.0: 0.054218749999999996, 225.0: 0.06486328125000002, 175.0: 0.06962890625000002, 200.0: 0.04906249999999998, 100.0: 0.04662109374999999, 150.0: 0.04574218749999999, 400.0: 0.025390624999999997, 475.0: 0.025722656249999996, 450.0: 0.017988281249999998, 500.0: 0.0137890625, 525.0: 0.0164453125, 575.0: 0.01611328125, 550.0: 0.009453125, 600.0: 0.005097656250000001, 625.0: 0.0083203125, 675.0: 0.00416015625, 650.0: 0.0030859375, 700.0: 0.00248046875, 725.0: 0.00279296875, 775.0: 0.0018359375}",-8.648174087801745,-1.0817554825293083
8,Powell,1,10,102.68,34.16281018885888,0.2566011050242845,0.29969076471619804,0.03364831793655441,0.022923548546190598,"0       0.001544
1       0.002843
2       0.000979
3       0.001659
4       0.000974
          ...   
1019    0.000825
1020    0.001634
1021    0.000825
1022    0.005209
1023    0.001237
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.026357479098241737, 125.0: 0.08032643181227503, 375.0: 0.024515714782046352, 75.0: 0.09377825065118658, 325.0: 0.0362286460603278, 25.0: 0.08318841331929518, 350.0: 0.0205613225240228, 50.0: 0.08342107825906919, 300.0: 0.025285853779413583, 0.0: 0.03364831793655441, 250.0: 0.043806260651883755, 275.0: 0.04928053772387569, 225.0: 0.05322870808236775, 175.0: 0.05944530706184127, 200.0: 0.053333857216572904, 100.0: 0.07814249787553532, 150.0: 0.06076665972479594, 400.0: 0.01445740480087108, 475.0: 0.01812382229746278, 450.0: 0.013223081956941695, 500.0: 0.008455494550090502, 525.0: 0.009973562488541364, 575.0: 0.00786066967742368, 550.0: 0.006784903467788898, 600.0: 0.003252406646529327, 625.0: 0.004797820243339684, 675.0: 0.002294473187528637, 650.0: 0.0014747636478409769, 700.0: 0.001099818013277199, 725.0: 0.0016498395678932617, 775.0: 0.0012366028951653091}",-8.648174087801745,-2.2191310273723115
9,SHGO,1,10,6048.0,0.0,0.7790100576486563,0.010437566232022348,0.07119140625,0.007924610636198573,"0       0.000488
1       0.002383
2       0.000645
3       0.002871
4       0.000586
          ...   
1019    0.000039
1020    0.000020
1021    0.000020
1022    0.000020
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.0017382812500000007, 125.0: 0.09806640624999997, 375.0: 0.0022265625000000007, 75.0: 0.12097656250000001, 325.0: 0.007265624999999999, 25.0: 0.14230468749999997, 350.0: 0.003222656250000002, 50.0: 0.1334765625, 300.0: 0.01091796875, 0.0: 0.07119140625, 250.0: 0.027324218750000007, 275.0: 0.019824218749999994, 225.0: 0.0389453125, 175.0: 0.06634765624999998, 200.0: 0.051875, 100.0: 0.11351562500000005, 150.0: 0.08058593750000001, 400.0: 0.0012304687500000004, 475.0: 0.0016210937500000001, 450.0: 0.0014453125000000004, 500.0: 0.0016015625000000001, 525.0: 0.0012109375000000002, 575.0: 0.0009375, 550.0: 0.0011914062500000002, 600.0: 0.00041015625, 625.0: 0.00025390625, 675.0: 3.90625e-05, 650.0: 0.00017578125, 700.0: 1.953125e-05, 725.0: 5.859375e-05, 775.0: 0.0}",-8.648174087801745,-6.737014594694053
10,SPSA,1,10,400.0,0.0,0.025665533572595104,0.1224122547393887,0.03330486393783101,0.007749650120946703,"0       0.001017
1       0.001172
2       0.001010
3       0.001165
4       0.001010
          ...   
1019    0.000941
1020    0.000975
1021    0.000941
1022    0.000918
1023    0.000900
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02676489229610912, 125.0: 0.06075666593201728, 375.0: 0.03125966052411685, 75.0: 0.064650082297162, 325.0: 0.0381225446564974, 25.0: 0.06890180635012273, 350.0: 0.03423559381929711, 50.0: 0.06982620757731955, 300.0: 0.04122664378122323, 0.0: 0.03330486393783101, 250.0: 0.04540122309399284, 275.0: 0.04407738601849386, 225.0: 0.04939791018815259, 175.0: 0.05782828766861064, 200.0: 0.053736388317303305, 100.0: 0.06730365943603259, 150.0: 0.05875048852454066, 400.0: 0.02886447417244337, 475.0: 0.020381167071889705, 450.0: 0.02234866883004618, 500.0: 0.017011360362735883, 525.0: 0.014944399493986406, 575.0: 0.01037520338684229, 550.0: 0.013424766864147893, 600.0: 0.007525572023478163, 625.0: 0.007259839486547722, 675.0: 0.003932591325050414, 650.0: 0.0036864820964587837, 700.0: 0.0019181632801791985, 725.0: 0.0018829058078223796, 775.0: 0.000900101379548377}",-8.648174087801745,-0.22196000239212269
11,TNC,1,10,158.16,116.50362397796904,0.16355060140587732,0.27419456564873845,0.025602691288971108,0.016592475124409537,"0       0.002052
1       0.004742
2       0.001203
3       0.001804
4       0.001198
          ...   
1019    0.000817
1020    0.001699
1021    0.000815
1022    0.004547
1023    0.000862
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.031079683579355134, 125.0: 0.08531329136817972, 375.0: 0.028910406769437007, 75.0: 0.09921390517208789, 325.0: 0.03934577930442987, 25.0: 0.08390716280696067, 350.0: 0.02096732223118834, 50.0: 0.06901976303309461, 300.0: 0.026524587329396575, 0.0: 0.0256026912889711, 250.0: 0.03558784298381479, 275.0: 0.05758527705937567, 225.0: 0.06320990870814878, 175.0: 0.06195982898555344, 200.0: 0.04603408274330358, 100.0: 0.0544298382292617, 150.0: 0.056101429811796666, 400.0: 0.019456905288050226, 475.0: 0.019385329289768053, 450.0: 0.014283005560334051, 500.0: 0.011396653247478794, 525.0: 0.013089974314334974, 575.0: 0.01075060530726556, 550.0: 0.006945202091659726, 600.0: 0.004385634470206743, 625.0: 0.00700854908436096, 675.0: 0.0026737880574458587, 650.0: 0.0018877062700828045, 700.0: 0.0014498770191572455, 725.0: 0.0016317671004472244, 775.0: 0.0008622014950515876}",-8.648174087801745,-1.4144140731227
12,UMDA,1,10,2155.6,688.0731356476578,0.6640279292164746,0.11049085339947137,0.0248046875,0.011258880501040888,"0       0.001758
1       0.000879
2       0.000937
3       0.000273
4       0.000898
          ...   
1019    0.000020
1020    0.002598
1021    0.000078
1022    0.011289
1023    0.000195
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.00892578125, 125.0: 0.12148437500000002, 375.0: 0.007773437500000001, 75.0: 0.11699218750000004, 325.0: 0.021582031249999998, 25.0: 0.10093750000000001, 350.0: 0.016171874999999995, 50.0: 0.18351562499999996, 300.0: 0.019355468749999997, 0.0: 0.0248046875, 250.0: 0.02138671874999999, 275.0: 0.065078125, 225.0: 0.0433984375, 175.0: 0.05984375000000001, 200.0: 0.05124999999999999, 100.0: 0.068203125, 150.0: 0.04816406250000001, 400.0: 0.0030078125, 475.0: 0.012792968750000001, 450.0: 0.00056640625, 500.0: 0.0005468749999999999, 525.0: 0.0013476562500000001, 575.0: 0.0012695312500000003, 550.0: 0.00013671875, 600.0: 0.00013671875, 625.0: 0.000390625, 675.0: 0.00035156250000000004, 650.0: 9.765625e-05, 700.0: 0.0001953125, 725.0: 9.765625e-05, 775.0: 0.0001953125}",-8.648174087801745,-5.7426291310265665
13,BFGS,1,12,55.8,29.393876913398138,0.09783572009179667,0.20569060015752447,0.015237893619079491,0.011750596617891225,"0       0.001610
1       0.000794
2       0.002596
3       0.000677
4       0.004638
          ...   
4091    0.001389
4092    0.000239
4093    0.000381
4094    0.000317
4095    0.000615
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.031986604864683674, 300.0: 0.03865828414046108, 175.0: 0.03626207990243486, 50.0: 0.035741972943905555, 125.0: 0.04679413604735852, 0.0: 0.015237893619079495, 250.0: 0.043400118751652894, 375.0: 0.03235394225681899, 75.0: 0.03828194606995886, 325.0: 0.0419309906590969, 200.0: 0.036772687793947295, 25.0: 0.03487294771356109, 100.0: 0.03380999138272783, 225.0: 0.04018983395517746, 350.0: 0.03162694914261972, 275.0: 0.04617277176339098, 150.0: 0.03128445839306444, 400.0: 0.03835341425796827, 450.0: 0.02952267669758604, 500.0: 0.03111692005838154, 475.0: 0.02960871057249833, 525.0: 0.02949772446732083, 575.0: 0.025001554951747693, 550.0: 0.02586242629545273, 600.0: 0.026434658490434818, 650.0: 0.019393356706571475, 625.0: 0.019938056532667402, 675.0: 0.01630116852213266, 700.0: 0.013994401270926268, 750.0: 0.011880178101541723, 725.0: 0.012781832393900145, 775.0: 0.009185638214983928, 800.0: 0.00802973584689652, 850.0: 0.007585424645092353, 825.0: 0.006949062666917707, 875.0: 0.004796192227177289, 900.0: 0.00436567366058366, 950.0: 0.0029966915181381657, 925.0: 0.002924600992720214, 975.0: 0.0017972926668007282, 1000.0: 0.0016975546259907393, 1050.0: 0.001158325298739832, 1025.0: 0.001355974224754498, 1075.0: 0.0007448534713507699, 1100.0: 0.0007331564953673495, 1150.0: 0.0006151347254159744}",-14.116138897263752,-1.38106261392962
14,BH,1,12,106227.88,258.89918037722714,0.6811508730947018,0.13433296351098314,0.03494140625,0.017528456303836565,"0       0.002402
1       0.001719
2       0.000898
3       0.000645
4       0.001133
          ...   
4091    0.000039
4092    0.000000
4093    0.000098
4094    0.000000
4095    0.000000
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.01654296874999999, 300.0: 0.035449218750000004, 175.0: 0.061074218750000006, 50.0: 0.069765625, 125.0: 0.0787109375, 0.0: 0.03494140625, 250.0: 0.0432421875, 375.0: 0.021386718749999978, 75.0: 0.07705078124999998, 325.0: 0.047207031250000024, 200.0: 0.05750000000000002, 25.0: 0.07398437500000002, 100.0: 0.06398437500000002, 225.0: 0.038261718749999965, 350.0: 0.025664062499999963, 275.0: 0.0517578125, 150.0: 0.05361328124999999, 400.0: 0.044433593750000014, 450.0: 0.018164062499999994, 500.0: 0.0072070312499999956, 475.0: 0.014863281249999994, 525.0: 0.014316406249999998, 575.0: 0.0070898437500000015, 550.0: 0.011621093749999995, 600.0: 0.014765624999999998, 650.0: 0.004375, 625.0: 0.003046875000000001, 675.0: 0.0024023437500000004, 700.0: 0.002089843750000001, 750.0: 0.0013867187500000004, 725.0: 0.00142578125, 775.0: 0.0004296875, 800.0: 0.0010351562499999998, 850.0: 0.00033203124999999997, 825.0: 0.00029296875000000004, 875.0: 0.00015625, 900.0: 0.0002734375, 950.0: 5.859375e-05, 925.0: 1.953125e-05, 975.0: 1.953125e-05, 1000.0: 1.953125e-05, 1050.0: 0.0, 1025.0: 1.953125e-05, 1075.0: 0.0, 1100.0: 1.953125e-05, 1150.0: 0.0}",-14.116138897263752,-9.615220334597288
15,CG,1,12,78.8,35.61348059373024,0.11882127140994642,0.22172945473349856,0.015775080567424226,0.0118074792228175,"0       0.001680
1       0.000878
2       0.002654
3       0.000694
4       0.004555
          ...   
4091    0.001397
4092    0.000212
4093    0.000316
4094    0.000304
4095    0.000626
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.032060476791018075, 300.0: 0.03941813288954704, 175.0: 0.03700446465552298, 50.0: 0.034781237508780816, 125.0: 0.047991654735198355, 0.0: 0.015775080567424223, 250.0: 0.04146380844476068, 375.0: 0.03203495945360563, 75.0: 0.03890348344969013, 325.0: 0.04302669540322201, 200.0: 0.03861252440657003, 25.0: 0.03640022819378489, 100.0: 0.03458702518349399, 225.0: 0.039722945335275074, 350.0: 0.03151343666410959, 275.0: 0.0465620287262863, 150.0: 0.03224218807246824, 400.0: 0.03948975856896992, 450.0: 0.030234677301963893, 500.0: 0.030602537877265273, 475.0: 0.029817709556146817, 525.0: 0.029113749452545877, 575.0: 0.024776136558909336, 550.0: 0.024888606660140446, 600.0: 0.02686318221828902, 650.0: 0.018928656756469816, 625.0: 0.018165680263068508, 675.0: 0.016340781267244805, 700.0: 0.01353086906600889, 750.0: 0.011204363984139976, 725.0: 0.012647953552091674, 775.0: 0.00948455924573049, 800.0: 0.0076896267760288885, 850.0: 0.006736303597716112, 825.0: 0.005689407634444237, 875.0: 0.004363931084071863, 900.0: 0.004053736077754905, 950.0: 0.0028290790961031627, 925.0: 0.002509860149724959, 975.0: 0.0017543375799989797, 1000.0: 0.0016995805565109667, 1050.0: 0.001154827186654537, 1025.0: 0.0013189553841417713, 1075.0: 0.0007029150318098019, 1100.0: 0.0006819466128173876, 1150.0: 0.0006259004224795693}",-14.116138897263752,-1.6772975711722782
16,COBYLA,1,12,136.16,64.55613371322666,0.2293679125562407,0.3099720782177541,0.022097856400946293,0.017242307167358955,"0       0.001542
1       0.000806
2       0.002838
3       0.000912
4       0.004682
          ...   
4091    0.001310
4092    0.000249
4093    0.000255
4094    0.000223
4095    0.000796
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.026195890642793995, 300.0: 0.034549031373539374, 175.0: 0.04401964300185597, 50.0: 0.04787983793551813, 125.0: 0.0570188982044035, 0.0: 0.022097856400946282, 250.0: 0.040590824920794126, 375.0: 0.030341983617840775, 75.0: 0.04972186569915759, 325.0: 0.03978803066270156, 200.0: 0.03981933810668851, 25.0: 0.04855580574927296, 100.0: 0.043075401936642256, 225.0: 0.0378231326496468, 350.0: 0.030514537642229264, 275.0: 0.04154516220447743, 150.0: 0.03922642717635612, 400.0: 0.035687012142800095, 450.0: 0.027950347527466765, 500.0: 0.02345367575361628, 475.0: 0.027179196240637988, 525.0: 0.027151365047268994, 575.0: 0.020635327444574494, 550.0: 0.02309057396080665, 600.0: 0.02355582565131605, 650.0: 0.015733141545102854, 625.0: 0.016905988505434465, 675.0: 0.012297860211802092, 700.0: 0.01115121528932795, 750.0: 0.00904683326543775, 725.0: 0.008802571055758684, 775.0: 0.007117991717946702, 800.0: 0.0066391652829001, 850.0: 0.00702614059350265, 825.0: 0.005732702497703543, 875.0: 0.0038264368057183127, 900.0: 0.0034330434755529887, 950.0: 0.002259403289309981, 925.0: 0.0020562054781053185, 975.0: 0.001462091761709779, 1000.0: 0.0011518728337231157, 1050.0: 0.0008542816600607655, 1025.0: 0.0009414827127709085, 1075.0: 0.0005831206607581369, 1100.0: 0.0007150499265289624, 1150.0: 0.000796409737492668}",-14.116138897263752,-3.23778931221934
17,DA,1,12,2535.56,586.4805592685916,0.8307961492853053,0.07124987229604093,0.0580859375,0.010735509287778049,"0       0.001133
1       0.001582
2       0.002148
3       0.001445
4       0.002715
          ...   
4091    0.000000
4092    0.000020
4093    0.000020
4094    0.000000
4095    0.000254
Length: 3919, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0353125, 300.0: 0.033945312500000005, 175.0: 0.048417968750000075, 50.0: 0.05005859375000005, 125.0: 0.050722656250000046, 0.0: 0.027578124999999988, 250.0: 0.035507812500000006, 375.0: 0.029238281249999987, 75.0: 0.052734375000000014, 325.0: 0.032128906249999985, 200.0: 0.04658203125, 25.0: 0.05648437500000004, 100.0: 0.05505859375000002, 225.0: 0.04550781250000006, 350.0: 0.03031249999999998, 275.0: 0.04169921875000001, 150.0: 0.05656250000000001, 400.0: 0.03255859374999998, 450.0: 0.03201171874999999, 500.0: 0.02925781249999999, 475.0: 0.029746093749999973, 525.0: 0.020234374999999985, 575.0: 0.019492187499999987, 550.0: 0.017910156249999983, 600.0: 0.011738281249999984, 650.0: 0.008124999999999993, 625.0: 0.014277343749999989, 675.0: 0.010800781249999994, 700.0: 0.007890624999999997, 750.0: 0.006874999999999998, 725.0: 0.006874999999999996, 775.0: 0.005117187499999999, 800.0: 0.0030078125000000005, 850.0: 0.002421875, 825.0: 0.002890625, 875.0: 0.0013671875000000001, 900.0: 0.00111328125, 950.0: 0.00046875, 925.0: 0.0012500000000000002, 975.0: 0.00021484375, 1000.0: 0.00021484375, 1050.0: 0.00013671875, 1025.0: 0.0001953125, 1075.0: 7.8125e-05, 1100.0: 3.90625e-05, 1150.0: 1.953125e-05}",-14.116138897263752,-11.727633838623245
18,DE,1,12,545.34,67.22220168962036,0.8321533841575232,0.042628331340666924,0.057714882209007314,0.00504778785622314,"0       1.180990e-03
1       1.262575e-03
2       1.696866e-03
3       1.362076e-03
4       2.018658e-03
            ...     
4091    1.382095e-06
4092    2.866461e-06
4093    3.366541e-06
4094    6.854831e-07
4095    2.414337e-07
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0031924701723883148, 300.0: 0.022347468683905605, 175.0: 0.0713200015838565, 50.0: 0.11085073498869694, 125.0: 0.09245201552676362, 0.0: 0.057714882209007314, 250.0: 0.039746065270186814, 375.0: 0.007356601701116261, 75.0: 0.1061705734005694, 325.0: 0.017139777818311323, 200.0: 0.060819305599317176, 25.0: 0.1141037388024251, 100.0: 0.09815717680893007, 225.0: 0.04922041219698711, 350.0: 0.010218903253939622, 275.0: 0.03165611726016161, 150.0: 0.07932145553417022, 400.0: 0.0041393829301368396, 450.0: 0.0016192795969119387, 500.0: 0.0015352894380281099, 475.0: 0.0015482072488309292, 525.0: 0.0020391072377219815, 575.0: 0.002406581617255149, 550.0: 0.0024836024594524185, 600.0: 0.0028134921341989795, 650.0: 0.002101422233273873, 625.0: 0.0022659771575446494, 675.0: 0.0016694245893553563, 700.0: 0.0013266471442695239, 750.0: 0.0006140188851031551, 725.0: 0.0009150536391435137, 775.0: 0.0003583949674323451, 800.0: 0.00020618010758843635, 850.0: 3.023706773143409e-05, 825.0: 8.09216734666185e-05, 875.0: 6.939323227113611e-06, 900.0: 9.04868829493654e-06, 950.0: 9.05099738077949e-06, 925.0: 6.189863803270197e-06, 975.0: 9.001216384605125e-06, 1000.0: 7.687047573738876e-06, 1050.0: 3.3438498262500096e-06, 1025.0: 5.016054002270257e-06, 1075.0: 1.2690222019439242e-06, 1100.0: 1.2915654232095645e-06, 1150.0: 2.414337033536701e-07}",-14.116138897263752,-11.74679275459568
19,FS,1,12,457.36,5.624091037669998,0.8317470950489323,0.04547229981241513,0.05795498136198188,0.0033710670984724543,"0       0.001337
1       0.001285
2       0.002145
3       0.001445
4       0.002873
          ...   
4091    0.000011
4092    0.000005
4093    0.000009
4094    0.000012
4095    0.000053
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0030381733060411095, 300.0: 0.021836952820266962, 175.0: 0.07190396740627407, 50.0: 0.1113391419460099, 125.0: 0.0937325684961512, 0.0: 0.057954981361981885, 250.0: 0.0393539257372523, 375.0: 0.007332251534241682, 75.0: 0.10713966571943352, 325.0: 0.016653050865710898, 200.0: 0.06048786409594137, 25.0: 0.11504746141062651, 100.0: 0.09812552986221647, 225.0: 0.049508619895744614, 350.0: 0.009801760234230874, 275.0: 0.031054447495600736, 150.0: 0.07937291890982848, 400.0: 0.002712385914677406, 450.0: 0.0011851210445452624, 500.0: 0.0014580101221871454, 475.0: 0.0012723378404443555, 525.0: 0.0017939349963977582, 575.0: 0.0023521725973385823, 550.0: 0.0022245735371610106, 600.0: 0.0024503502462572863, 650.0: 0.002092534917583174, 625.0: 0.0023123181717762914, 675.0: 0.0017154382847260415, 700.0: 0.0013816880760782581, 750.0: 0.0006716403099648801, 725.0: 0.0009844404672865973, 775.0: 0.000438498422004289, 800.0: 0.00026466368768576076, 850.0: 0.00011439174971140444, 825.0: 0.0001551755094562028, 875.0: 7.919580755906646e-05, 900.0: 8.149971053356058e-05, 950.0: 7.77605888175971e-05, 925.0: 8.11909855424385e-05, 975.0: 7.420829656349222e-05, 1000.0: 7.4974560734644e-05, 1050.0: 6.066464600849815e-05, 1025.0: 5.978653945761573e-05, 1075.0: 4.008131014258747e-05, 1100.0: 5.4568208962699395e-05, 1150.0: 5.311235284301101e-05}",-14.116138897263752,-11.741057521106368
20,Nelder-Mead,1,12,529.14,16.32545252052757,0.13424513249413794,0.148313245552941,0.0167578125,0.012269543064504023,"0       0.000996
1       0.000527
2       0.000957
3       0.000410
4       0.001484
          ...   
4091    0.001621
4092    0.000273
4093    0.000879
4094    0.000645
4095    0.000879
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.03119140625, 300.0: 0.0369921875, 175.0: 0.038085937499999986, 50.0: 0.029843750000000006, 125.0: 0.04291015624999999, 0.0: 0.016757812499999997, 250.0: 0.03496093749999998, 375.0: 0.037167968749999995, 75.0: 0.033554687500000006, 325.0: 0.04488281249999995, 200.0: 0.03369140625000001, 25.0: 0.0346484375, 100.0: 0.02894531250000002, 225.0: 0.03439453125, 350.0: 0.03705078124999995, 275.0: 0.03796874999999998, 150.0: 0.03494140625, 400.0: 0.04441406249999997, 450.0: 0.03599609374999999, 500.0: 0.029062499999999998, 475.0: 0.032773437499999995, 525.0: 0.031074218750000004, 575.0: 0.02611328124999999, 550.0: 0.028789062499999993, 600.0: 0.025078124999999993, 650.0: 0.0196875, 625.0: 0.019160156249999994, 675.0: 0.014765624999999996, 700.0: 0.01701171875, 750.0: 0.012363281249999998, 725.0: 0.010136718749999996, 775.0: 0.010488281249999997, 800.0: 0.009062500000000001, 850.0: 0.008789062500000002, 825.0: 0.00728515625, 875.0: 0.005781250000000002, 900.0: 0.006132812500000001, 950.0: 0.00310546875, 925.0: 0.004433593750000001, 975.0: 0.00205078125, 1000.0: 0.0025, 1050.0: 0.00142578125, 1025.0: 0.0016601562500000002, 1075.0: 0.0010546875, 1100.0: 0.0009375, 1150.0: 0.00087890625}",-14.116138897263752,-1.895022936568827
21,Powell,1,12,108.68,43.98883494706356,0.42699149611255166,0.34902515736684453,0.031158484792221337,0.02155766502155028,"0       0.002201
1       0.000972
2       0.002819
3       0.001044
4       0.005288
          ...   
4091    0.001306
4092    0.000188
4093    0.000332
4094    0.000147
4095    0.000688
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.021412357972164852, 300.0: 0.02942751489866989, 175.0: 0.05385364701085614, 50.0: 0.06343297312401876, 125.0: 0.07274033006221428, 0.0: 0.031158484792221334, 250.0: 0.03913259032436639, 375.0: 0.023622923797330588, 75.0: 0.06792857204253595, 325.0: 0.038465910813124934, 200.0: 0.04573025576656598, 25.0: 0.06876059120676034, 100.0: 0.05791706449702595, 225.0: 0.041136479947237084, 350.0: 0.024416899472692943, 275.0: 0.038916696888690705, 150.0: 0.04913653641208906, 400.0: 0.0311988558174758, 450.0: 0.021678193216338855, 500.0: 0.015937525082729952, 475.0: 0.01911285517588335, 525.0: 0.018815296437839458, 575.0: 0.013977064490814279, 550.0: 0.017221115764553156, 600.0: 0.01717954148900393, 650.0: 0.010797063942417348, 625.0: 0.009911670010048014, 675.0: 0.008118845133082867, 700.0: 0.008969647860056712, 750.0: 0.005671340604989794, 725.0: 0.006542336204490812, 775.0: 0.004645612221976629, 800.0: 0.004067692160101549, 850.0: 0.004184627798261527, 825.0: 0.002911087935589859, 875.0: 0.002527245703873892, 900.0: 0.002216446924648883, 950.0: 0.001291747101538359, 925.0: 0.0012088624961869398, 975.0: 0.0010160918342366101, 1000.0: 0.0007323261509190835, 1050.0: 0.000541185232299701, 1025.0: 0.000615693537034399, 1075.0: 0.00044300991742857344, 1100.0: 0.0005891289555475649, 1150.0: 0.0006880617720666473}",-14.116138897263752,-6.027471267075234
22,SHGO,1,12,6048.0,0.0,0.8626046579244622,0.00412131275585382,0.05849609375,0.007147610309039156,"0       0.001152
1       0.001406
2       0.002070
3       0.001445
4       0.001992
          ...   
4091    0.000000
4092    0.000000
4093    0.000000
4094    0.000000
4095    0.000000
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0031054687500000015, 300.0: 0.021386718749999978, 175.0: 0.07087890625, 50.0: 0.11068359375000004, 125.0: 0.09349609374999995, 0.0: 0.05849609375000002, 250.0: 0.03851562499999997, 375.0: 0.0071874999999999864, 75.0: 0.10751953125000005, 325.0: 0.015761718749999973, 200.0: 0.059550781250000004, 25.0: 0.1165234375, 100.0: 0.10062500000000006, 225.0: 0.049218750000000006, 350.0: 0.009980468749999973, 275.0: 0.0300390625, 150.0: 0.07945312499999997, 400.0: 0.0028710937500000017, 450.0: 0.0017382812500000007, 500.0: 0.001757812500000001, 475.0: 0.0017187500000000009, 525.0: 0.002695312500000002, 575.0: 0.0026367187500000015, 550.0: 0.0025585937500000014, 600.0: 0.0024023437500000013, 650.0: 0.0018359375000000012, 625.0: 0.0023632812500000012, 675.0: 0.0016210937500000008, 700.0: 0.0012890625000000005, 750.0: 0.0005273437500000001, 725.0: 0.0008593750000000004, 775.0: 0.00021484374999999997, 800.0: 0.00023437499999999996, 850.0: 3.90625e-05, 825.0: 0.00015625, 875.0: 1.953125e-05, 900.0: 1.953125e-05, 950.0: 0.0, 925.0: 1.953125e-05, 975.0: 0.0, 1000.0: 0.0, 1050.0: 0.0, 1025.0: 0.0, 1075.0: 0.0, 1100.0: 0.0, 1150.0: 0.0}",-14.116138897263752,-12.176647164688394
23,SPSA,1,12,400.0,0.0,0.02510529029121639,0.11859590349126435,0.014851084093613838,0.004048132213379518,"0       0.001913
1       0.000602
2       0.000776
3       0.000244
4       0.001246
          ...   
4091    0.000212
4092    0.000222
4093    0.000232
4094    0.000261
4095    0.000241
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.034523907771910056, 300.0: 0.03868422461647486, 175.0: 0.035284075112554235, 50.0: 0.030639856368985446, 125.0: 0.03406558912061523, 0.0: 0.014851084093613838, 250.0: 0.04072676999470758, 375.0: 0.037097635360045685, 75.0: 0.03166504041356318, 325.0: 0.036006003754054446, 200.0: 0.03808832428848186, 25.0: 0.030072326725464848, 100.0: 0.0329740101159559, 225.0: 0.040599461302339546, 350.0: 0.03593157720877837, 275.0: 0.04076429455633892, 150.0: 0.032752749931373545, 400.0: 0.03387835877712581, 450.0: 0.033320045336636475, 500.0: 0.031558742214988195, 475.0: 0.03420858653717507, 525.0: 0.02952335103797676, 575.0: 0.027026097627347444, 550.0: 0.027671254539614096, 600.0: 0.024323696948914526, 650.0: 0.02226549108796407, 625.0: 0.02423114997784913, 675.0: 0.019526538697908737, 700.0: 0.01703629932648763, 750.0: 0.013075303977511325, 725.0: 0.014603378837409963, 775.0: 0.011405134648174352, 800.0: 0.010321939238885173, 850.0: 0.006969190393176631, 825.0: 0.00852878951993292, 875.0: 0.00590328797101929, 900.0: 0.0048575245206677825, 950.0: 0.003072069569662682, 925.0: 0.0040108637962154945, 975.0: 0.002482913802919438, 1000.0: 0.002013295192287572, 1050.0: 0.0009804495539900062, 1025.0: 0.001296042940383999, 1075.0: 0.0005133140500235457, 1100.0: 0.00042935979842536275, 1150.0: 0.0002405993440690598}",-14.116138897263752,-0.35438976480693773
24,TNC,1,12,147.96,57.84149375664498,0.23485352637417667,0.3156445372774499,0.020962325646989077,0.01757223327871445,"0       0.001413
1       0.000787
2       0.002099
3       0.000653
4       0.003174
          ...   
4091    0.001370
4092    0.000182
4093    0.000266
4094    0.000174
4095    0.000454
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.027670516691978786, 300.0: 0.03474620565057984, 175.0: 0.04260160740039795, 50.0: 0.04342688817343184, 125.0: 0.05491302022616722, 0.0: 0.020962325646989084, 250.0: 0.03893741691377669, 375.0: 0.029850600979403782, 75.0: 0.04955316585723057, 325.0: 0.042082823407192244, 200.0: 0.0409089471004718, 25.0: 0.047347248094685906, 100.0: 0.042360467282708064, 225.0: 0.03994333246075128, 350.0: 0.02959136241490693, 275.0: 0.044570320243476444, 150.0: 0.04062891833775576, 400.0: 0.03598194958791987, 450.0: 0.028333228317229762, 500.0: 0.024647325878689404, 475.0: 0.02661208408681552, 525.0: 0.028436544759141757, 575.0: 0.02323447319541124, 550.0: 0.023826752003214276, 600.0: 0.02428484732687179, 650.0: 0.01671564261019253, 625.0: 0.01535309947329676, 675.0: 0.012130344367747846, 700.0: 0.012463569895762973, 750.0: 0.008641664341028723, 725.0: 0.009558368178747868, 775.0: 0.007898232049571317, 800.0: 0.005987486325015514, 850.0: 0.006122617428342032, 825.0: 0.004329814016877979, 875.0: 0.0033763682180147866, 900.0: 0.0030548198170483555, 950.0: 0.0019826338339553134, 925.0: 0.0017635036149629248, 975.0: 0.0012824583903723527, 1000.0: 0.0011219137822754556, 1050.0: 0.0007104795023946756, 1025.0: 0.0007260469605045528, 1075.0: 0.00040830534094017776, 1100.0: 0.00046593078517283927, 1150.0: 0.0004543290305765743}",-14.116138897263752,-3.3152249988100744
25,UMDA,1,12,2094.0,1014.2918712086773,0.320470928024071,0.26854189703165404,0.02046875,0.015026323744463832,"0       0.000820
1       0.000723
2       0.000723
3       0.000645
4       0.001035
          ...   
4091    0.000586
4092    0.000117
4093    0.000313
4094    0.000293
4095    0.000430
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.030312499999999996, 300.0: 0.03689453124999997, 175.0: 0.04132812500000001, 50.0: 0.037539062499999984, 125.0: 0.059296875000000006, 0.0: 0.020468750000000004, 250.0: 0.040625, 375.0: 0.02955078124999999, 75.0: 0.04427734375, 325.0: 0.048378906249999985, 200.0: 0.04460937499999999, 25.0: 0.043046875, 100.0: 0.041679687499999986, 225.0: 0.035937500000000004, 350.0: 0.032441406249999985, 275.0: 0.044121093749999965, 150.0: 0.03945312499999999, 400.0: 0.049882812499999984, 450.0: 0.031582031249999996, 500.0: 0.021289062499999997, 475.0: 0.02687500000000001, 525.0: 0.0234375, 575.0: 0.018554687499999993, 550.0: 0.023574218749999997, 600.0: 0.025507812499999998, 650.0: 0.013906249999999997, 625.0: 0.015488281250000003, 675.0: 0.010488281249999995, 700.0: 0.013300781249999996, 750.0: 0.0092578125, 725.0: 0.009199218749999998, 775.0: 0.006347656249999999, 800.0: 0.005625, 850.0: 0.004707031250000002, 825.0: 0.005429687500000001, 875.0: 0.003300781250000001, 900.0: 0.0037109375000000007, 950.0: 0.0020117187499999996, 925.0: 0.0017187500000000002, 975.0: 0.0014453125, 1000.0: 0.001015625, 1050.0: 0.0005859375, 1025.0: 0.00076171875, 1075.0: 0.00025390625, 1100.0: 0.0003515625, 1150.0: 0.0004296875}",-14.116138897263752,-4.523812132522801
26,BFGS,1,14,71.6,44.07175966534579,0.15691519346424748,0.3173413968651476,0.015617499206909212,0.017948613031736414,"0        0.000671
1        0.000350
2        0.000332
3        0.000181
4        0.000329
           ...   
16379    0.000051
16380    0.000046
16381    0.000050
16382    0.000043
16383    0.000070
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.0320896197691364, 325.0: 0.031528721548111455, 300.0: 0.030247620306329253, 200.0: 0.030012947153378277, 175.0: 0.030601483180709203, 75.0: 0.032302690214583436, 50.0: 0.031006620966180717, 125.0: 0.03285407160593465, 25.0: 0.03238880437442889, 0.0: 0.015617499206909217, 100.0: 0.030282022332765387, 225.0: 0.029409966570010347, 250.0: 0.0278499466003093, 350.0: 0.028897158857279653, 375.0: 0.030743698971907946, 475.0: 0.03253794230704249, 275.0: 0.03253107908282478, 150.0: 0.029406542235115126, 400.0: 0.029729045922927275, 525.0: 0.030105555665406687, 450.0: 0.030451134172197174, 575.0: 0.028060429035180596, 550.0: 0.026224629811525353, 500.0: 0.0281313948549376, 600.0: 0.026446218353799116, 650.0: 0.02592199069970604, 625.0: 0.028228859028652173, 675.0: 0.023093418949174497, 725.0: 0.021286555835639185, 700.0: 0.02022152863729271, 750.0: 0.019700603184681562, 800.0: 0.014554427951266373, 775.0: 0.017106107090520465, 825.0: 0.01397117207685661, 875.0: 0.011176380395444782, 850.0: 0.012343463744827716, 900.0: 0.00885859290495153, 925.0: 0.008140573993915108, 975.0: 0.005984659686167777, 950.0: 0.006574763987036609, 1000.0: 0.0048159615193597, 1025.0: 0.004081127467717313, 1075.0: 0.0029949226936130786, 1050.0: 0.0033196640020526583, 1100.0: 0.0021535126048327804, 1125.0: 0.0017497749979907703, 1175.0: 0.001038526916317399, 1150.0: 0.0012915744291435497, 1200.0: 0.0007250704691779712, 1225.0: 0.0004597804506664548, 1275.0: 0.00022288881291105653, 1250.0: 0.00027809463458187316, 1300.0: 8.224820402192742e-05, 1325.0: 9.642985328474471e-05, 1375.0: 7.04816792647391e-05}",-20.16233701296345,-3.163777013080517
27,BH,1,14,106237.86,271.1784659592277,0.6503803878523403,0.20783268686001904,0.02779296875,0.024084660617812226,"0        0.001719
1        0.000879
2        0.000371
3        0.000469
4        0.000547
           ...   
16379    0.000000
16380    0.000020
16381    0.000020
16382    0.000000
16383    0.000000
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.029999999999999912, 325.0: 0.03802734375000007, 300.0: 0.029667968749999912, 200.0: 0.035585937500000046, 175.0: 0.03814453125000007, 75.0: 0.04296875000000006, 50.0: 0.03310546875000006, 125.0: 0.039179687500000095, 25.0: 0.038652343750000116, 0.0: 0.01757812499999999, 100.0: 0.03218750000000002, 225.0: 0.030976562499999933, 250.0: 0.0352734375, 350.0: 0.029082031249999928, 375.0: 0.028867187499999905, 475.0: 0.031953125, 275.0: 0.028847656249999916, 150.0: 0.033105468749999985, 400.0: 0.03748046875000006, 525.0: 0.027949218749999945, 450.0: 0.039433593750000016, 575.0: 0.02398437499999996, 550.0: 0.030468749999999944, 500.0: 0.025175781249999956, 600.0: 0.03523437500000004, 650.0: 0.015605468749999967, 625.0: 0.022851562499999933, 675.0: 0.033085937500000016, 725.0: 0.012480468749999972, 700.0: 0.01427734374999998, 750.0: 0.012558593749999982, 800.0: 0.008203124999999992, 775.0: 0.0066992187499999864, 825.0: 0.010449218749999985, 875.0: 0.006425781249999985, 850.0: 0.006015624999999998, 900.0: 0.004277343750000002, 925.0: 0.004609374999999998, 975.0: 0.002792968750000001, 950.0: 0.0041210937500000015, 1000.0: 0.002441406250000001, 1025.0: 0.0013671875000000003, 1075.0: 0.001992187500000001, 1050.0: 0.0030859375, 1100.0: 0.00494140625, 1125.0: 0.00037109375000000006, 1175.0: 0.0010546875, 1150.0: 0.00048828125, 1200.0: 3.90625e-05, 1225.0: 0.0008203125000000001, 1275.0: 3.90625e-05, 1250.0: 1.953125e-05, 1300.0: 1.953125e-05, 1325.0: 0.00017578125, 1375.0: 0.0004296875}",-20.16233701296345,-13.113188566500769
28,CG,1,14,95.76,57.130923325288556,0.14979895634549195,0.28195002868859886,0.012736649769218449,0.012138773332947798,"0        0.002210
1        0.000688
2        0.000558
3        0.000191
4        0.000555
           ...   
16379    0.000066
16380    0.000051
16381    0.000067
16382    0.000063
16383    0.000162
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03476637671596753, 325.0: 0.03644862016352685, 300.0: 0.032772185254967855, 200.0: 0.028482136786871635, 175.0: 0.033244679144348956, 75.0: 0.031619821436804044, 50.0: 0.026209667193269292, 125.0: 0.04038390557105138, 25.0: 0.03045715327885571, 0.0: 0.012736649769218452, 100.0: 0.02312306767822317, 225.0: 0.03054885545981431, 250.0: 0.027590306153114346, 350.0: 0.027342773731063932, 375.0: 0.03354882084209613, 475.0: 0.03192506491580237, 275.0: 0.034103186890022924, 150.0: 0.02460002086705052, 400.0: 0.02847142210160847, 525.0: 0.029410343842105214, 450.0: 0.029391423223396704, 575.0: 0.029605070735630807, 550.0: 0.026669052612335868, 500.0: 0.02604295329864078, 600.0: 0.025403121254116614, 650.0: 0.026274187036259094, 625.0: 0.031232928958365408, 675.0: 0.02457316515934171, 725.0: 0.02294901574177249, 700.0: 0.019549565906029142, 750.0: 0.019864592365073607, 800.0: 0.014578083422362898, 775.0: 0.01736826539869108, 825.0: 0.014720551123128388, 875.0: 0.0109797340526653, 850.0: 0.012124412172657865, 900.0: 0.008050323428347977, 925.0: 0.007624106765228185, 975.0: 0.0057642357451869845, 950.0: 0.006045324594625795, 1000.0: 0.004315778510984581, 1025.0: 0.003852175841733829, 1075.0: 0.0029752514451506585, 1050.0: 0.0031305133099378303, 1100.0: 0.0021578128598802875, 1125.0: 0.0018784433988868643, 1175.0: 0.0011957565858804744, 1150.0: 0.001370563483361672, 1200.0: 0.0008323720946538149, 1225.0: 0.0005969316920857305, 1275.0: 0.0002970438672802643, 1250.0: 0.0003573525101517553, 1300.0: 0.00011945893440603025, 1325.0: 0.00016291349289830858, 1375.0: 0.0001624611830679397}",-20.16233701296345,-3.020297042028009
29,COBYLA,1,14,129.52,67.9571158893607,0.1794273674599854,0.28020677232718777,0.012295841404262306,0.012377471556380106,"0        0.002119
1        0.000638
2        0.000494
3        0.000196
4        0.000491
           ...   
16379    0.000054
16380    0.000043
16381    0.000055
16382    0.000063
16383    0.000227
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03926773548244659, 325.0: 0.03866398590699265, 300.0: 0.030265176788181438, 200.0: 0.026273303954411527, 175.0: 0.03498356538343784, 75.0: 0.03450129553157338, 50.0: 0.026161612624761504, 125.0: 0.04330488151161964, 25.0: 0.033155615775107665, 0.0: 0.012295841404262304, 100.0: 0.022835073225880454, 225.0: 0.03494157146900864, 250.0: 0.02459727277522129, 350.0: 0.027284688705740738, 375.0: 0.03799290765365739, 475.0: 0.03610336407549625, 275.0: 0.035675751607508896, 150.0: 0.02279703134501601, 400.0: 0.028773465724429802, 525.0: 0.03145375844481203, 450.0: 0.02760878435656277, 575.0: 0.0299724636534823, 550.0: 0.024848128476796193, 500.0: 0.026348792732677758, 600.0: 0.022880449691389287, 650.0: 0.020933074152918996, 625.0: 0.03169858673105947, 675.0: 0.02443144463904261, 725.0: 0.021134263336542183, 700.0: 0.01690334006146035, 750.0: 0.01634929596264127, 800.0: 0.012489385663849141, 775.0: 0.01737263352802127, 825.0: 0.015585266052053676, 875.0: 0.011015130878451074, 850.0: 0.010258239501371209, 900.0: 0.0071783682143757655, 925.0: 0.0076024003512919274, 975.0: 0.0059975344797149445, 950.0: 0.005476951888554564, 1000.0: 0.0043970539740701845, 1025.0: 0.0038564810333856754, 1075.0: 0.0030989319379892966, 1050.0: 0.002858550777865951, 1100.0: 0.0020630507908377836, 1125.0: 0.0017863721242505086, 1175.0: 0.0009695366682192832, 1150.0: 0.0011430430223120648, 1200.0: 0.0007316568103955435, 1225.0: 0.0004804522914656919, 1275.0: 0.00032196134541767634, 1250.0: 0.0003202139408221312, 1300.0: 0.00013266493765156363, 1325.0: 0.00020018816872910107, 1375.0: 0.00022740843476459131}",-20.16233701296345,-3.617675052077057
30,DA,1,14,2266.3,636.9314641309534,0.8746687233505501,0.03979873704449895,0.05490234375,0.008300873161255858,"0        0.002207
1        0.001484
2        0.001055
3        0.000703
4        0.001387
           ...   
16378    0.000000
16379    0.000000
16380    0.000000
16381    0.000039
16383    0.000059
Length: 10569, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.030703124999999932, 325.0: 0.039550781250000014, 300.0: 0.04349609375000005, 200.0: 0.034062499999999996, 175.0: 0.047246093750000086, 75.0: 0.038964843750000026, 50.0: 0.037382812500000036, 125.0: 0.05248046875000015, 25.0: 0.037363281250000005, 0.0: 0.01972656249999998, 100.0: 0.035644531250000035, 225.0: 0.03611328125000002, 250.0: 0.042265625000000084, 350.0: 0.032343749999999914, 375.0: 0.03365234375, 475.0: 0.023242187499999952, 275.0: 0.03601562499999997, 150.0: 0.04095703125000001, 400.0: 0.030781249999999948, 525.0: 0.01968749999999997, 450.0: 0.02623046874999996, 550.0: 0.01769531249999997, 500.0: 0.02054687499999996, 600.0: 0.018144531249999984, 575.0: 0.018808593749999963, 675.0: 0.010507812499999984, 625.0: 0.011328124999999977, 650.0: 0.011933593749999985, 750.0: 0.00525390625, 700.0: 0.010117187499999984, 725.0: 0.011132812499999986, 825.0: 0.0054101562499999966, 775.0: 0.004960937499999997, 850.0: 0.0038281250000000012, 900.0: 0.0019140625000000002, 925.0: 0.0018945312500000004, 875.0: 0.0031835937500000002, 800.0: 0.005605468749999997, 975.0: 0.001328125, 1025.0: 0.0039648437500000005, 1000.0: 0.0012500000000000002, 950.0: 0.0004296875, 1050.0: 0.00041015625000000004, 1125.0: 0.0016796875000000002, 1075.0: 0.0029882812500000005, 1175.0: 0.00013671874999999999, 1100.0: 0.00080078125, 1150.0: 0.00056640625, 1225.0: 0.000390625, 1275.0: 1.953125e-05, 1200.0: 0.00025390625, 1250.0: 0.00017578125, 1300.0: 0.0003125, 1325.0: 5.859375e-05, 1375.0: 3.90625e-05}",-20.16233701296345,-17.63536557489229
31,DE,1,14,539.58,78.58857168825503,0.8732601709447383,0.02181290961801031,0.05603138140692573,0.003355707909170247,"0        1.647703e-03
1        1.195257e-03
2        1.159809e-03
3        8.238938e-04
4        1.158404e-03
             ...     
16379    1.783772e-06
16380    8.345506e-07
16381    1.777806e-06
16382    2.059955e-06
16383    5.588318e-06
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.004469030523972685, 325.0: 0.018540048243561202, 300.0: 0.022725896265362748, 200.0: 0.060143529708653845, 175.0: 0.07031363233469137, 75.0: 0.10447766221749806, 50.0: 0.10802662349473113, 125.0: 0.09157312318869447, 25.0: 0.1121161627972087, 0.0: 0.056031381406925714, 100.0: 0.09602982265216793, 225.0: 0.04956754727736045, 250.0: 0.03968052009452374, 350.0: 0.01092411223168417, 375.0: 0.008705462660926906, 475.0: 0.0022014207662236266, 275.0: 0.031440310752478356, 150.0: 0.0787772393566533, 400.0: 0.003961022836852385, 525.0: 0.0025369068805658284, 450.0: 0.00229093995093049, 575.0: 0.0029892869658020627, 550.0: 0.0028787523201177796, 500.0: 0.002294397493607741, 600.0: 0.003070891746809527, 650.0: 0.002649507235490885, 625.0: 0.00288297662113717, 675.0: 0.0022590550069421177, 725.0: 0.0013887796104411455, 700.0: 0.001839604195055336, 750.0: 0.0009897072283031765, 800.0: 0.0004141593621946266, 775.0: 0.0006685388667379199, 825.0: 0.00024379573100740046, 875.0: 8.845292387005962e-05, 850.0: 0.00014286496546172717, 900.0: 7.254065892818618e-05, 925.0: 6.84572077976937e-05, 975.0: 7.080492505924274e-05, 950.0: 7.045217776831848e-05, 1000.0: 6.643984790876614e-05, 1025.0: 5.9896507817240926e-05, 1075.0: 4.168562385656565e-05, 1050.0: 4.971992621845656e-05, 1100.0: 3.287239939509608e-05, 1125.0: 2.681291148003648e-05, 1175.0: 1.842376380315527e-05, 1150.0: 2.2823318037657572e-05, 1200.0: 1.5301999151671774e-05, 1225.0: 1.337926886891138e-05, 1275.0: 1.0235374870869775e-05, 1250.0: 9.87000864356553e-06, 1300.0: 5.075024115581705e-06, 1325.0: 6.4548238014268375e-06, 1375.0: 5.588317830953733e-06}",-20.16233701296345,-17.60696586658589
32,FS,1,14,460.14,15.2722100561772,0.8514472569417804,0.05711960396920426,0.052675810866269046,0.008788113542073836,"0        0.003416
1        0.001549
2        0.001406
3        0.000844
4        0.001404
           ...   
16379    0.000014
16380    0.000006
16381    0.000014
16382    0.000016
16383    0.000045
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.006598746533291325, 325.0: 0.02358020244014755, 300.0: 0.0229117732940459, 200.0: 0.05749399892834049, 175.0: 0.07191165661003493, 75.0: 0.10422500358362745, 50.0: 0.10158577723429364, 125.0: 0.10112642391450395, 25.0: 0.10920813816544916, 0.0: 0.052675810866269046, 100.0: 0.08853904890882722, 225.0: 0.04853041210406231, 250.0: 0.03871711076510788, 350.0: 0.011665826858375418, 375.0: 0.011566940038267927, 475.0: 0.003030804167655409, 275.0: 0.03180871992947659, 150.0: 0.07305057220116733, 400.0: 0.004491843376605706, 525.0: 0.0028391782753532584, 450.0: 0.0029744273821899108, 575.0: 0.0031055300234776534, 550.0: 0.0030211454087873007, 500.0: 0.0025774549482643376, 600.0: 0.0032344428794744873, 650.0: 0.00273299650008526, 625.0: 0.0029341379557918123, 675.0: 0.0023557676098028475, 725.0: 0.001586767730335298, 700.0: 0.001978894863946127, 750.0: 0.0012237532386703825, 800.0: 0.000720338669387941, 775.0: 0.0009450756436133235, 825.0: 0.0005588950614317081, 875.0: 0.0003911340471500677, 850.0: 0.0004590365609642343, 900.0: 0.0003660438560824069, 925.0: 0.00034695286116489296, 975.0: 0.000320987186253115, 950.0: 0.0003350363703039831, 1000.0: 0.0002996809916654127, 1025.0: 0.0002854220930264115, 1075.0: 0.00023728787282355237, 1050.0: 0.00024745391387270057, 1100.0: 0.00019965730734635494, 1125.0: 0.00018221111350645483, 1175.0: 0.00013920867419864178, 1150.0: 0.0001638919262910256, 1200.0: 0.00011837286331236091, 1225.0: 0.0001048943929842877, 1275.0: 8.104318902264956e-05, 1250.0: 7.786139323333368e-05, 1300.0: 4.0276693866082706e-05, 1325.0: 5.133120105541527e-05, 1375.0: 4.4599381715521257e-05}",-20.16233701296345,-17.167166543223463
33,Nelder-Mead,1,14,526.94,10.769233956043484,0.11570248878059493,0.15855113124499037,0.00880859375,0.010306302144396968,"0        0.000527
1        0.000254
2        0.000234
3        0.000137
4        0.000254
           ...   
16379    0.000137
16380    0.000039
16381    0.000059
16382    0.000234
16383    0.000605
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03156249999999981, 325.0: 0.03347656249999983, 300.0: 0.029453124999999847, 200.0: 0.023417968749999876, 175.0: 0.02574218749999989, 75.0: 0.02244140624999991, 50.0: 0.022890624999999932, 125.0: 0.027617187499999876, 25.0: 0.022148437499999934, 0.0: 0.010527343749999977, 100.0: 0.02160156249999993, 225.0: 0.026386718749999854, 250.0: 0.027636718749999872, 350.0: 0.028886718749999818, 375.0: 0.03130859374999981, 475.0: 0.031347656249999786, 275.0: 0.028652343749999833, 150.0: 0.021738281249999918, 400.0: 0.03091796874999983, 525.0: 0.0344140624999998, 450.0: 0.03421874999999981, 575.0: 0.031269531249999816, 550.0: 0.033789062499999835, 500.0: 0.032949218749999794, 600.0: 0.03365234374999985, 650.0: 0.02714843749999986, 625.0: 0.02914062499999985, 675.0: 0.027792968749999838, 725.0: 0.02031249999999989, 700.0: 0.02462890624999988, 750.0: 0.02164062499999993, 800.0: 0.016367187499999943, 775.0: 0.01841796874999992, 825.0: 0.016503906249999964, 875.0: 0.012324218749999971, 850.0: 0.014589843749999968, 900.0: 0.011835937499999978, 925.0: 0.009804687499999984, 975.0: 0.006796874999999993, 950.0: 0.007656249999999993, 1000.0: 0.006210937499999998, 1025.0: 0.0045312500000000006, 1075.0: 0.0027539062500000016, 1050.0: 0.005253906250000002, 1100.0: 0.0044531250000000005, 1125.0: 0.0025585937500000005, 1175.0: 0.001796875, 1150.0: 0.001328125, 1200.0: 0.0008789062499999999, 1225.0: 0.0004296875, 1275.0: 0.00015625, 1250.0: 0.0006640625, 1300.0: 0.00015625, 1325.0: 9.765625e-05, 1375.0: 0.00015625}",-20.16233701296345,-2.3328325720329777
34,Powell,1,14,120.4,55.31654363750505,0.3754814281997219,0.4025626630766688,0.026996135738117922,0.02265235322423574,"0        0.001514
1        0.000717
2        0.000629
3        0.000378
4        0.000617
           ...   
16379    0.000054
16380    0.000034
16381    0.000058
16382    0.000069
16383    0.000275
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.02578513523472318, 325.0: 0.028930025311802648, 300.0: 0.028157742216944497, 200.0: 0.03910055905255181, 175.0: 0.043118883840765336, 75.0: 0.053364936826940136, 50.0: 0.05490878562173516, 125.0: 0.05175268744047016, 25.0: 0.05557869656229606, 0.0: 0.026996135738117925, 100.0: 0.04801783262856531, 225.0: 0.03731836605997317, 250.0: 0.031985279350968836, 350.0: 0.023317276258897172, 375.0: 0.02565747272643842, 475.0: 0.02309353338113621, 275.0: 0.03155719210449359, 150.0: 0.04315111788854385, 400.0: 0.02134648407200265, 525.0: 0.021656214581068534, 450.0: 0.021108363909688385, 575.0: 0.022660447145344435, 550.0: 0.019276888827938574, 500.0: 0.01953517379340014, 600.0: 0.017801628741116408, 650.0: 0.018461163204924205, 625.0: 0.022079991749259353, 675.0: 0.01803711713962199, 725.0: 0.01542342539011828, 700.0: 0.013537373846923753, 750.0: 0.013560935133758141, 800.0: 0.009967253478187237, 775.0: 0.013106965330017926, 825.0: 0.009528193801912404, 875.0: 0.00744548470507083, 850.0: 0.007860575063682188, 900.0: 0.005315457710558377, 925.0: 0.005428802875623771, 975.0: 0.00416594609070361, 950.0: 0.004285992354745942, 1000.0: 0.002935556864152334, 1025.0: 0.002782599784266739, 1075.0: 0.0023927596891510886, 1050.0: 0.0022863364749507835, 1100.0: 0.0013295065431806156, 1125.0: 0.0011259365360247824, 1175.0: 0.0007371081693752169, 1150.0: 0.0008972335903443177, 1200.0: 0.0004916748425284255, 1225.0: 0.0004261888538359511, 1275.0: 0.00029081314902748654, 1250.0: 0.00031206864510037935, 1300.0: 0.00011830700456900304, 1325.0: 0.00021772911442380523, 1375.0: 0.00027464354803780137}",-20.16233701296345,-7.570583097471632
35,SHGO,1,14,6048.0,0.0,0.8956277966575544,0.003404273078219582,0.05564453125,0.0069342539298382026,"0        0.001836
1        0.001230
2        0.001074
3        0.000762
4        0.001172
           ...   
16379    0.000000
16380    0.000000
16381    0.000000
16382    0.000000
16383    0.000000
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.02568359374999994, 325.0: 0.035957031250000056, 300.0: 0.04099609375000006, 200.0: 0.05402343750000004, 175.0: 0.05189453125000011, 75.0: 0.06775390624999995, 50.0: 0.06664062500000001, 125.0: 0.06074218750000003, 25.0: 0.06541015625000002, 0.0: 0.03455078125000002, 100.0: 0.05994140625000007, 225.0: 0.04384765625000007, 250.0: 0.04615234375000006, 350.0: 0.031210937499999945, 375.0: 0.031855468749999984, 475.0: 0.018554687499999965, 275.0: 0.03832031250000006, 150.0: 0.05515625000000009, 400.0: 0.023417968749999962, 525.0: 0.014707031249999976, 450.0: 0.020722656249999957, 575.0: 0.011191406249999985, 550.0: 0.01271484374999997, 500.0: 0.017128906249999968, 600.0: 0.010683593749999982, 650.0: 0.007148437499999993, 625.0: 0.008496093749999989, 675.0: 0.005527343749999996, 725.0: 0.0038867187500000026, 700.0: 0.005136718749999998, 750.0: 0.00408203125, 800.0: 0.0029687500000000013, 775.0: 0.003320312500000002, 825.0: 0.002636718750000001, 875.0: 0.002597656250000001, 850.0: 0.002167968750000001, 900.0: 0.0023046875000000007, 925.0: 0.001953125, 975.0: 0.0013671875000000003, 950.0: 0.0022460937500000007, 1000.0: 0.0015234375000000005, 1025.0: 0.0013476562500000003, 1075.0: 0.0005664062500000001, 1050.0: 0.00052734375, 1100.0: 0.0002734375, 1125.0: 0.00019531249999999998, 1175.0: 3.90625e-05, 1150.0: 0.00025390624999999995, 1200.0: 5.859375e-05, 1225.0: 1.953125e-05, 1275.0: 0.0, 1250.0: 5.859375e-05, 1300.0: 0.0, 1325.0: 3.90625e-05, 1375.0: 0.0}",-20.16233701296345,-18.057949474387513
36,SPSA,1,14,400.0,0.0,0.003722347026436413,0.006745929810252034,0.007317417253103553,0.0030859648234429207,"0        0.000289
1        0.000221
2        0.000239
3        0.000064
4        0.000240
           ...   
16379    0.000065
16380    0.000067
16381    0.000065
16382    0.000053
16383    0.000073
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03413448597955528, 325.0: 0.0333467978471694, 300.0: 0.03594251585072384, 200.0: 0.024026618753644025, 175.0: 0.021732070398980296, 75.0: 0.015663954041800116, 50.0: 0.015256824844765109, 125.0: 0.018733579516664073, 25.0: 0.01488729140790374, 0.0: 0.007317417253103552, 100.0: 0.01689233737833833, 225.0: 0.02740377667005965, 250.0: 0.032102682728603886, 350.0: 0.03130627189737185, 375.0: 0.031894853130121775, 475.0: 0.032483650925868836, 275.0: 0.03688077928255925, 150.0: 0.02015513700629652, 400.0: 0.03253763379868034, 525.0: 0.03361084549374961, 450.0: 0.03338965666273562, 575.0: 0.0334221524517638, 550.0: 0.03318755353924876, 500.0: 0.0324010207103164, 600.0: 0.032061245954233326, 650.0: 0.030722237178026725, 625.0: 0.03384071878480882, 675.0: 0.028100736109235604, 725.0: 0.027595834181091353, 700.0: 0.026667736284625, 750.0: 0.024059352119776438, 800.0: 0.019226065300419017, 775.0: 0.021838130126896727, 825.0: 0.017315973125490203, 875.0: 0.01208584460146667, 850.0: 0.015128123348127001, 900.0: 0.01017833754062821, 925.0: 0.009231795511804015, 975.0: 0.0066676333622308695, 950.0: 0.0077869488716222944, 1000.0: 0.005315265543058726, 1025.0: 0.004640540035594992, 1075.0: 0.0035525405147052713, 1050.0: 0.004078181802082479, 1100.0: 0.0030445180697087275, 1125.0: 0.0025022105774026144, 1175.0: 0.0013935426452741358, 1150.0: 0.001826708139688841, 1200.0: 0.0009439613353988829, 1225.0: 0.0005883693457341201, 1275.0: 0.0002620819685402759, 1250.0: 0.0003455181055817583, 1300.0: 0.00011128934546946186, 1325.0: 0.00010569247738915738, 1375.0: 7.296012386411998e-05}",-20.16233701296345,-0.07505121522621333
37,TNC,1,14,160.92,75.72789182329059,0.2502731938624793,0.36642528586275824,0.01943481194989798,0.019776923725826255,"0        0.001639
1        0.000630
2        0.000567
3        0.000278
4        0.000566
           ...   
16379    0.000052
16380    0.000039
16381    0.000053
16382    0.000052
16383    0.000153
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.0295442955946874, 325.0: 0.032584025975880566, 300.0: 0.02939552633152835, 200.0: 0.03248901031557107, 175.0: 0.03792468422487791, 75.0: 0.04247489650730276, 50.0: 0.038998732533389716, 125.0: 0.04582687458195495, 25.0: 0.04232578506626326, 0.0: 0.019434811949897976, 100.0: 0.035159062500379756, 225.0: 0.03351463484846977, 250.0: 0.028648717711070318, 350.0: 0.024563688196192392, 375.0: 0.02948241675099094, 475.0: 0.029200774041244867, 275.0: 0.033041461073000926, 150.0: 0.03308481652644951, 400.0: 0.025649247148615592, 525.0: 0.025857102330901986, 450.0: 0.02513275430610186, 575.0: 0.026603403519342175, 550.0: 0.022860215624819626, 500.0: 0.023405695562800442, 600.0: 0.02247104681192428, 650.0: 0.022340446471409207, 625.0: 0.026647303384831237, 675.0: 0.021999286419005306, 725.0: 0.020574376582700112, 700.0: 0.016869363678378536, 750.0: 0.016766568068165868, 800.0: 0.012429088358569198, 775.0: 0.015446667627812383, 825.0: 0.013182488243645167, 875.0: 0.01005339156988246, 850.0: 0.010071665102147902, 900.0: 0.00690949060513345, 925.0: 0.006685704531371335, 975.0: 0.005141535004681788, 950.0: 0.005449060418939046, 1000.0: 0.003977315008623978, 1025.0: 0.0032192112594186554, 1075.0: 0.0025603467234104112, 1050.0: 0.002717038400125491, 1100.0: 0.001798830581073488, 1125.0: 0.0014694254147488354, 1175.0: 0.0009222293039520885, 1150.0: 0.0010695883969450378, 1200.0: 0.0006609821345250235, 1225.0: 0.00044180333396276505, 1275.0: 0.00024799686099132837, 1250.0: 0.00027877025940852343, 1300.0: 9.504566005208659e-05, 1325.0: 0.0001478776792261786, 1375.0: 0.00015342288320475972}",-20.16233701296345,-5.046092479966045
38,UMDA,1,14,1967.6,1059.6292936683092,0.38381333961727315,0.3757210065837032,0.02328125,0.023514164977516076,"0        0.000977
1        0.000469
2        0.000410
3        0.000254
4        0.000449
           ...   
16379    0.000020
16380    0.000020
16381    0.000098
16382    0.000020
16383    0.000020
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03103515624999981, 325.0: 0.03193359374999984, 300.0: 0.03218749999999984, 200.0: 0.03605468750000001, 175.0: 0.03376953124999995, 75.0: 0.036250000000000004, 50.0: 0.03488281249999997, 125.0: 0.035957031250000014, 25.0: 0.03460937500000003, 0.0: 0.018671874999999952, 100.0: 0.03232421874999992, 225.0: 0.033398437499999926, 250.0: 0.035332031249999986, 350.0: 0.030996093749999818, 375.0: 0.03212890624999983, 475.0: 0.0294140624999998, 275.0: 0.03101562499999982, 150.0: 0.032851562499999966, 400.0: 0.029667968749999822, 525.0: 0.025917968749999847, 450.0: 0.03003906249999982, 575.0: 0.024999999999999842, 550.0: 0.0271484374999998, 500.0: 0.02804687499999981, 600.0: 0.025351562499999838, 650.0: 0.02107421874999986, 625.0: 0.023183593749999835, 675.0: 0.021972656249999882, 725.0: 0.016503906249999922, 700.0: 0.01874999999999991, 750.0: 0.016152343749999937, 800.0: 0.012753906249999954, 775.0: 0.01421874999999996, 825.0: 0.011796874999999962, 875.0: 0.009531249999999969, 850.0: 0.009101562499999976, 900.0: 0.007910156249999988, 925.0: 0.007167968749999989, 975.0: 0.005468749999999997, 950.0: 0.006679687499999994, 1000.0: 0.004648437500000001, 1025.0: 0.0036132812500000023, 1075.0: 0.0024609375000000013, 1050.0: 0.003613281250000002, 1100.0: 0.002519531250000001, 1125.0: 0.0014843750000000009, 1175.0: 0.0008007812500000002, 1150.0: 0.0013476562500000005, 1200.0: 0.00039062499999999997, 1225.0: 0.000234375, 1275.0: 0.00025390625, 1250.0: 0.00033203124999999997, 1300.0: 7.8125e-05, 1325.0: 5.859375e-05, 1375.0: 0.0001171875}",-20.16233701296345,-7.738573903434458
39,BFGS,1,6,43.08,15.080901829797845,0.13903948428699978,0.09809895540617648,0.0660155708975688,0.0424206876852951,"0     0.009042
1     0.021958
2     0.023817
3     0.019140
4     0.005634
        ...   
59    0.012286
60    0.028946
61    0.028676
62    0.024848
63    0.008776
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.009041915266506006, 350.0: 0.021958227142881828, 275.0: 0.023816943936222346, 200.0: 0.05637188818869496, 325.0: 0.017050841240291888, 250.0: 0.031680415581082665, 175.0: 0.03908117642803328, 100.0: 0.08959106968929498, 225.0: 0.09679579538306304, 150.0: 0.10364632508411349, 75.0: 0.0706246630247253, 0.0: 0.06601557089756882, 125.0: 0.08700067086815408, 50.0: 0.12437969543101123, 25.0: 0.15416831995817432, 300.0: 0.008776481880181758}",-3.9572880543053133,-0.5502192902457156
40,BH,1,6,106105.38,201.15644558402795,0.7120578338451291,0.07968083395638169,0.09521484375,0.04826995421185168,"0     0.001719
1     0.002109
2     0.002031
3     0.001758
4     0.001738
        ...   
59    0.002578
60    0.021484
61    0.013906
62    0.008418
63    0.003633
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.00171875, 350.0: 0.002109375, 275.0: 0.00203125, 200.0: 0.010234375, 325.0: 0.0059765625, 250.0: 0.0055078125000000006, 175.0: 0.021757812499999998, 100.0: 0.108828125, 225.0: 0.0303125, 150.0: 0.04388671875, 75.0: 0.15251953125, 0.0: 0.09521484375, 125.0: 0.09935546874999998, 50.0: 0.1484375, 25.0: 0.26847656249999996, 300.0: 0.0036328125}",-3.9572880543053133,-2.817817959849847
41,CG,1,6,66.6,17.547649415235078,0.129050545552502,0.08883224685550177,0.06806286263676481,0.0387211677224831,"0     0.009462
1     0.019024
2     0.026390
3     0.023377
4     0.006605
        ...   
59    0.012277
60    0.024847
61    0.025400
62    0.026453
63    0.008363
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.009461532790860585, 350.0: 0.019023530175106045, 275.0: 0.026390449084468495, 200.0: 0.060252674327554476, 325.0: 0.019866121329760275, 250.0: 0.03122062212931087, 175.0: 0.046375328032438774, 100.0: 0.09581567671668119, 225.0: 0.09221375954285876, 150.0: 0.09980212464038113, 75.0: 0.061007080599299005, 0.0: 0.06806286263676481, 125.0: 0.09351025593319247, 50.0: 0.1256261147843248, 25.0: 0.14300846433317208, 300.0: 0.00836340294382606}",-3.9572880543053133,-0.5106901823165
42,COBYLA,1,6,50.6,27.195587877448066,0.15958952388077974,0.11375037869928549,0.06717376548592398,0.03895794850082874,"0     0.007268
1     0.022151
2     0.019909
3     0.018562
4     0.006276
        ...   
59    0.013833
60    0.030791
61    0.023220
62    0.021999
63    0.007183
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.007268420765376021, 350.0: 0.022150877954068827, 275.0: 0.019909464077668238, 200.0: 0.0600309187772003, 325.0: 0.019044764318353752, 250.0: 0.040333813324223325, 175.0: 0.03787835180788855, 100.0: 0.10854057215094981, 225.0: 0.08585984311538553, 150.0: 0.08379117383275611, 75.0: 0.09077430785158133, 0.0: 0.06717376548592398, 125.0: 0.0866438029840593, 50.0: 0.13173434282271407, 25.0: 0.13168283782442608, 300.0: 0.007182742907424522}",-3.9572880543053133,-0.6315417164456822
43,DA,1,6,2402.1,526.3224961941111,0.736065478041644,0.03482014767962145,0.13017578125,0.015518742704293743,"0     0.001445
1     0.003984
2     0.001133
3     0.002617
4     0.002773
        ...   
59    0.002168
60    0.022227
61    0.007031
62    0.001543
63    0.002324
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0014453125, 350.0: 0.003984375, 275.0: 0.0011328125, 200.0: 0.00951171875, 325.0: 0.008574218750000001, 250.0: 0.0051953125, 175.0: 0.01548828125, 100.0: 0.13761718750000002, 225.0: 0.0083984375, 150.0: 0.05578125, 75.0: 0.12189453125000001, 0.0: 0.13017578125, 125.0: 0.09134765624999999, 50.0: 0.19701171875, 25.0: 0.21011718750000002, 300.0: 0.00232421875}",-3.9572880543053133,-2.9128231234407282
44,DE,1,6,624.3,109.31902853574942,0.5470664892468204,0.18777160491806982,0.10119050379478724,0.03491880316309272,"0     0.002421
1     0.005151
2     0.007150
3     0.014489
4     0.002032
        ...   
59    0.002211
60    0.019579
61    0.010773
62    0.003614
63    0.002595
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0024211595887408373, 350.0: 0.005151467392271055, 275.0: 0.007150409053440225, 200.0: 0.021130343227154055, 325.0: 0.006258228626872789, 250.0: 0.013347568503604204, 175.0: 0.025689577498321174, 100.0: 0.16115334053248953, 225.0: 0.039968881102538024, 150.0: 0.08312341524759469, 75.0: 0.11127933334096385, 0.0: 0.10119050379478722, 125.0: 0.08315083354322939, 50.0: 0.16661422039463225, 25.0: 0.16977587266719346, 300.0: 0.0025948454861671063}",-3.9572880543053133,-2.1648996828071887
45,FS,1,6,456.84,18.127724622798087,0.7104765190204089,0.0433986152882867,0.12865741729736857,0.010102537525322402,"0     0.001258
1     0.002725
2     0.000342
3     0.002743
4     0.001888
        ...   
59    0.002042
60    0.022705
61    0.007269
62    0.000970
63    0.001985
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0012578153419169197, 350.0: 0.002725261759162884, 275.0: 0.0003419076378718143, 200.0: 0.008883445266931437, 325.0: 0.005664213219249073, 250.0: 0.0015031077044571992, 175.0: 0.017476726012101755, 100.0: 0.13912626436425313, 225.0: 0.00601469191682788, 150.0: 0.058785209124207434, 75.0: 0.12471821495869395, 0.0: 0.12865741729736857, 125.0: 0.09465753416640726, 50.0: 0.19759732180241368, 25.0: 0.2106054180182331, 300.0: 0.0019854514099038687}",-3.9572880543053133,-2.8115602415838854
46,Nelder-Mead,1,6,532.94,13.654903881023843,0.10891677144725326,0.18976278734068433,0.06990234375,0.046199597912644635,"0     0.015645
1     0.020215
2     0.024609
3     0.024707
4     0.011094
        ...   
59    0.014414
60    0.023242
61    0.029434
62    0.021270
63    0.018789
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.01564453125, 350.0: 0.02021484375, 275.0: 0.024609375, 200.0: 0.06732421875, 325.0: 0.0327734375, 250.0: 0.0330078125, 175.0: 0.03521484375, 100.0: 0.09935546875000001, 225.0: 0.1022265625, 150.0: 0.08859375, 75.0: 0.07960937500000001, 0.0: 0.06990234375, 125.0: 0.09494140625000001, 50.0: 0.10568359375, 25.0: 0.112109375, 300.0: 0.0187890625}",-3.9572880543053133,-0.4310150385617173
47,Powell,1,6,83.32,18.56818784911441,0.24883763861990743,0.17124640251438994,0.07696954988571428,0.049007661396130206,"0     0.005207
1     0.019642
2     0.023155
3     0.025529
4     0.003878
        ...   
59    0.008405
60    0.030858
61    0.021811
62    0.021209
63    0.007855
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.005206987750268648, 350.0: 0.01964203193879367, 275.0: 0.023155073320391212, 200.0: 0.050733993511144104, 325.0: 0.011707702330612958, 250.0: 0.03206603634755119, 175.0: 0.0373855685098632, 100.0: 0.09341821881173559, 225.0: 0.07050286558962525, 150.0: 0.08776993759285304, 75.0: 0.11203075639013962, 0.0: 0.07696954988571428, 125.0: 0.10624238730902466, 50.0: 0.14395394824942825, 25.0: 0.12135968152030888, 300.0: 0.0078552609425454}",-3.9572880543053133,-0.9847222147721021
48,SHGO,1,6,6048.0,0.0,0.7555310766778821,0.0070993172004392684,0.1332421875,0.011117656898909724,"0     0.001289
1     0.004082
2     0.000801
3     0.001719
4     0.003340
        ...   
59    0.001543
60    0.022617
61    0.006289
62    0.000937
63    0.002656
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0012890625, 350.0: 0.00408203125, 275.0: 0.00080078125, 200.0: 0.006074218750000001, 325.0: 0.009882812500000001, 250.0: 0.002421875, 175.0: 0.012167968749999999, 100.0: 0.1391015625, 225.0: 0.00376953125, 150.0: 0.0550390625, 75.0: 0.12244140625, 0.0: 0.1332421875, 125.0: 0.0870703125, 50.0: 0.20410156250000003, 25.0: 0.21585937499999996, 300.0: 0.00265625}",-3.9572880543053133,-2.9898541043938143
49,SPSA,1,6,400.0,0.0,0.11834834128987116,0.10916478043627306,0.05845710927198316,0.03387537460745884,"0     0.010404
1     0.020332
2     0.023445
3     0.016666
4     0.009665
        ...   
59    0.009904
60    0.022161
61    0.018797
62    0.021114
63    0.010206
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.01040373033079355, 350.0: 0.020332207836524906, 275.0: 0.023445334732428012, 200.0: 0.046264128295632596, 325.0: 0.02920315789187426, 250.0: 0.029859984725828514, 175.0: 0.04240298859252894, 100.0: 0.130970637510095, 225.0: 0.0850310604794573, 150.0: 0.08608232868318252, 75.0: 0.08845883089915108, 0.0: 0.058457109271983165, 125.0: 0.09360395913709504, 50.0: 0.13017833944778157, 25.0: 0.11510032260639405, 300.0: 0.010205879559249348}",-3.9572880543053133,-0.4683384772332555
50,TNC,1,6,144.12,92.08184185820785,0.1778186236477659,0.1519857963103446,0.07556472525280306,0.04569450065650768,"0     0.008723
1     0.021742
2     0.023770
3     0.018367
4     0.005229
        ...   
59    0.008735
60    0.028181
61    0.030142
62    0.023273
63    0.007499
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.008723101760799873, 350.0: 0.02174195978564978, 275.0: 0.023769807112827484, 200.0: 0.0447303423157317, 325.0: 0.01579728689570907, 250.0: 0.03605391587802498, 175.0: 0.03070460963564151, 100.0: 0.09549435546591933, 225.0: 0.08309632497483749, 150.0: 0.10579754617166409, 75.0: 0.09410827783617752, 0.0: 0.07556472525280306, 125.0: 0.0984191168043059, 50.0: 0.12685227474388797, 25.0: 0.13164687291876992, 300.0: 0.007499482447250286}",-3.9572880543053133,-0.7036795151943163
51,UMDA,1,6,1633.2,460.775172942293,0.2852219713458291,0.015437874852663352,0.048203125,0.007457152999595423,"0     0.005293
1     0.010645
2     0.011445
3     0.005020
4     0.000918
        ...   
59    0.003320
60    0.008574
61    0.065684
62    0.067520
63    0.005469
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.00529296875, 350.0: 0.01064453125, 275.0: 0.0114453125, 200.0: 0.014121093749999999, 325.0: 0.0027734375, 250.0: 0.01109375, 175.0: 0.0159375, 100.0: 0.010468749999999999, 225.0: 0.137578125, 150.0: 0.32779296874999997, 75.0: 0.25103515625, 0.0: 0.048203125, 125.0: 0.04583984375, 50.0: 0.06525390625000001, 25.0: 0.037050781250000005, 300.0: 0.00546875}",-3.9572880543053133,-1.1287055000322619
52,BFGS,1,8,48.0,20.00799840063968,0.018802771524837215,0.017543916698569514,0.06551063284561577,0.014328615766661734,"0      0.003521
1      0.005510
2      0.002882
3      0.003589
4      0.002860
         ...   
251    0.004059
252    0.004084
253    0.004056
254    0.004717
255    0.003305
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.006826311717737763, 375.0: 0.010227107614796258, 350.0: 0.013856970895536056, 300.0: 0.01537757318556475, 275.0: 0.035156989847115114, 225.0: 0.058362609146785566, 200.0: 0.05027846728170527, 150.0: 0.0879424566216974, 125.0: 0.09460082385905867, 75.0: 0.1248941239943597, 325.0: 0.01981785692367768, 250.0: 0.04335421475300926, 175.0: 0.07796035870319598, 100.0: 0.103217410402037, 50.0: 0.0987645833979551, 25.0: 0.09385150881015235, 0.0: 0.06551063284561576}",-6.123203950863232,-0.1151332048880619
53,BH,1,8,106161.88,183.62000326761785,0.6667580794302173,0.08669587869044791,0.14830078125,0.05175818469795419,"0      0.000645
1      0.000566
2      0.000645
3      0.001094
4      0.000547
         ...   
251    0.000742
252    0.001055
253    0.000703
254    0.000723
255    0.000293
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0009375, 375.0: 0.0012890624999999998, 350.0: 0.00263671875, 300.0: 0.0043359375, 275.0: 0.00732421875, 225.0: 0.010332031249999998, 200.0: 0.022382812499999998, 150.0: 0.04966796875000001, 125.0: 0.065234375, 75.0: 0.12265625, 325.0: 0.0035546875000000006, 250.0: 0.0148046875, 175.0: 0.03453125, 100.0: 0.16406249999999994, 50.0: 0.18482421874999996, 25.0: 0.163125, 0.0: 0.14830078125}",-6.123203950863232,-4.082695706237087
54,CG,1,8,75.64,56.11337095559311,0.031326617120947475,0.055367285633825036,0.06415663176541243,0.01269574284677734,"0      0.003381
1      0.005515
2      0.003089
3      0.003940
4      0.003031
         ...   
251    0.003636
252    0.004000
253    0.003676
254    0.005391
255    0.003233
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.006613906598236229, 375.0: 0.010906956330872946, 350.0: 0.013431580688460159, 300.0: 0.01578370421083523, 275.0: 0.0345486496614721, 225.0: 0.05345928767365885, 200.0: 0.049069268481942985, 150.0: 0.09800073729240619, 125.0: 0.08166734809475551, 75.0: 0.1381005328420288, 325.0: 0.01858484986515308, 250.0: 0.04589615874595435, 175.0: 0.07356557083880043, 100.0: 0.09767743060078359, 50.0: 0.10766035690190402, 25.0: 0.0908770294073229, 0.0: 0.06415663176541243}",-6.123203950863232,-0.19181926572216537
55,COBYLA,1,8,42.08,8.53660354005034,0.0653855812854158,0.1394091884170287,0.06053668258196826,0.02581372198101274,"0      0.002638
1      0.006588
2      0.002652
3      0.004696
4      0.002633
         ...   
251    0.002907
252    0.004669
253    0.002875
254    0.005380
255    0.002728
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.005365589185091045, 375.0: 0.011968076740797001, 350.0: 0.011066438144607747, 300.0: 0.018755078168889477, 275.0: 0.026684016629745042, 225.0: 0.05128426175538153, 200.0: 0.05042283734648731, 150.0: 0.08208201703152164, 125.0: 0.0853794762574314, 75.0: 0.10954368202263144, 325.0: 0.016052499176830635, 250.0: 0.04756613121759991, 175.0: 0.07972964922677701, 100.0: 0.12337063586315625, 50.0: 0.10570234589156358, 25.0: 0.11449058275952047, 0.0: 0.06053668258196825}",-6.123203950863232,-0.4003692496563472
56,DA,1,8,2346.7,387.56807144036003,0.74396339889488,0.0253217597474884,0.131953125,0.013192835302553902,"0      0.000156
1      0.000332
2      0.000410
3      0.001094
4      0.000762
         ...   
251    0.000625
252    0.000820
253    0.000586
254    0.000547
255    0.000254
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.00041015625000000004, 375.0: 0.0008789062500000001, 350.0: 0.0023828125, 300.0: 0.0035937499999999997, 275.0: 0.0048828125, 225.0: 0.0028515625000000004, 200.0: 0.0080859375, 150.0: 0.0383984375, 125.0: 0.07126953125, 75.0: 0.15267578124999998, 325.0: 0.0032421875, 250.0: 0.00392578125, 175.0: 0.021640624999999997, 100.0: 0.13408203125, 50.0: 0.19906249999999995, 25.0: 0.22066406249999995, 0.0: 0.131953125}",-6.123203950863232,-4.555439623410769
57,DE,1,8,664.92,106.51776189913119,0.696407230850483,0.13070960189773193,0.12886688050216885,0.014310840601666198,"0      0.000170
1      0.000751
2      0.000702
3      0.000776
4      0.000702
         ...   
251    0.000669
252    0.000767
253    0.000669
254    0.000892
255    0.000223
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.00039292465097422245, 375.0: 0.0016430729022850446, 350.0: 0.0027420932529041916, 300.0: 0.003074315697243701, 275.0: 0.0031722450762298165, 225.0: 0.0029079569682493437, 200.0: 0.006763237666056875, 150.0: 0.042852576236109205, 125.0: 0.07001903253208178, 75.0: 0.15563149065919354, 325.0: 0.0033279325166065328, 250.0: 0.0031871259904289843, 175.0: 0.02143469395495048, 100.0: 0.13824770099317424, 50.0: 0.19656093422619317, 25.0: 0.2191757861751499, 0.0: 0.12886688050216882}",-6.123203950863232,-4.2642435073534
58,FS,1,8,452.32,12.948266293214703,0.723166077049511,0.0018094653771123846,0.13174043743634475,2.5881794778485522e-05,"0      0.000119
1      0.000491
2      0.000585
3      0.000590
4      0.000585
         ...   
251    0.000587
252    0.000580
253    0.000587
254    0.000494
255    0.000121
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.000239362974384975, 375.0: 0.0009854778471959586, 350.0: 0.00234394128882376, 300.0: 0.002339645836790588, 275.0: 0.0026809669117566675, 225.0: 0.0007075912999362683, 200.0: 0.0052855502382506475, 150.0: 0.03963238727274177, 125.0: 0.07107247371497115, 75.0: 0.1552714062149947, 325.0: 0.003074007871256059, 250.0: 0.0007714660284155892, 175.0: 0.019280766345492004, 100.0: 0.13898441442254356, 50.0: 0.20009848792586996, 25.0: 0.22549161637023177, 0.0: 0.13174043743634478}",-6.123203950863232,-4.42809338011983
59,Nelder-Mead,1,8,530.1,16.326971550168146,0.08934194745595704,0.1471305129852106,0.05509765625,0.03186174304013615,"0      0.006406
1      0.006191
2      0.003926
3      0.004844
4      0.003418
         ...   
251    0.003906
252    0.005410
253    0.003633
254    0.005313
255    0.005098
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.01150390625, 375.0: 0.011503906250000001, 350.0: 0.0148828125, 300.0: 0.020937499999999998, 275.0: 0.044765625, 225.0: 0.06134765625000001, 200.0: 0.04685546875, 150.0: 0.07916015624999997, 125.0: 0.09455078125, 75.0: 0.14332031250000002, 325.0: 0.01884765625, 250.0: 0.03134765625, 175.0: 0.078046875, 100.0: 0.09443359374999998, 50.0: 0.0888671875, 25.0: 0.10453125, 0.0: 0.05509765625}",-6.123203950863232,-0.5470589656401315
60,Powell,1,8,94.64,25.975188161012422,0.1529385227453332,0.24994125724103036,0.0665851123961533,0.032471731492858584,"0      0.001940
1      0.005584
2      0.002358
3      0.004825
4      0.002383
         ...   
251    0.002797
252    0.003869
253    0.002780
254    0.005993
255    0.002482
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.004422103989121157, 375.0: 0.011577677287222667, 350.0: 0.010317145802694803, 300.0: 0.01740378612771711, 275.0: 0.021067448633503568, 225.0: 0.04719042803425974, 200.0: 0.03832454663247443, 150.0: 0.08679591090175402, 125.0: 0.07063205289275465, 75.0: 0.15027845071661228, 325.0: 0.01318226888259156, 250.0: 0.04043647101567195, 175.0: 0.07609177569426734, 100.0: 0.11904670588054624, 50.0: 0.10929319317822303, 25.0: 0.11735492193443195, 0.0: 0.0665851123961533}",-6.123203950863232,-0.9364737667134103
61,SHGO,1,8,6048.0,0.0,0.7637452190068578,0.0046603698539118355,0.1336328125,0.011358996189522812,"0      0.000156
1      0.000723
2      0.000703
3      0.000937
4      0.000723
         ...   
251    0.000781
252    0.001094
253    0.000605
254    0.000645
255    0.000117
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0002734375, 375.0: 0.0013671875, 350.0: 0.0028125, 300.0: 0.003671875, 275.0: 0.005488281250000001, 225.0: 0.0009179687500000001, 200.0: 0.00265625, 150.0: 0.033710937499999996, 125.0: 0.06607421875, 75.0: 0.15552734374999994, 325.0: 0.00416015625, 250.0: 0.0034765624999999996, 175.0: 0.014746093750000003, 100.0: 0.13646484374999998, 50.0: 0.2054296875, 25.0: 0.22958984375000005, 0.0: 0.13363281250000003}",-6.123203950863232,-4.676567742475696
62,SPSA,1,8,400.0,0.0,-0.005262662939959228,0.03988206518292849,0.0630830766074646,0.006771721861211015,"0      0.004114
1      0.004474
2      0.003894
3      0.003792
4      0.003918
         ...   
251    0.003835
252    0.003984
253    0.003990
254    0.004159
255    0.003925
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.008038679050146956, 375.0: 0.00863298394416283, 350.0: 0.015637366613921802, 300.0: 0.015304044516432486, 275.0: 0.04234325257141043, 225.0: 0.04761171469965267, 200.0: 0.060369057871132184, 150.0: 0.07618106905539382, 125.0: 0.08666455481282992, 75.0: 0.103041971425293, 325.0: 0.02300413999169552, 250.0: 0.045186751138101854, 175.0: 0.07803701460119283, 100.0: 0.1086976935254912, 50.0: 0.10709679159552019, 25.0: 0.11106983798015783, 0.0: 0.0630830766074646}",-6.123203950863232,0.03222435850601985
63,TNC,1,8,127.8,45.97738574560324,0.06006974802332241,0.16246109143326684,0.06614236149548744,0.02083275909964063,"0      0.002752
1      0.004830
2      0.002956
3      0.003988
4      0.002956
         ...   
251    0.003348
252    0.003852
253    0.003418
254    0.004138
255    0.003306
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0060574942073517105, 375.0: 0.008968041366945064, 350.0: 0.012677688999241987, 300.0: 0.015547356075860322, 275.0: 0.03252286104367558, 225.0: 0.048694041764721446, 200.0: 0.055601242763764755, 150.0: 0.07663018097123077, 125.0: 0.09342462733963097, 75.0: 0.12262962197478064, 325.0: 0.0201655379443316, 250.0: 0.042807206878226534, 175.0: 0.07787882819856053, 100.0: 0.11020214946697589, 50.0: 0.10144171964633723, 25.0: 0.10860903986287752, 0.0: 0.06614236149548744}",-6.123203950863232,-0.36781931842376664
64,UMDA,1,8,1476.8,498.86847966172405,0.15147440632654838,0.08896691475590739,0.0622265625,0.02213420646201542,"0      0.003184
1      0.008066
2      0.003320
3      0.005762
4      0.003184
         ...   
251    0.003281
252    0.004414
253    0.003262
254    0.007070
255    0.002246
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0054296875, 375.0: 0.01513671875, 350.0: 0.013046875, 300.0: 0.020371093750000003, 275.0: 0.026621093749999998, 225.0: 0.061621093749999994, 200.0: 0.03681640625, 150.0: 0.11185546875000003, 125.0: 0.06193359375, 75.0: 0.17986328124999995, 325.0: 0.013613281250000001, 250.0: 0.043613281250000004, 175.0: 0.0690234375, 100.0: 0.106484375, 50.0: 0.09111328125, 25.0: 0.08123046874999999, 0.0: 0.0622265625}",-6.123203950863232,-0.9275086832733836
65,BFGS,3,10,298.48,117.46458870655444,0.3454933434580786,0.22758368967273396,0.03214340361794569,0.017230239441875492,"0       0.001876
1       0.004868
2       0.001009
3       0.002207
4       0.001008
          ...   
1019    0.000574
1020    0.001345
1021    0.000574
1022    0.003266
1023    0.000977
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.022166817710269984, 125.0: 0.10321373951996568, 375.0: 0.02277557844606448, 75.0: 0.11147235418955184, 325.0: 0.037234395764762396, 25.0: 0.1082060127829411, 350.0: 0.018015851485877702, 50.0: 0.08636772407729161, 300.0: 0.021437640899803323, 0.0: 0.03214340361794569, 250.0: 0.02578060306917753, 275.0: 0.058135331659141136, 225.0: 0.05961885766833525, 175.0: 0.06989325099366586, 200.0: 0.04007248355236274, 100.0: 0.05540252132588523, 150.0: 0.05273142367793679, 400.0: 0.013272252857873982, 475.0: 0.016349162753609196, 450.0: 0.0074562543941858305, 500.0: 0.00809700695592293, 525.0: 0.008083423464150414, 575.0: 0.005708990617116647, 550.0: 0.0028118463499134144, 600.0: 0.003243724902822092, 625.0: 0.004067410767682815, 675.0: 0.002043528366470124, 650.0: 0.001112451243114944, 700.0: 0.0009611078396613716, 725.0: 0.0011479237926981963, 775.0: 0.0009769252537989844}",-8.648174087801745,-2.9878865804021437
66,BH,3,10,110279.36,428.1334726460896,0.7568522799822079,0.06026545596232804,0.03748046875,0.029871251082526685,"0       0.001309
1       0.015254
2       0.000703
3       0.005371
4       0.000566
          ...   
1019    0.000039
1020    0.000273
1021    0.000059
1022    0.001113
1023    0.000117
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.004628906250000002, 125.0: 0.13855468749999997, 375.0: 0.006621093749999999, 75.0: 0.15339843749999993, 325.0: 0.013242187499999999, 25.0: 0.17765625000000004, 350.0: 0.00580078125, 50.0: 0.1259765625, 300.0: 0.009550781249999998, 0.0: 0.03748046875, 250.0: 0.015585937499999987, 275.0: 0.03607421874999999, 225.0: 0.050175781250000016, 175.0: 0.07039062500000003, 200.0: 0.02978515624999999, 100.0: 0.06130859375000001, 150.0: 0.051699218749999984, 400.0: 0.0024804687500000013, 475.0: 0.0031445312500000006, 450.0: 0.0011132812500000003, 500.0: 0.00095703125, 525.0: 0.0011718750000000002, 575.0: 0.0010742187499999999, 550.0: 0.00052734375, 600.0: 0.00035156250000000004, 625.0: 0.00048828125, 675.0: 0.0003125, 650.0: 0.00015624999999999998, 700.0: 7.8125e-05, 725.0: 9.765625e-05, 775.0: 0.0001171875}",-8.648174087801745,-6.545390276035802
67,CG,3,10,1009.12,549.9975505400002,0.2998870977772896,0.19414567804616,0.026597728995051365,0.019295464224056657,"0       0.002435
1       0.011249
2       0.001270
3       0.002421
4       0.001261
          ...   
1019    0.000424
1020    0.001320
1021    0.000426
1022    0.003423
1023    0.001240
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.026037365404131006, 125.0: 0.10728134020518708, 375.0: 0.02791311096721773, 75.0: 0.10819897042352386, 325.0: 0.039097288385514975, 25.0: 0.11026799033426529, 350.0: 0.017270618116348852, 50.0: 0.07062499639679666, 300.0: 0.022053393198046705, 0.0: 0.026597728995051362, 250.0: 0.027905858602514887, 275.0: 0.06560176755430641, 225.0: 0.06538540611601873, 175.0: 0.07307895981669986, 200.0: 0.03499824035769949, 100.0: 0.0487951572843378, 150.0: 0.049141883299987456, 400.0: 0.01328079480713487, 475.0: 0.018856935092911503, 450.0: 0.006532009835707184, 500.0: 0.0074441533379014995, 525.0: 0.010526840533969198, 575.0: 0.006756579294746371, 550.0: 0.0027896599320900053, 600.0: 0.002697122907735423, 625.0: 0.004020439505503142, 675.0: 0.002681166049987146, 650.0: 0.0010055599038954683, 700.0: 0.001067729711547477, 725.0: 0.0008505554481092698, 775.0: 0.001240378181112788}",-8.648174087801745,-2.5934758282636245
68,COBYLA,3,10,200.0,0.0,0.2836424752410862,0.18679026450524389,0.02533554802384416,0.013343467538310172,"0       0.002318
1       0.004629
2       0.001564
3       0.002311
4       0.001563
          ...   
1019    0.000554
1020    0.001520
1021    0.000558
1022    0.004658
1023    0.001227
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.025799471352758018, 125.0: 0.09654283301117346, 375.0: 0.030168814933182273, 75.0: 0.1131710874995834, 325.0: 0.04057324564635447, 25.0: 0.110044800882546, 350.0: 0.016244504658177946, 50.0: 0.06910851603833632, 300.0: 0.022518071784231965, 0.0: 0.025335548023844152, 250.0: 0.03289945149708201, 275.0: 0.05195081288534436, 225.0: 0.06812392576380027, 175.0: 0.0715530124192054, 200.0: 0.03844917080814795, 100.0: 0.04901462253338949, 150.0: 0.051445497817850745, 400.0: 0.016244235821082385, 475.0: 0.017877735006441686, 450.0: 0.008816529636250419, 500.0: 0.009179798689135791, 525.0: 0.010390170957890698, 575.0: 0.0065197266797813085, 550.0: 0.003958868569458211, 600.0: 0.002890793738693679, 625.0: 0.0034626046763294276, 675.0: 0.0027192443475306943, 650.0: 0.0017456954525006036, 700.0: 0.0009118784467915023, 725.0: 0.0011120021771532397, 775.0: 0.0012273282459518483}",-8.648174087801745,-2.4529895045799095
69,DA,3,10,4836.44,609.7397530094294,0.7271419224458378,0.08938233979583374,0.04759765625,0.030473012772718897,"0       0.001680
1       0.005957
2       0.000742
3       0.002559
4       0.000684
          ...   
1019    0.000059
1020    0.001172
1021    0.000020
1022    0.003848
1023    0.000215
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.0069335937500000005, 125.0: 0.12003906250000002, 375.0: 0.006953125000000002, 75.0: 0.12681640625, 325.0: 0.014824218749999996, 25.0: 0.14742187499999998, 350.0: 0.009355468749999995, 50.0: 0.15097656249999994, 300.0: 0.014296874999999994, 0.0: 0.047597656249999995, 250.0: 0.0198828125, 275.0: 0.04519531249999999, 225.0: 0.04263671874999999, 175.0: 0.05880859375, 200.0: 0.041992187499999986, 100.0: 0.07439453125000002, 150.0: 0.057324218749999996, 400.0: 0.0027343750000000003, 475.0: 0.00568359375, 450.0: 0.0010351562500000003, 500.0: 0.0012695312500000005, 525.0: 0.0010156250000000003, 575.0: 0.0010937499999999999, 550.0: 0.0005859375000000001, 600.0: 0.00029296875000000004, 625.0: 0.0001953125, 675.0: 0.00015625, 650.0: 0.00015625, 700.0: 3.90625e-05, 725.0: 7.8125e-05, 775.0: 0.00021484375}",-8.648174087801745,-6.288449931850441
70,DE,3,10,9601.9,2818.5300654773937,0.7730307132191947,0.0792187761386953,0.06559661594353744,0.0358059138018746,"0       0.001010
1       0.001698
2       0.000433
3       0.002051
4       0.000433
          ...   
1019    0.000028
1020    0.000683
1021    0.000029
1022    0.002132
1023    0.000082
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.003489844884445138, 125.0: 0.1092794924656415, 375.0: 0.004415083795493981, 75.0: 0.14219740025542424, 325.0: 0.008504721840604263, 25.0: 0.18321371285902, 350.0: 0.006313540527184433, 50.0: 0.1648250881322823, 300.0: 0.006764497907017449, 0.0: 0.06559661594353743, 250.0: 0.01455997050854639, 275.0: 0.029419304932272787, 225.0: 0.03234768404065806, 175.0: 0.05150555354502617, 200.0: 0.02939846352902853, 100.0: 0.09089964002717685, 150.0: 0.0493167052107607, 400.0: 0.0018750840769015172, 475.0: 0.0028864315393870763, 450.0: 0.0007537561726393427, 500.0: 0.0006079979770290165, 525.0: 0.00037754428966648617, 575.0: 0.0004522710102951336, 550.0: 0.00018882812148883038, 600.0: 0.0001565901160844944, 625.0: 0.0002043116226967683, 675.0: 0.00014486958024841157, 650.0: 0.00010908456949576729, 700.0: 5.701714932626759e-05, 725.0: 5.671409088937708e-05, 775.0: 8.217927973137164e-05}",-8.648174087801745,-6.685304183137142
71,FS,3,10,912.22,156.99379478183204,0.7287506966571783,0.10912301565201782,0.06314252804249114,0.029149427885272073,"0       0.001245
1       0.001841
2       0.000491
3       0.002188
4       0.000488
          ...   
1019    0.000063
1020    0.000671
1021    0.000063
1022    0.003081
1023    0.000087
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.00400618783995397, 125.0: 0.106552725651528, 375.0: 0.003740536092357972, 75.0: 0.1328427655546563, 325.0: 0.01049526997198887, 25.0: 0.15133721109664447, 350.0: 0.005233667722236934, 50.0: 0.14929092103438224, 300.0: 0.010695959460670708, 0.0: 0.06314252804249114, 250.0: 0.020228475109357172, 275.0: 0.028787824934733138, 225.0: 0.03577747619428942, 175.0: 0.06004514096749929, 200.0: 0.04289279286277099, 100.0: 0.09716074414917902, 150.0: 0.06424116498322816, 400.0: 0.0012945976845521437, 475.0: 0.004704362700052651, 450.0: 0.0015088092254560489, 500.0: 0.0014492859801140477, 525.0: 0.0013185614588702528, 575.0: 0.0009043347195565329, 550.0: 0.0008699131134905102, 600.0: 0.00042346227661000757, 625.0: 0.00044436161797159403, 675.0: 0.0001796041281744234, 650.0: 0.00012016097581090695, 700.0: 9.831784202150501e-05, 725.0: 0.00012576271946252538, 775.0: 8.707388988922544e-05}",-8.648174087801745,-6.302362891298078
72,Nelder-Mead,3,10,552.96,25.748755309723226,0.19183216645618564,0.10557611961837578,0.022890625,0.011558408270943388,"0       0.003223
1       0.005605
2       0.001289
3       0.002461
4       0.001387
          ...   
1019    0.001074
1020    0.001641
1021    0.001504
1022    0.002715
1023    0.001875
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.03341796875, 125.0: 0.08593749999999997, 375.0: 0.03962890625, 75.0: 0.0923046875, 325.0: 0.04736328124999999, 25.0: 0.09349609375, 350.0: 0.023085937499999997, 50.0: 0.05154296874999999, 300.0: 0.027988281250000007, 0.0: 0.022890625000000005, 250.0: 0.033320312500000004, 275.0: 0.061933593749999995, 225.0: 0.07289062500000001, 175.0: 0.06517578125, 200.0: 0.037929687499999996, 100.0: 0.04410156250000002, 150.0: 0.045214843750000004, 400.0: 0.020175781249999997, 475.0: 0.023183593750000005, 450.0: 0.011699218749999999, 500.0: 0.0105859375, 525.0: 0.01392578125, 575.0: 0.011640625, 550.0: 0.00482421875, 600.0: 0.00435546875, 625.0: 0.00685546875, 675.0: 0.00517578125, 650.0: 0.00248046875, 700.0: 0.002421875, 725.0: 0.002578125, 775.0: 0.001875}",-8.648174087801745,-1.658997971153256
73,Powell,3,10,513.72,174.1363879262459,0.33609117233706143,0.2011792325064633,0.027073805967531686,0.013522490457271307,"0       0.002508
1       0.005341
2       0.001083
3       0.002552
4       0.001079
          ...   
1019    0.000510
1020    0.001231
1021    0.000505
1022    0.002767
1023    0.000622
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.023145407343345963, 125.0: 0.09419125410477079, 375.0: 0.029391364914017525, 75.0: 0.10814751427149892, 325.0: 0.03609544595314859, 25.0: 0.1098589739887085, 350.0: 0.016857920739690453, 50.0: 0.0797601577700195, 300.0: 0.02268669788301481, 0.0: 0.02707380596753169, 250.0: 0.02879402721511244, 275.0: 0.05399528329223319, 225.0: 0.0683210424336338, 175.0: 0.0732972961930036, 200.0: 0.042352388490540245, 100.0: 0.06009408771389275, 150.0: 0.05276378409077303, 400.0: 0.012353151395306362, 475.0: 0.013206610423125719, 450.0: 0.008308079402077525, 500.0: 0.007273982530042869, 525.0: 0.010223881686960505, 575.0: 0.00694528936345072, 550.0: 0.0028841612614550795, 600.0: 0.002562743517062446, 625.0: 0.004077633935801671, 675.0: 0.0019365026626732985, 650.0: 0.0010338653590836833, 700.0: 0.0007298005793475715, 725.0: 0.0010155311842857083, 775.0: 0.0006223143343913429}",-8.648174087801745,-2.906574967744285
74,SHGO,3,10,13928.0,360.0,0.8170657689721588,0.008191007084386918,0.11158203125,0.011594079683865397,"0       0.000918
1       0.002695
2       0.000410
3       0.005117
4       0.000410
          ...   
1019    0.000000
1020    0.000020
1021    0.000020
1022    0.000020
1023    0.000000
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.002031250000000001, 125.0: 0.05640624999999998, 375.0: 0.0065234375, 75.0: 0.13224609375, 325.0: 0.007382812499999999, 25.0: 0.21388671875000004, 350.0: 0.00568359375, 50.0: 0.17515625, 300.0: 0.012343749999999994, 0.0: 0.11158203124999999, 250.0: 0.03406250000000001, 275.0: 0.024999999999999994, 225.0: 0.03771484374999999, 175.0: 0.02955078124999999, 200.0: 0.03001953125000001, 100.0: 0.08234375000000001, 150.0: 0.030468749999999996, 400.0: 0.0031640625000000015, 475.0: 0.0005664062500000001, 450.0: 0.0005078125, 500.0: 0.000546875, 525.0: 0.0007226562500000001, 575.0: 0.00044921875, 550.0: 0.000625, 600.0: 0.00013671875, 625.0: 0.0003125, 675.0: 0.000390625, 650.0: 0.00013671874999999999, 700.0: 1.953125e-05, 725.0: 1.953125e-05, 775.0: 0.0}",-8.648174087801745,-7.06612701125483
75,SPSA,3,10,400.0,0.0,0.09372475289737787,0.1447427720190276,0.031131697615719735,0.018433464130263855,"0       0.003121
1       0.003753
2       0.002462
3       0.002460
4       0.002467
          ...   
1019    0.001108
1020    0.000857
1021    0.001117
1022    0.002481
1023    0.001868
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.028977142457457635, 125.0: 0.08301198581073141, 375.0: 0.03776711036724367, 75.0: 0.0887240130546257, 325.0: 0.03874820139758687, 25.0: 0.08942390906572407, 350.0: 0.021669346117311913, 50.0: 0.05998620107452755, 300.0: 0.030658740673997726, 0.0: 0.03113169761571973, 250.0: 0.03730999274638035, 275.0: 0.052443698000551195, 225.0: 0.05862303606850024, 175.0: 0.06771729239927418, 200.0: 0.04202229948253142, 100.0: 0.047236622130563156, 150.0: 0.051163659554864835, 400.0: 0.025007827574946854, 475.0: 0.020598307648946244, 450.0: 0.01574944332551075, 500.0: 0.014256865206739444, 525.0: 0.014295636272764912, 575.0: 0.010934003579517253, 550.0: 0.006927847021789877, 600.0: 0.00554175563036205, 625.0: 0.007411126605734493, 675.0: 0.0037840386817094966, 650.0: 0.002735756043088931, 700.0: 0.002049894497991067, 725.0: 0.0022246750771026088, 775.0: 0.001867874816204525}",-8.648174087801745,-0.8105479793927249
76,TNC,3,10,1324.12,190.6436088621908,0.32945454377796834,0.20776808749018408,0.02681787932058922,0.013431517482928493,"0       0.002123
1       0.008116
2       0.001101
3       0.001985
4       0.001087
          ...   
1019    0.000491
1020    0.001666
1021    0.000489
1022    0.004842
1023    0.000772
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.02305782507150922, 125.0: 0.1036481120009774, 375.0: 0.025445642440790017, 75.0: 0.11344480983754222, 325.0: 0.036676685213565735, 25.0: 0.11646451616424532, 350.0: 0.017067589406176913, 50.0: 0.07397714289268251, 300.0: 0.023657149688053523, 0.0: 0.026817879320589214, 250.0: 0.028147991616186065, 275.0: 0.06237229039313848, 225.0: 0.0659506717467043, 175.0: 0.07289226954632581, 200.0: 0.042544421884872966, 100.0: 0.0465781183055516, 150.0: 0.047316934742052966, 400.0: 0.010864798655137151, 475.0: 0.016697701943052742, 450.0: 0.007340228404852005, 500.0: 0.0067250511466283806, 525.0: 0.008669350112514579, 575.0: 0.007162242265414277, 550.0: 0.0032129024707602477, 600.0: 0.0019512881227980415, 625.0: 0.004737034006829761, 675.0: 0.002026847099420603, 650.0: 0.0017875564769203405, 700.0: 0.0010127172684720846, 725.0: 0.0009798552906883523, 775.0: 0.000772376465547453}",-8.648174087801745,-2.8491802486091715
77,UMDA,3,10,2680.0,788.6190461813612,0.5799852678267247,0.14094560384240468,0.0339453125,0.018118390160599775,"0       0.002871
1       0.004844
2       0.000918
3       0.001152
4       0.000957
          ...   
1019    0.000098
1020    0.002051
1021    0.000293
1022    0.007480
1023    0.000625
Length: 1024, dtype: float64","{0.0: 0.033203125, 25.0: 0.0654296875, 50.0: 0.06640625, 75.0: 0.0625, 100.0: 0.064453125, 125.0: 0.060546875, 150.0: 0.05859375, 175.0: 0.056640625, 200.0: 0.0546875, 225.0: 0.0498046875, 250.0: 0.048828125, 275.0: 0.044921875, 300.0: 0.041015625, 325.0: 0.0390625, 350.0: 0.03515625, 375.0: 0.0322265625, 400.0: 0.029296875, 425.0: 0.0263671875, 450.0: 0.0234375, 475.0: 0.021484375, 500.0: 0.017578125, 525.0: 0.015625, 550.0: 0.013671875, 575.0: 0.0107421875, 600.0: 0.0078125, 625.0: 0.0078125, 650.0: 0.00390625, 675.0: 0.00390625, 700.0: 0.001953125, 725.0: 0.001953125, 775.0: 0.0009765625}","{425.0: 0.014785156249999999, 125.0: 0.11945312499999998, 375.0: 0.01232421875, 75.0: 0.113046875, 325.0: 0.02544921875, 25.0: 0.11019531249999999, 350.0: 0.014042968749999997, 50.0: 0.13705078125, 300.0: 0.02064453125, 0.0: 0.033945312500000005, 250.0: 0.024277343749999996, 275.0: 0.06214843750000001, 225.0: 0.05140625000000001, 175.0: 0.0658203125, 200.0: 0.0484375, 100.0: 0.05537109374999999, 150.0: 0.05310546875, 400.0: 0.008457031249999998, 475.0: 0.01220703125, 450.0: 0.0027734375000000007, 500.0: 0.002421875000000001, 525.0: 0.00302734375, 575.0: 0.00376953125, 550.0: 0.0008007812500000001, 600.0: 0.00091796875, 625.0: 0.0017773437500000003, 675.0: 0.00048828125, 650.0: 0.00037109375, 700.0: 0.00046875, 725.0: 0.000390625, 775.0: 0.000625}",-8.648174087801745,-5.015813564525837
78,BFGS,3,12,298.48,133.98928912416844,0.22737070407032822,0.19696696328358657,0.018283736252723025,0.009607776829102587,"0       0.002631
1       0.000828
2       0.000866
3       0.000551
4       0.001510
          ...   
4091    0.000941
4092    0.000187
4093    0.000691
4094    0.000240
4095    0.000472
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.02977901931412512, 300.0: 0.03757079287501538, 175.0: 0.04441780359968654, 50.0: 0.03665948321158946, 125.0: 0.052493941814441794, 0.0: 0.01828373625272303, 250.0: 0.03877080560163777, 375.0: 0.03423506145048805, 75.0: 0.04576151775391027, 325.0: 0.047015361650855264, 200.0: 0.04045284456767145, 25.0: 0.044732336000998844, 100.0: 0.03494784861544144, 225.0: 0.0414977761447311, 350.0: 0.03262937198028796, 275.0: 0.043234089594487636, 150.0: 0.041556161812763025, 400.0: 0.04420385339299513, 450.0: 0.032077822880267295, 500.0: 0.024939870248167472, 475.0: 0.029065070925789027, 525.0: 0.02868595160690726, 575.0: 0.0186613648382681, 550.0: 0.02353123954139995, 600.0: 0.023491781852621036, 650.0: 0.016795987387548637, 625.0: 0.0147792101087981, 675.0: 0.010747385566388766, 700.0: 0.012474603572173244, 750.0: 0.008180401567670416, 725.0: 0.00873518357765789, 775.0: 0.0064721630776327305, 800.0: 0.0070253092241990694, 850.0: 0.005950083783730746, 825.0: 0.004687892426087165, 875.0: 0.0030256991114382937, 900.0: 0.003259513213261703, 950.0: 0.0023280933788131252, 925.0: 0.001437666464500029, 975.0: 0.001204436606316005, 1000.0: 0.0013282994739110933, 1050.0: 0.0007721207689198061, 1025.0: 0.0007877560724469538, 1075.0: 0.0004170430701681122, 1100.0: 0.0004244094069191187, 1150.0: 0.0004718346141488277}",-14.116138897263752,-3.209596439825406
79,BH,3,12,110557.52,797.3513463963048,0.7147655103249905,0.12801138748869487,0.04083984375,0.024111951076020013,"0       0.003457
1       0.001387
2       0.001699
3       0.001211
4       0.005645
          ...   
4091    0.000137
4092    0.000020
4093    0.000020
4094    0.000000
4095    0.000000
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.018222656249999972, 300.0: 0.031562499999999966, 175.0: 0.06392578124999998, 50.0: 0.08080078125000005, 125.0: 0.08300781249999996, 0.0: 0.040839843750000014, 250.0: 0.04316406249999998, 375.0: 0.02359374999999997, 75.0: 0.08115234375, 325.0: 0.037734374999999966, 200.0: 0.05302734374999998, 25.0: 0.08734374999999998, 100.0: 0.069609375, 225.0: 0.047421874999999995, 350.0: 0.022148437499999975, 275.0: 0.04427734374999999, 150.0: 0.05880859375, 400.0: 0.026816406249999973, 450.0: 0.014707031249999994, 500.0: 0.008164062499999993, 475.0: 0.012011718749999987, 525.0: 0.009433593749999998, 575.0: 0.007421874999999999, 550.0: 0.007929687499999992, 600.0: 0.00845703125, 650.0: 0.0032031250000000015, 625.0: 0.003476562500000002, 675.0: 0.0022265625000000002, 700.0: 0.002363281250000001, 750.0: 0.0017187500000000007, 725.0: 0.0013476562500000008, 775.0: 0.0009375000000000002, 800.0: 0.0010351562500000003, 850.0: 0.00048828125, 825.0: 0.0006054687500000001, 875.0: 0.0003125, 900.0: 0.00017578125, 950.0: 0.0001953125, 925.0: 0.00013671875, 975.0: 7.8125e-05, 1000.0: 5.859375e-05, 1050.0: 0.0, 1025.0: 3.90625e-05, 1075.0: 1.953125e-05, 1100.0: 0.0, 1150.0: 0.0}",-14.116138897263752,-10.089729222721175
80,CG,3,12,1168.52,416.10192212966285,0.20479231615149263,0.17845813743138794,0.01967801986748824,0.012471261728539115,"0       0.001705
1       0.000873
2       0.000932
3       0.000759
4       0.001427
          ...   
4091    0.000680
4092    0.000338
4093    0.000621
4094    0.000219
4095    0.000592
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0335949038954205, 300.0: 0.03630220468732641, 175.0: 0.04505360118666699, 50.0: 0.037196125706362985, 125.0: 0.05389544981494992, 0.0: 0.019678019867488235, 250.0: 0.037359189199035525, 375.0: 0.03471935394963259, 75.0: 0.04362270547303696, 325.0: 0.04797169822955179, 200.0: 0.036999835211357586, 25.0: 0.04440912706829238, 100.0: 0.036417338763310755, 225.0: 0.038023543230279504, 350.0: 0.033216502824919523, 275.0: 0.042641605039999135, 150.0: 0.038287101617667976, 400.0: 0.03857485420718568, 450.0: 0.03021305250081467, 500.0: 0.025537595323225, 475.0: 0.032572375231245766, 525.0: 0.028154536743066248, 575.0: 0.020623976714456354, 550.0: 0.02443169376876465, 600.0: 0.022880409639166096, 650.0: 0.015838554957468238, 625.0: 0.015425610872008944, 675.0: 0.012965260817126342, 700.0: 0.012954260173152984, 750.0: 0.009152537440832107, 725.0: 0.009162774723903618, 775.0: 0.006920400970682564, 800.0: 0.007128111215385477, 850.0: 0.005545298817117529, 825.0: 0.004847133658277302, 875.0: 0.003331162123305574, 900.0: 0.004257811307640318, 950.0: 0.002749774146302426, 925.0: 0.0015678767957516806, 975.0: 0.0014912512873268477, 1000.0: 0.0012316242179127054, 1050.0: 0.0009368617335882017, 1025.0: 0.0007726297731589194, 1075.0: 0.00029120697412261885, 1100.0: 0.00046093549325676805, 1150.0: 0.0005921226084555088}",-14.116138897263752,-2.8908767798868213
81,COBYLA,3,12,199.08,4.507061126721047,0.2164878449003376,0.17096556525534293,0.018300688969493873,0.014019068425975627,"0       0.001513
1       0.000966
2       0.000939
3       0.000782
4       0.001799
          ...   
4091    0.000709
4092    0.000283
4093    0.000540
4094    0.000349
4095    0.000495
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.03168429686634271, 300.0: 0.03346137640084876, 175.0: 0.043186626047318336, 50.0: 0.04040256874830793, 125.0: 0.047718053471740525, 0.0: 0.018300688969493877, 250.0: 0.039506480966229086, 375.0: 0.03372184388585056, 75.0: 0.045716435572593944, 325.0: 0.047089032163175566, 200.0: 0.03888707435663288, 25.0: 0.0439639885895296, 100.0: 0.038160858510840036, 225.0: 0.04149969352738121, 350.0: 0.03207068202863023, 275.0: 0.043956781460356996, 150.0: 0.043698221587092745, 400.0: 0.039877704448754034, 450.0: 0.03003280175594465, 500.0: 0.025468460110395854, 475.0: 0.029966992052900966, 525.0: 0.030258917029137297, 575.0: 0.020619535317888755, 550.0: 0.024063649684498287, 600.0: 0.022484418029372583, 650.0: 0.0161147838506221, 625.0: 0.01390267668385962, 675.0: 0.011144419030657955, 700.0: 0.013008698628316759, 750.0: 0.009204275836932658, 725.0: 0.009370514037448716, 775.0: 0.007086120951510731, 800.0: 0.006935573532598238, 850.0: 0.005798622577386753, 825.0: 0.004855567520880536, 875.0: 0.003113001221362657, 900.0: 0.0039034026748527434, 950.0: 0.0027028888297658516, 925.0: 0.0015386146569932259, 975.0: 0.0013038620109766374, 1000.0: 0.00123130705392175, 1050.0: 0.0008257297244019002, 1025.0: 0.0006709211425676397, 1075.0: 0.0004211109289310642, 1100.0: 0.0005755969997783544, 1150.0: 0.000495130524976348}",-14.116138897263752,-3.0559724881824577
82,DA,3,12,5481.42,1144.799844339612,0.8239970186886113,0.09434357287508943,0.05875,0.025557862698260294,"0       0.002480
1       0.001758
2       0.005605
3       0.002090
4       0.008613
          ...   
4091    0.000098
4092    0.000039
4093    0.000000
4094    0.000020
4095    0.000176
Length: 3919, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.038300781250000054, 300.0: 0.031582031249999976, 175.0: 0.048710937500000086, 50.0: 0.0524804687500001, 125.0: 0.061523437500000056, 0.0: 0.026972656249999977, 250.0: 0.03587890625000002, 375.0: 0.02980468749999997, 75.0: 0.05292968750000004, 325.0: 0.032070312499999976, 200.0: 0.04496093750000003, 25.0: 0.059628906250000016, 100.0: 0.054687500000000056, 225.0: 0.044218750000000036, 350.0: 0.030878906249999963, 275.0: 0.0370703125, 150.0: 0.056445312500000025, 400.0: 0.0348046875, 450.0: 0.02990234374999998, 500.0: 0.027187499999999965, 475.0: 0.028769531249999977, 525.0: 0.018847656249999973, 575.0: 0.016992187499999978, 550.0: 0.017363281249999973, 600.0: 0.011894531249999984, 650.0: 0.008007812499999994, 625.0: 0.014335937499999991, 675.0: 0.00984374999999999, 700.0: 0.007324218749999994, 750.0: 0.006347656249999996, 725.0: 0.006191406249999998, 775.0: 0.004375, 800.0: 0.002558593750000001, 850.0: 0.0027343750000000007, 825.0: 0.002421875000000001, 875.0: 0.0014062500000000004, 900.0: 0.00064453125, 950.0: 0.00048828125, 925.0: 0.0011328125000000001, 975.0: 0.00019531249999999998, 1000.0: 0.00029296875000000004, 1050.0: 0.00011718750000000001, 1025.0: 0.00029296875, 1075.0: 0.00017578125, 1100.0: 0.00013671875, 1150.0: 0.0}",-14.116138897263752,-11.631656366739673
83,DE,3,12,5591.98,1156.9916246887874,0.9130031256925836,0.023773035037899095,0.0755997657010117,0.01603832679901509,"0       7.731638e-04
1       6.294754e-04
2       4.899658e-03
3       4.730514e-03
4       8.502100e-03
            ...     
4091    9.882459e-07
4092    8.564306e-07
4093    9.863110e-07
4094    2.016286e-06
4095    6.352038e-06
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0020511624645833787, 300.0: 0.006286186721441227, 175.0: 0.06002081267086943, 50.0: 0.14561385528452203, 125.0: 0.1119644874735187, 0.0: 0.07559976570101172, 250.0: 0.016250190305866403, 375.0: 0.0027008549802076958, 75.0: 0.1407377929584041, 325.0: 0.0055013558893617105, 200.0: 0.03522524329773011, 25.0: 0.17225489770646046, 100.0: 0.10948362018166644, 225.0: 0.024553816339182185, 350.0: 0.002952987755590356, 275.0: 0.010376366003100086, 150.0: 0.06949989148129156, 400.0: 0.001427008925640754, 450.0: 0.0011614375027537464, 500.0: 0.0008032475135199377, 475.0: 0.0010263607269815481, 525.0: 0.0006925790881674176, 575.0: 0.00045449780889525053, 550.0: 0.000556314023547427, 600.0: 0.0004511042485157727, 650.0: 0.00027995357172204904, 625.0: 0.000406098583534149, 675.0: 0.000232633126027378, 700.0: 0.0002475525736319703, 750.0: 0.00021020331030039536, 725.0: 0.00017848240813370724, 775.0: 0.00018022416327617601, 800.0: 0.00015846064639130327, 850.0: 9.787515423835674e-05, 825.0: 0.00013614392668274256, 875.0: 6.565282197612798e-05, 900.0: 4.269484148600825e-05, 950.0: 2.003757123930655e-05, 925.0: 3.454466790754567e-05, 975.0: 1.4615600446872719e-05, 1000.0: 1.2488013618633837e-05, 1050.0: 9.39572390132972e-06, 1025.0: 8.383512129426407e-06, 1075.0: 5.603672269237478e-06, 1100.0: 6.767020554449802e-06, 1150.0: 6.352037702817976e-06}",-14.116138897263752,-12.888078935912466
84,FS,3,12,801.64,145.39790369878102,0.8426627370947276,0.05511783015900993,0.05999433790810361,0.01144945123943715,"0       0.001991
1       0.001361
2       0.003645
3       0.001889
4       0.004700
          ...   
4091    0.000011
4092    0.000005
4093    0.000009
4094    0.000012
4095    0.000054
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.003796116685122113, 300.0: 0.018948078753787758, 175.0: 0.07032224255934812, 50.0: 0.11538632920482829, 125.0: 0.09957153012858666, 0.0: 0.05999433790810362, 250.0: 0.03576371430067911, 375.0: 0.006849634540549277, 75.0: 0.11233718635033305, 325.0: 0.015050690902328683, 200.0: 0.05517939092649136, 25.0: 0.12196941148844803, 100.0: 0.10081115687860953, 225.0: 0.04582556969612771, 350.0: 0.00873855814612818, 275.0: 0.027949389134910785, 150.0: 0.07733634154119612, 400.0: 0.002684484968194127, 450.0: 0.001337644283444313, 500.0: 0.0014938308850717351, 475.0: 0.0014323214615587644, 525.0: 0.0016134520989838318, 575.0: 0.001993897918462319, 550.0: 0.001941494134869224, 600.0: 0.0020913964632381238, 650.0: 0.001736261736660815, 625.0: 0.0019581766080042687, 675.0: 0.0014275402738551635, 700.0: 0.0011542174710172477, 750.0: 0.0006026080456135048, 725.0: 0.0008591738675089916, 775.0: 0.00043182368229465373, 800.0: 0.00028079682448410126, 850.0: 0.00014625483169302097, 825.0: 0.00018450175636634158, 875.0: 0.00010014046103474577, 900.0: 9.778821469768112e-05, 950.0: 8.123989147176963e-05, 925.0: 9.05541336405043e-05, 975.0: 7.618562222030102e-05, 1000.0: 7.70780166967631e-05, 1050.0: 6.306314513764558e-05, 1025.0: 6.277778938907541e-05, 1075.0: 4.1502273229947114e-05, 1100.0: 5.6225771782176976e-05, 1150.0: 5.388822379971821e-05}",-14.116138897263752,-11.895144240377624
85,Nelder-Mead,3,12,548.56,21.42443464831686,0.16118446239956577,0.12803124516372405,0.01435546875,0.007150278323431827,"0       0.001719
1       0.001035
2       0.000996
3       0.000508
4       0.002285
          ...   
4091    0.001094
4092    0.000391
4093    0.000566
4094    0.000488
4095    0.000703
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.0321875, 300.0: 0.03376953124999997, 175.0: 0.037304687499999996, 50.0: 0.03025390625, 125.0: 0.043496093750000006, 0.0: 0.01435546875, 250.0: 0.03779296874999998, 375.0: 0.03498046875, 75.0: 0.03619140624999998, 325.0: 0.040585937499999995, 200.0: 0.038652343749999964, 25.0: 0.03683593749999998, 100.0: 0.033652343749999994, 225.0: 0.041796875, 350.0: 0.032363281249999994, 275.0: 0.04003906250000002, 150.0: 0.03298828124999999, 400.0: 0.04396484375000001, 450.0: 0.03408203125, 500.0: 0.029980468749999992, 475.0: 0.028046874999999995, 525.0: 0.02861328125, 575.0: 0.025019531249999998, 550.0: 0.026210937500000003, 600.0: 0.026152343750000008, 650.0: 0.019414062499999996, 625.0: 0.022910156249999994, 675.0: 0.01498046875, 700.0: 0.016777343749999993, 750.0: 0.012109374999999999, 725.0: 0.013476562499999999, 775.0: 0.009374999999999996, 800.0: 0.00947265625, 850.0: 0.007734374999999998, 825.0: 0.006582031250000002, 875.0: 0.005019531250000002, 900.0: 0.0061328125, 950.0: 0.0047460937499999994, 925.0: 0.00310546875, 975.0: 0.0019921875, 1000.0: 0.001796875, 1050.0: 0.0010937499999999999, 1025.0: 0.0012890625, 1075.0: 0.0011328125000000001, 1100.0: 0.00083984375, 1150.0: 0.000703125}",-14.116138897263752,-2.275302259313057
86,Powell,3,12,555.56,242.78156107909018,0.33303976205050545,0.2295488061276305,0.020142936697053394,0.012305774634693045,"0       0.002285
1       0.001139
2       0.000929
3       0.000408
4       0.003635
          ...   
4091    0.000612
4092    0.000307
4093    0.000591
4094    0.000255
4095    0.000297
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.027782148514750197, 300.0: 0.033306461719394796, 175.0: 0.04610429062422204, 50.0: 0.047266269691957526, 125.0: 0.06160422226432107, 0.0: 0.020142936697053394, 250.0: 0.044741733335729464, 375.0: 0.02810952116379936, 75.0: 0.05051574552556639, 325.0: 0.04751432667945854, 200.0: 0.04522546293486111, 25.0: 0.048871388838499855, 100.0: 0.0436531885729525, 225.0: 0.037523003131800896, 350.0: 0.03327881990607581, 275.0: 0.044518417281964595, 150.0: 0.046400723876807014, 400.0: 0.046315271115573625, 450.0: 0.03155361075333157, 500.0: 0.020790119706704663, 475.0: 0.023742757829408344, 525.0: 0.02596981241580939, 575.0: 0.015946898610464333, 550.0: 0.02338005682340745, 600.0: 0.021706932741233066, 650.0: 0.013522318156014004, 625.0: 0.011390014499816139, 675.0: 0.008177730867160126, 700.0: 0.011278300284535255, 750.0: 0.006548954833538007, 725.0: 0.006366849410252885, 775.0: 0.0050149719506898055, 800.0: 0.00441127617024728, 850.0: 0.0033154841867373483, 825.0: 0.0031509328797214103, 875.0: 0.0023189436676997553, 900.0: 0.002567455241923973, 950.0: 0.001663173399250802, 925.0: 0.001091721676088917, 975.0: 0.0006833904785191962, 1000.0: 0.0008096216661804732, 1050.0: 0.00042806376029994357, 1025.0: 0.0005572949374749575, 1075.0: 0.0002709881132612461, 1100.0: 0.00017186016853605276, 1150.0: 0.00029653289690542164}",-14.116138897263752,-4.701235539416604
87,SHGO,3,12,11744.0,1659.995180715896,0.8819909017348897,0.005992652639932624,0.0852734375,0.009628807206640718,"0       0.000234
1       0.000410
2       0.000957
3       0.002188
4       0.002949
          ...   
4091    0.000000
4092    0.000000
4093    0.000000
4094    0.000000
4095    0.000020
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.00431640625, 300.0: 0.029589843749999994, 175.0: 0.03162109374999999, 50.0: 0.1497851562499999, 125.0: 0.07050781250000002, 0.0: 0.08527343749999997, 250.0: 0.03390625000000001, 375.0: 0.008281249999999983, 75.0: 0.12716796875, 325.0: 0.023124999999999982, 200.0: 0.029082031249999994, 25.0: 0.16576171875000006, 100.0: 0.09529296875000001, 225.0: 0.031171874999999984, 350.0: 0.01318359374999998, 275.0: 0.03455078124999999, 150.0: 0.042871093750000026, 400.0: 0.004902343749999996, 450.0: 0.003007812500000002, 500.0: 0.0011718750000000006, 475.0: 0.002050781250000001, 525.0: 0.0013281250000000007, 575.0: 0.0009765625000000004, 550.0: 0.0011328125000000006, 600.0: 0.0009375000000000004, 650.0: 0.0008789062500000002, 625.0: 0.0012109375000000006, 675.0: 0.0015820312500000005, 700.0: 0.0014062500000000006, 750.0: 0.0009179687500000004, 725.0: 0.0009765625000000002, 775.0: 0.0009960937500000002, 800.0: 0.0004296875, 850.0: 5.859375e-05, 825.0: 0.00033203125, 875.0: 0.00011718750000000001, 900.0: 1.953125e-05, 950.0: 1.953125e-05, 925.0: 1.953125e-05, 975.0: 0.0, 1000.0: 0.0, 1050.0: 0.0, 1025.0: 1.953125e-05, 1075.0: 0.0, 1100.0: 0.0, 1150.0: 1.953125e-05}",-14.116138897263752,-12.450306075012609
88,SPSA,3,12,400.0,0.0,0.06940440446230606,0.1260815503160355,0.015631147541906067,0.005868973812717579,"0       0.003352
1       0.000894
2       0.001177
3       0.000457
4       0.002307
          ...   
4091    0.000491
4092    0.000711
4093    0.000622
4094    0.000495
4095    0.000963
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.03201894421882748, 300.0: 0.037442622811019725, 175.0: 0.04010943459027412, 50.0: 0.03349836082313943, 125.0: 0.0434112155419989, 0.0: 0.015631147541906063, 250.0: 0.03724967788090045, 375.0: 0.03950709465629066, 75.0: 0.035120084328170174, 325.0: 0.04421972443173144, 200.0: 0.03709750069163778, 25.0: 0.03469847714167647, 100.0: 0.03174356085747463, 225.0: 0.03726447230988077, 350.0: 0.03609083620912279, 275.0: 0.0403219357924877, 150.0: 0.03300249255910857, 400.0: 0.035743199738130366, 450.0: 0.03337912102154505, 500.0: 0.03285791884572104, 475.0: 0.028197918109366126, 525.0: 0.029648802440367654, 575.0: 0.023076783114864472, 550.0: 0.02704612809227794, 600.0: 0.02394035136735249, 650.0: 0.020831694136528245, 625.0: 0.018586388194500043, 675.0: 0.01654820720518015, 700.0: 0.017954159627723003, 750.0: 0.011511103576474415, 725.0: 0.01221242543097483, 775.0: 0.010150535702782116, 800.0: 0.009395708129443733, 850.0: 0.008006277917313762, 825.0: 0.006773889974222646, 875.0: 0.004941889018170467, 900.0: 0.00515901024352499, 950.0: 0.0031947657649936856, 925.0: 0.0030782894558473196, 975.0: 0.002676576439189411, 1000.0: 0.0018798084071982928, 1050.0: 0.0013097745665858122, 1025.0: 0.0011179273496244504, 1075.0: 0.0005502904838708693, 1100.0: 0.0008405015973702377, 1150.0: 0.0009629716632090699}",-14.116138897263752,-0.9797222134717845
89,TNC,3,12,1401.12,19.265139501181924,0.30628045935346765,0.26622273657632345,0.022305256785825674,0.014586333382579333,"0       0.002160
1       0.001027
2       0.001024
3       0.000568
4       0.000976
          ...   
4091    0.000733
4092    0.000311
4093    0.000405
4094    0.000254
4095    0.000303
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.026767821596627977, 300.0: 0.03709552834359403, 175.0: 0.04771328288472663, 50.0: 0.04440117552692925, 125.0: 0.059319197775242485, 0.0: 0.02230525678582567, 250.0: 0.04141574303581348, 375.0: 0.029284747820789582, 75.0: 0.05101474368235982, 325.0: 0.04619537000382442, 200.0: 0.0447047732516401, 25.0: 0.051313697942288315, 100.0: 0.04343382033576142, 225.0: 0.037764354489525094, 350.0: 0.031543689945918656, 275.0: 0.04392351530050232, 150.0: 0.04386643694281619, 400.0: 0.04366359093441052, 450.0: 0.02861793372316727, 500.0: 0.021446474665988317, 475.0: 0.024307595143981942, 525.0: 0.023224011703600625, 575.0: 0.01697668271692165, 550.0: 0.022446680736823724, 600.0: 0.02299032389831685, 650.0: 0.013218867891062948, 625.0: 0.012503960689725672, 675.0: 0.009318003592675988, 700.0: 0.011302440145003803, 750.0: 0.007810315520958841, 725.0: 0.006741943632206386, 775.0: 0.005595609408874301, 800.0: 0.006030821468940155, 850.0: 0.004442282705317695, 825.0: 0.003946682377808487, 875.0: 0.0026888855292746096, 900.0: 0.0027857759096044394, 950.0: 0.0024207852205066975, 925.0: 0.0014697482221988003, 975.0: 0.0009680635447288869, 1000.0: 0.0006728463913362574, 1050.0: 0.0007498018909823014, 1025.0: 0.0007132073896089614, 1075.0: 0.00028879475881295603, 1100.0: 0.0002920786641284289, 1150.0: 0.00030263585884659507}",-14.116138897263752,-4.323497505751294
90,UMDA,3,12,2518.0,892.0919235146118,0.507065010120099,0.10087150829882041,0.0231640625,0.011885275159835385,"0       0.001719
1       0.001426
2       0.000566
3       0.000762
4       0.000430
          ...   
4091    0.000566
4092    0.000176
4093    0.000469
4094    0.000059
4095    0.000215
Length: 4096, dtype: float64","{0.0: 0.01611328125, 25.0: 0.03173828125, 50.0: 0.032470703125, 75.0: 0.0322265625, 100.0: 0.033203125, 125.0: 0.033203125, 150.0: 0.033935546875, 175.0: 0.034423828125, 200.0: 0.03515625, 225.0: 0.03515625, 250.0: 0.0361328125, 275.0: 0.0361328125, 300.0: 0.036376953125, 325.0: 0.03662109375, 350.0: 0.036376953125, 375.0: 0.036376953125, 400.0: 0.03564453125, 425.0: 0.035400390625, 450.0: 0.0341796875, 475.0: 0.03369140625, 500.0: 0.031982421875, 525.0: 0.03076171875, 550.0: 0.029296875, 575.0: 0.027587890625, 600.0: 0.025390625, 625.0: 0.024169921875, 650.0: 0.021484375, 675.0: 0.02001953125, 700.0: 0.017822265625, 725.0: 0.01611328125, 750.0: 0.013916015625, 775.0: 0.012451171875, 800.0: 0.0107421875, 825.0: 0.009033203125, 850.0: 0.0078125, 875.0: 0.00634765625, 900.0: 0.005126953125, 925.0: 0.00439453125, 950.0: 0.003173828125, 975.0: 0.00244140625, 1000.0: 0.001953125, 1025.0: 0.001220703125, 1050.0: 0.0009765625, 1075.0: 0.00048828125, 1100.0: 0.00048828125, 1150.0: 0.000244140625}","{425.0: 0.02613281249999998, 300.0: 0.04253906249999999, 175.0: 0.048437500000000015, 50.0: 0.049921875, 125.0: 0.06572265625, 0.0: 0.023164062500000006, 250.0: 0.04898437500000004, 375.0: 0.028496093749999965, 75.0: 0.05599609375, 325.0: 0.05386718750000001, 200.0: 0.050312499999999954, 25.0: 0.05242187500000001, 100.0: 0.04376953125, 225.0: 0.03554687499999996, 350.0: 0.03619140625, 275.0: 0.05535156249999998, 150.0: 0.040624999999999994, 400.0: 0.06037109375000001, 450.0: 0.029042968749999988, 500.0: 0.01582031249999999, 475.0: 0.020996093749999983, 525.0: 0.01964843749999999, 575.0: 0.011972656249999996, 550.0: 0.019980468749999997, 600.0: 0.02212890624999999, 650.0: 0.008535156249999992, 625.0: 0.005488281250000001, 675.0: 0.004394531250000001, 700.0: 0.005820312499999999, 750.0: 0.0031054687500000015, 725.0: 0.0024218750000000013, 775.0: 0.002128906250000001, 800.0: 0.002578125, 850.0: 0.0018750000000000004, 825.0: 0.0013671875000000003, 875.0: 0.0009375000000000001, 900.0: 0.0015234375, 950.0: 0.0007031250000000002, 925.0: 0.00033203125, 975.0: 0.00025390625, 1000.0: 0.00021484375, 1050.0: 0.00013671875, 1025.0: 0.0001171875, 1075.0: 0.00013671875, 1100.0: 0.0002734375, 1150.0: 0.00021484375}",-14.116138897263752,-7.157800112797767
91,BFGS,3,14,361.56,169.85195436026046,0.27274206566060033,0.24468910087562398,0.015604397277387954,0.014966554159851883,"0        0.001926
1        0.000453
2        0.000531
3        0.000192
4        0.000514
           ...   
16379    0.000086
16380    0.000021
16381    0.000082
16382    0.000043
16383    0.000398
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.04040190130977738, 325.0: 0.035347229227331994, 300.0: 0.031659229129746974, 200.0: 0.030212869716521363, 175.0: 0.04101374725216398, 75.0: 0.03867210419696987, 50.0: 0.03301732849441393, 125.0: 0.042722315656225175, 25.0: 0.03775939211837446, 0.0: 0.015604397277387954, 100.0: 0.029203767543135552, 225.0: 0.043143286792453626, 250.0: 0.026689509583048027, 350.0: 0.026910271193271034, 375.0: 0.03758215119789451, 475.0: 0.031594260856468964, 275.0: 0.03952538698204394, 150.0: 0.02844862614200656, 400.0: 0.026759844275187607, 525.0: 0.02934295578622227, 450.0: 0.025746628760959282, 575.0: 0.0285370775386187, 550.0: 0.02331102266207232, 500.0: 0.02667265755160208, 600.0: 0.019992317317873876, 650.0: 0.019467753596533813, 625.0: 0.031813028205458074, 675.0: 0.02141967571725878, 725.0: 0.018135149027844504, 700.0: 0.014458934802707012, 750.0: 0.013346600543248252, 800.0: 0.009886918318301732, 775.0: 0.014126300532722633, 825.0: 0.014015398712930083, 875.0: 0.007859258225744032, 850.0: 0.00726531083003774, 900.0: 0.004751154823799484, 925.0: 0.0062011869950894085, 975.0: 0.004439938249596948, 950.0: 0.0038815903542004505, 1000.0: 0.003093492272868881, 1025.0: 0.0032285088906239493, 1075.0: 0.0027458944307807848, 1050.0: 0.0024351653881131315, 1100.0: 0.0012221784706497349, 1125.0: 0.0017388483929957808, 1175.0: 0.0013030372548744325, 1150.0: 0.0006660010126909846, 1200.0: 0.0005612133851875432, 1225.0: 0.0004976043818058908, 1275.0: 0.0002994028075203729, 1250.0: 0.0004245317775921534, 1300.0: 0.00017729850209165273, 1325.0: 0.00026988461040149407, 1375.0: 0.0003984609245591307}",-20.16233701296345,-5.49911744546083
92,BH,3,14,110491.06,907.8981310697803,0.6732260533321933,0.21641849535494503,0.0370703125,0.029437138192773913,"0        0.002832
1        0.000957
2        0.001250
3        0.000645
4        0.001055
           ...   
16379    0.000000
16380    0.000000
16381    0.000000
16382    0.000000
16383    0.000078
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.02830078124999988, 325.0: 0.03650390625000006, 300.0: 0.032265624999999895, 200.0: 0.03734375000000004, 175.0: 0.04062500000000007, 75.0: 0.04947265625000015, 50.0: 0.04548828125000009, 125.0: 0.04505859375000007, 25.0: 0.0483593750000001, 0.0: 0.02400390625, 100.0: 0.03982421875000009, 225.0: 0.036972656250000034, 250.0: 0.03677734375000006, 350.0: 0.030429687499999903, 375.0: 0.031757812499999906, 475.0: 0.027578124999999926, 275.0: 0.03017578124999992, 150.0: 0.03894531250000007, 400.0: 0.02908203124999993, 525.0: 0.023417968749999907, 450.0: 0.029257812499999918, 575.0: 0.019218749999999944, 550.0: 0.02361328124999994, 500.0: 0.02210937499999993, 600.0: 0.026679687499999917, 650.0: 0.01468749999999996, 625.0: 0.019824218749999935, 675.0: 0.020312499999999938, 725.0: 0.01033203124999997, 700.0: 0.013261718749999957, 750.0: 0.01195312499999997, 800.0: 0.007324218749999993, 775.0: 0.007988281249999982, 825.0: 0.008378906249999984, 875.0: 0.00642578124999999, 850.0: 0.007148437499999992, 900.0: 0.0054296875000000005, 925.0: 0.004726562499999996, 975.0: 0.003007812500000002, 950.0: 0.004296875, 1000.0: 0.002988281250000001, 1025.0: 0.001503906250000001, 1075.0: 0.0017187500000000007, 1050.0: 0.0032421875000000003, 1100.0: 0.0047851562499999995, 1125.0: 0.0008593750000000001, 1175.0: 0.0011914062500000002, 1150.0: 0.0004492187500000001, 1200.0: 0.0001953125, 1225.0: 0.0005078125, 1275.0: 9.765625e-05, 1250.0: 0.00019531249999999998, 1300.0: 9.765625e-05, 1325.0: 0.0, 1375.0: 0.00025390625}",-20.16233701296345,-13.573810573190988
93,CG,3,14,1609.4,719.8694326056635,0.2931588902740357,0.25796078161424013,0.016481948677244885,0.016479590612794737,"0        0.001406
1        0.000396
2        0.000416
3        0.000185
4        0.000425
           ...   
16379    0.000077
16380    0.000031
16381    0.000077
16382    0.000069
16383    0.000258
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03708400812383253, 325.0: 0.03508729727468419, 300.0: 0.033772268478256, 200.0: 0.03128164580848222, 175.0: 0.042165017194614296, 75.0: 0.04136514307457574, 50.0: 0.032382962716939336, 125.0: 0.04132514641128176, 25.0: 0.04168771242904247, 0.0: 0.016481948677244885, 100.0: 0.032684031636130165, 225.0: 0.041932607192297404, 250.0: 0.029027959231563594, 350.0: 0.02617655100533954, 375.0: 0.037696005021358996, 475.0: 0.03212913113754954, 275.0: 0.041158955308190415, 150.0: 0.02972743757917892, 400.0: 0.023776716139900407, 525.0: 0.027984733391352892, 450.0: 0.025270882342146528, 575.0: 0.027911594502251398, 550.0: 0.023489829063425574, 500.0: 0.026444357801526704, 600.0: 0.018653385390975663, 650.0: 0.019671122588940656, 625.0: 0.02900449851720209, 675.0: 0.021401096709091686, 725.0: 0.017383431984531354, 700.0: 0.01388774029494876, 750.0: 0.013200400651478945, 800.0: 0.009929236240301639, 775.0: 0.014147653324344252, 825.0: 0.013286713241064665, 875.0: 0.007737850689151394, 850.0: 0.007560836110743921, 900.0: 0.00503842574709817, 925.0: 0.005590036021444663, 975.0: 0.003961314778129721, 950.0: 0.003562819564511266, 1000.0: 0.0028246628091517507, 1025.0: 0.0031357717987152735, 1075.0: 0.002534397700089867, 1050.0: 0.0020954595334654034, 1100.0: 0.0013778841262940935, 1125.0: 0.0016112535621233583, 1175.0: 0.0009446409884979592, 1150.0: 0.0008233862382817666, 1200.0: 0.0005048116756936427, 1225.0: 0.0006239230877021874, 1275.0: 0.00046124980124817144, 1250.0: 0.0003927727908455489, 1300.0: 0.00014197622138512552, 1325.0: 0.00020937183433273335, 1375.0: 0.0002579344370482741}",-20.16233701296345,-5.9107683440514815
94,COBYLA,3,14,200.0,0.0,0.221097555688073,0.24733420827338848,0.015330916636251682,0.01369240654190754,"0        0.001242
1        0.000628
2        0.000776
3        0.000162
4        0.000757
           ...   
16379    0.000104
16380    0.000027
16381    0.000097
16382    0.000068
16383    0.000451
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.035174485480766675, 325.0: 0.03823605569266856, 300.0: 0.032529917039525166, 200.0: 0.029759967073600856, 175.0: 0.038203713756070935, 75.0: 0.03738907474451282, 50.0: 0.03029921373576782, 125.0: 0.03608141968175965, 25.0: 0.03736332224630914, 0.0: 0.015330916636251685, 100.0: 0.029235928191090832, 225.0: 0.03882798744897921, 250.0: 0.02787039045014456, 350.0: 0.027998704298288792, 375.0: 0.035870630615336366, 475.0: 0.032409978897371974, 275.0: 0.036083357565379316, 150.0: 0.028216133656780554, 400.0: 0.02685714445888032, 525.0: 0.03159615558636388, 450.0: 0.02571851015730953, 575.0: 0.028710947485981988, 550.0: 0.022158743560635873, 500.0: 0.026563849157458762, 600.0: 0.020018359761488826, 650.0: 0.020629663262966145, 625.0: 0.029104082182968276, 675.0: 0.024270637271247862, 725.0: 0.019870731489909452, 700.0: 0.015988493075190107, 750.0: 0.013941589294185597, 800.0: 0.011844629272388513, 775.0: 0.0161288316713953, 825.0: 0.013739170177886083, 875.0: 0.009339033682768463, 850.0: 0.009344379565496191, 900.0: 0.006332930251267926, 925.0: 0.007803733007516695, 975.0: 0.005378661921873892, 950.0: 0.005340961767746259, 1000.0: 0.0040585147594962186, 1025.0: 0.0038968497700127757, 1075.0: 0.0029284552370876346, 1050.0: 0.0024614004391792068, 1100.0: 0.0016206552595431382, 1125.0: 0.0022568665562064027, 1175.0: 0.0012837240804160687, 1150.0: 0.0008653009895219967, 1200.0: 0.0006502315502766881, 1225.0: 0.0006041567624801887, 1275.0: 0.00041021140171470285, 1250.0: 0.0004074403213937761, 1300.0: 0.00020222472425883146, 1325.0: 0.00034054278014851165, 1375.0: 0.0004509900947332339}",-20.16233701296345,-4.457843430525382
95,DA,3,14,5705.98,1366.982128485958,0.8570008012372466,0.06225121135131269,0.047890625,0.022636002536663664,"0        0.006660
1        0.002305
2        0.002637
3        0.001016
4        0.002422
           ...   
16378    0.000020
16379    0.000059
16380    0.000020
16381    0.000039
16383    0.000098
Length: 10569, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03240234374999995, 325.0: 0.03761718750000006, 300.0: 0.04464843750000009, 200.0: 0.03287109374999998, 175.0: 0.056191406250000166, 75.0: 0.04556640625000011, 50.0: 0.03294921874999997, 125.0: 0.08175781249999997, 25.0: 0.03724609375000002, 0.0: 0.018847656249999976, 100.0: 0.03240234374999997, 225.0: 0.035214843749999974, 250.0: 0.04349609375000011, 350.0: 0.02488281249999995, 375.0: 0.03476562499999998, 475.0: 0.01962890624999995, 275.0: 0.02998046874999994, 150.0: 0.038164062500000005, 400.0: 0.02683593749999992, 525.0: 0.019980468749999966, 450.0: 0.030410156249999938, 550.0: 0.015312499999999975, 500.0: 0.01611328124999997, 600.0: 0.020585937499999974, 575.0: 0.013749999999999969, 675.0: 0.010566406249999978, 625.0: 0.010175781249999977, 650.0: 0.010488281249999983, 750.0: 0.004296875000000001, 700.0: 0.008203124999999995, 725.0: 0.011484374999999984, 825.0: 0.008281249999999993, 775.0: 0.0039648437500000005, 850.0: 0.004062499999999999, 900.0: 0.0015039062500000005, 925.0: 0.0018945312500000004, 875.0: 0.002675781250000001, 800.0: 0.004667968749999998, 975.0: 0.0012304687500000002, 1025.0: 0.0077539062499999995, 1000.0: 0.0008203125000000001, 950.0: 0.00048828125, 1050.0: 0.00041015625000000004, 1125.0: 0.0018164062499999999, 1075.0: 0.004453125, 1175.0: 0.00017578125, 1100.0: 0.0008203125, 1150.0: 0.00029296875, 1225.0: 0.0003125, 1275.0: 3.90625e-05, 1200.0: 0.00027343749999999997, 1250.0: 0.00021484375, 1300.0: 0.00029296875, 1325.0: 7.8125e-05, 1375.0: 1.953125e-05}",-20.16233701296345,-17.279138974925075
96,DE,3,14,5105.08,908.309415122402,0.9270104870974929,0.02385557224804983,0.07527250782882615,0.0089607007705732,"0        8.097832e-04
1        6.422031e-04
2        7.697170e-04
3        1.151444e-03
4        7.711213e-04
             ...     
16379    2.953757e-07
16380    2.586829e-07
16381    2.946978e-07
16382    3.646945e-07
16383    8.651347e-07
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.002480225764734938, 325.0: 0.008609200634403819, 300.0: 0.010223490320056853, 200.0: 0.04498953720361948, 175.0: 0.06186160769519273, 75.0: 0.1288830391670878, 50.0: 0.1337148722337027, 125.0: 0.10702141320212719, 25.0: 0.15096869867149765, 0.0: 0.07527250782882611, 100.0: 0.1089370097750035, 225.0: 0.03541404878547175, 250.0: 0.021735266735891323, 350.0: 0.004715551198175828, 375.0: 0.004059327606332382, 475.0: 0.0011681305932043902, 275.0: 0.01567981691266613, 150.0: 0.07258269376739486, 400.0: 0.001801336647250831, 525.0: 0.0010631755624432645, 450.0: 0.0017600306321165454, 575.0: 0.0006834720127014561, 550.0: 0.000821358694291151, 500.0: 0.0010928588790269432, 600.0: 0.000673192549367862, 650.0: 0.0004811983563781158, 625.0: 0.0005051862731727874, 675.0: 0.0004802010165519389, 725.0: 0.0003678685781760245, 700.0: 0.000354199795910715, 750.0: 0.00039587873933598925, 800.0: 0.0002306670278806627, 775.0: 0.00023649530257262947, 825.0: 0.00016294868295294946, 875.0: 8.816090424433904e-05, 850.0: 0.0001218981477602483, 900.0: 6.525094232524674e-05, 925.0: 5.8074896912834056e-05, 975.0: 4.1301951704566794e-05, 950.0: 4.576607853476325e-05, 1000.0: 3.342059152174608e-05, 1025.0: 2.7139288763268124e-05, 1075.0: 1.823343337764103e-05, 1050.0: 2.497256741099288e-05, 1100.0: 1.3206053663901951e-05, 1125.0: 9.056125155431569e-06, 1175.0: 5.204391997275238e-06, 1150.0: 7.962372080438494e-06, 1200.0: 4.100453195332517e-06, 1225.0: 3.0514025255283998e-06, 1275.0: 1.8658229278145298e-06, 1250.0: 1.9806712719847707e-06, 1300.0: 8.753979183662122e-07, 1325.0: 1.106526475459323e-06, 1375.0: 8.651347127388571e-07}",-20.16233701296345,-18.69069785541106
97,FS,3,14,800.56,138.26542011652805,0.8870239567047097,0.02060219113363005,0.059576839692038454,0.013356955750179126,"0        1.404494e-03
1        1.096912e-03
2        1.093531e-03
3        8.478990e-04
4        1.093049e-03
             ...     
16379    8.941664e-08
16380    1.294995e-07
16381    8.929548e-08
16382    9.117766e-08
16383    9.440147e-08
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.004084269316841469, 325.0: 0.01568610728725463, 300.0: 0.019811750940693363, 200.0: 0.0569799015102252, 175.0: 0.06736377561431742, 75.0: 0.11210291440544239, 50.0: 0.11466548830067745, 125.0: 0.09384298912597074, 25.0: 0.11989281774743882, 0.0: 0.059576839692038426, 100.0: 0.1012683766171259, 225.0: 0.046619405874668944, 250.0: 0.03582022260831345, 350.0: 0.00951745813334217, 375.0: 0.007464351401371384, 475.0: 0.0020167172673416648, 275.0: 0.02789697305984949, 150.0: 0.07652438557224549, 400.0: 0.003634247098361751, 525.0: 0.0022941903541749643, 450.0: 0.0021884370507547378, 575.0: 0.0024242331486490553, 550.0: 0.0024152629690741218, 500.0: 0.002093234330449816, 600.0: 0.0024110089307962284, 650.0: 0.002115513825659432, 625.0: 0.0023021200306410847, 675.0: 0.0018597640309960023, 725.0: 0.0011323585634340112, 700.0: 0.0014797291161288489, 750.0: 0.0008217818236243331, 800.0: 0.0003694581123790173, 775.0: 0.0005512086481670433, 825.0: 0.00023283398378040656, 875.0: 8.271055418109962e-05, 850.0: 0.00013519396859515428, 900.0: 5.83408420041188e-05, 925.0: 5.0173322277240616e-05, 975.0: 4.199944437113394e-05, 950.0: 4.634290434970625e-05, 1000.0: 3.475915652900325e-05, 1025.0: 2.811075641873125e-05, 1075.0: 1.451953242438779e-05, 1050.0: 2.1856545035890863e-05, 1100.0: 9.888052351205992e-06, 1125.0: 5.83637898411501e-06, 1175.0: 2.2230728867989444e-06, 1150.0: 3.940919429216307e-06, 1200.0: 1.481752459201235e-06, 1225.0: 9.733602132642428e-07, 1275.0: 4.6740889278819696e-07, 1250.0: 5.762234001841128e-07, 1300.0: 1.8899385730633636e-07, 1325.0: 1.9591764422303754e-07, 1375.0: 9.440146566058897e-08}",-20.16233701296345,-17.884475953652657
98,Nelder-Mead,3,14,559.4,23.71413080844415,0.14274326690288486,0.14728110503557834,0.00994140625,0.005868124977117505,"0        0.001523
1        0.000137
2        0.000508
3        0.000098
4        0.000527
           ...   
16379    0.000137
16380    0.000059
16381    0.000137
16382    0.000098
16383    0.000625
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03142578124999984, 325.0: 0.03316406249999985, 300.0: 0.029902343749999866, 200.0: 0.024453124999999895, 175.0: 0.027109374999999884, 75.0: 0.02515624999999994, 50.0: 0.024121093749999923, 125.0: 0.02833984374999988, 25.0: 0.02380859374999993, 0.0: 0.010859374999999984, 100.0: 0.023691406249999946, 225.0: 0.027128906249999876, 250.0: 0.029707031249999877, 350.0: 0.031503906249999825, 375.0: 0.030859374999999845, 475.0: 0.03050781249999984, 275.0: 0.03041015624999986, 150.0: 0.02410156249999991, 400.0: 0.032109374999999836, 525.0: 0.03261718749999984, 450.0: 0.03251953124999985, 575.0: 0.03041015624999984, 550.0: 0.030058593749999862, 500.0: 0.03208984374999983, 600.0: 0.028554687499999842, 650.0: 0.02544921874999989, 625.0: 0.028300781249999848, 675.0: 0.02537109374999989, 725.0: 0.019335937499999928, 700.0: 0.0241210937499999, 750.0: 0.020449218749999935, 800.0: 0.017636718749999943, 775.0: 0.016289062499999944, 825.0: 0.01542968749999996, 875.0: 0.012851562499999976, 850.0: 0.013398437499999964, 900.0: 0.01044921874999998, 925.0: 0.010156249999999985, 975.0: 0.0068554687499999935, 950.0: 0.00857421874999999, 1000.0: 0.006835937500000001, 1025.0: 0.00435546875, 1075.0: 0.0036132812500000015, 1050.0: 0.005312500000000001, 1100.0: 0.0034765625000000005, 1125.0: 0.0026562500000000006, 1175.0: 0.0024609375, 1150.0: 0.0015234375000000003, 1200.0: 0.001171875, 1225.0: 0.0007421875, 1275.0: 0.0003515625, 1250.0: 0.0007812499999999999, 1300.0: 0.00025390625, 1325.0: 0.00015625, 1375.0: 0.0002734375}",-20.16233701296345,-2.878037853627356
99,Powell,3,14,600.64,240.29263492666604,0.3338722213823662,0.29148950796614803,0.01819557142277677,0.018501143999636174,"0        0.001197
1        0.000866
2        0.000549
3        0.000262
4        0.000545
           ...   
16379    0.000070
16380    0.000027
16381    0.000077
16382    0.000044
16383    0.000168
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.037081369053990676, 325.0: 0.03604745085281, 300.0: 0.0289288599012492, 200.0: 0.03248178371374282, 175.0: 0.04440876808488622, 75.0: 0.0478729404818221, 50.0: 0.040502613513469836, 125.0: 0.043979522474045324, 25.0: 0.04650702675651869, 0.0: 0.018195571422776776, 100.0: 0.0344357632886138, 225.0: 0.04368576054590606, 250.0: 0.026504397260115626, 350.0: 0.02733981144197074, 375.0: 0.03447028847818872, 475.0: 0.03180510060378718, 275.0: 0.03781774412504457, 150.0: 0.03342443566971612, 400.0: 0.023765282040788444, 525.0: 0.030106317983974604, 450.0: 0.023336209371910645, 575.0: 0.026195776589076313, 550.0: 0.021656475805348723, 500.0: 0.0234679473758352, 600.0: 0.016647325710110104, 650.0: 0.015220135146998402, 625.0: 0.03003139873190514, 675.0: 0.021207201405405437, 725.0: 0.01611274400067159, 700.0: 0.012672745752482659, 750.0: 0.010712736154460358, 800.0: 0.009087339038614748, 775.0: 0.01343620787546838, 825.0: 0.013570339326802483, 875.0: 0.007617250632950251, 850.0: 0.006644621352330237, 900.0: 0.004371109418828019, 925.0: 0.005502032995363896, 975.0: 0.004027929713897416, 950.0: 0.0034349247255981235, 1000.0: 0.002520781262640179, 1025.0: 0.002458512051045474, 1075.0: 0.0023965953725740372, 1050.0: 0.0019504265068553317, 1100.0: 0.0011198344604248615, 1125.0: 0.0013880114086954516, 1175.0: 0.0007879334825645091, 1150.0: 0.0007741457815736235, 1200.0: 0.0006827877997568761, 1225.0: 0.00044377463424891177, 1275.0: 0.00027973491193686035, 1250.0: 0.00033320856508869175, 1300.0: 0.00019177743546319547, 1325.0: 0.00019130490680934484, 1375.0: 0.00016791260284634968}",-20.16233701296345,-6.73164424677801
100,SHGO,3,14,14048.0,0.0,0.9172056815638919,0.0034397520804776522,0.1081640625,0.014990231194014322,"0        0.000176
1        0.000801
2        0.000234
3        0.000137
4        0.000273
           ...   
16379    0.000000
16380    0.000000
16381    0.000000
16382    0.000000
16383    0.000000
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.01992187499999997, 325.0: 0.03996093750000006, 300.0: 0.03566406250000001, 200.0: 0.04001953125000004, 175.0: 0.033046874999999996, 75.0: 0.0930078124999999, 50.0: 0.09671874999999995, 125.0: 0.059824218750000074, 25.0: 0.1008984374999999, 0.0: 0.0567578125, 100.0: 0.06445312499999997, 225.0: 0.030683593749999932, 250.0: 0.03617187500000001, 350.0: 0.03164062499999995, 375.0: 0.03291015625, 475.0: 0.013749999999999972, 275.0: 0.031621093749999954, 150.0: 0.046015625000000074, 400.0: 0.021269531249999956, 525.0: 0.011660156249999977, 450.0: 0.014531249999999976, 575.0: 0.01080078124999997, 550.0: 0.008066406249999979, 500.0: 0.009804687499999971, 600.0: 0.008808593749999977, 650.0: 0.0067968749999999896, 625.0: 0.0074609374999999875, 675.0: 0.004550781249999995, 725.0: 0.0037109375000000024, 700.0: 0.0038085937500000025, 750.0: 0.0034179687500000013, 800.0: 0.003417968750000001, 775.0: 0.0028906250000000017, 825.0: 0.002675781250000001, 875.0: 0.0018164062500000007, 850.0: 0.0019531250000000013, 900.0: 0.0013281250000000005, 925.0: 0.0011718750000000006, 975.0: 0.00099609375, 950.0: 0.0012695312500000005, 1000.0: 0.0008593750000000001, 1025.0: 0.0013671875000000003, 1075.0: 0.0007226562500000002, 1050.0: 0.0006054687500000001, 1100.0: 0.00046875000000000004, 1125.0: 0.00013671875, 1175.0: 0.00015625, 1150.0: 0.00015625, 1200.0: 3.90625e-05, 1225.0: 5.859375e-05, 1275.0: 5.859375e-05, 1250.0: 0.0, 1300.0: 7.8125e-05, 1325.0: 0.0, 1375.0: 0.0}",-20.16233701296345,-18.493010061896026
101,SPSA,3,14,400.0,0.0,0.03589813626405834,0.14527469298804485,0.007920480817202074,0.0064295017385891315,"0        0.001799
1        0.000253
2        0.000172
3        0.000095
4        0.000177
           ...   
16379    0.000180
16380    0.000062
16381    0.000185
16382    0.000107
16383    0.000514
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03602360079536892, 325.0: 0.035617777484507965, 300.0: 0.029719357895756242, 200.0: 0.021557250884034315, 175.0: 0.028268643326950837, 75.0: 0.023111814781962118, 50.0: 0.018587470763709823, 125.0: 0.030439667175117657, 25.0: 0.02334243474740871, 0.0: 0.00792048081720208, 100.0: 0.021452614155832387, 225.0: 0.02818130694090877, 250.0: 0.02793265835435253, 350.0: 0.03028628507062244, 375.0: 0.03465920203642118, 475.0: 0.03726407065170647, 275.0: 0.03150037846814792, 150.0: 0.020878385052908146, 400.0: 0.03011013857215835, 525.0: 0.032789822729996615, 450.0: 0.03474700111580289, 575.0: 0.029382883197133256, 550.0: 0.028807729666357227, 500.0: 0.030766829894959612, 600.0: 0.027767792542857515, 650.0: 0.02845902380533944, 625.0: 0.030146300004300044, 675.0: 0.02918920043027625, 725.0: 0.025257439757748426, 700.0: 0.020602063018680023, 750.0: 0.018199278806440643, 800.0: 0.015937705541589294, 775.0: 0.018714519278380873, 825.0: 0.017984206769288764, 875.0: 0.013884475856803812, 850.0: 0.011386518040786407, 900.0: 0.009447776461546849, 925.0: 0.010293111374465074, 975.0: 0.007492531721215609, 950.0: 0.0075798127638709925, 1000.0: 0.006133020158495857, 1025.0: 0.005900936994544616, 1075.0: 0.0038746513896963626, 1050.0: 0.00440974412174033, 1100.0: 0.0024738051535603215, 1125.0: 0.0027718629114780063, 1175.0: 0.0019846123802439784, 1150.0: 0.0015846643766707733, 1200.0: 0.001416764851642425, 1225.0: 0.0007730386764006352, 1275.0: 0.0006456796347426124, 1250.0: 0.0008820398559834383, 1300.0: 0.0004625858313847246, 1325.0: 0.0004832701004219544, 1375.0: 0.0005137628100768724}",-20.16233701296345,-0.7237903214932291
102,TNC,3,14,1379.28,130.10934478353198,0.20816389989529027,0.2326675583643431,0.013447659207649492,0.012631829679401685,"0        0.002628
1        0.000774
2        0.000775
3        0.000195
4        0.000787
           ...   
16379    0.000096
16380    0.000030
16381    0.000098
16382    0.000063
16383    0.000349
Length: 16384, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.03716139947783279, 325.0: 0.03580255734640092, 300.0: 0.030837939492256865, 200.0: 0.028967220189427774, 175.0: 0.04183017547426247, 75.0: 0.0368034687610479, 50.0: 0.029100187956810394, 125.0: 0.03852723273855021, 25.0: 0.036639634758099955, 0.0: 0.013447659207649497, 100.0: 0.025864790777884665, 225.0: 0.036861499417772864, 250.0: 0.026925538672362796, 350.0: 0.028374346408676455, 375.0: 0.03722279555164516, 475.0: 0.032773808204053435, 275.0: 0.0370825661734491, 150.0: 0.02631816984937204, 400.0: 0.025360085524702317, 525.0: 0.030872595535916612, 450.0: 0.026656362526138906, 575.0: 0.027870221774172872, 550.0: 0.023977097752482843, 500.0: 0.027828910454874248, 600.0: 0.02035133534413538, 650.0: 0.020244527076353633, 625.0: 0.029605783443163263, 675.0: 0.025103484929050426, 725.0: 0.01982997560685606, 700.0: 0.016472976818406242, 750.0: 0.015120065487638086, 800.0: 0.011145786938734182, 775.0: 0.017298532649093225, 825.0: 0.014325834796980382, 875.0: 0.010681618595201189, 850.0: 0.008957899903506913, 900.0: 0.006099485706018982, 925.0: 0.0080498121762509, 975.0: 0.005891073084100907, 950.0: 0.0047280764565190226, 1000.0: 0.003975396717334002, 1025.0: 0.003952879554264949, 1075.0: 0.0034362229601762047, 1050.0: 0.002571110105883009, 1100.0: 0.001661198785917223, 1125.0: 0.0021323954754998826, 1175.0: 0.0011136772975059847, 1150.0: 0.0008700724295401433, 1200.0: 0.0007207100011180536, 1225.0: 0.0006654813399758844, 1275.0: 0.00045493402334558896, 1250.0: 0.000560107090638325, 1300.0: 0.0002451014536996582, 1325.0: 0.00027894543224783286, 1375.0: 0.00034923429500129935}",-20.16233701296345,-4.19707070362163
103,UMDA,3,14,2381.2,831.3113496157741,0.41716557730029097,0.07194476691735695,0.0098828125,0.0047667455137618536,"0        0.001992
1        0.000859
2        0.000645
3        0.000215
4        0.000215
           ...   
16379    0.000000
16380    0.000000
16381    0.000020
16382    0.000039
16383    0.000254
Length: 16356, dtype: float64","{0.0: 0.009033203125, 25.0: 0.01812744140625, 50.0: 0.0185546875, 75.0: 0.0189208984375, 100.0: 0.0198974609375, 125.0: 0.02056884765625, 150.0: 0.0218505859375, 175.0: 0.02288818359375, 200.0: 0.0242919921875, 225.0: 0.02557373046875, 250.0: 0.0269775390625, 275.0: 0.02838134765625, 300.0: 0.029541015625, 325.0: 0.03094482421875, 350.0: 0.0318603515625, 375.0: 0.032958984375, 400.0: 0.0335693359375, 425.0: 0.03424072265625, 450.0: 0.034423828125, 475.0: 0.0347900390625, 500.0: 0.034423828125, 525.0: 0.0341796875, 550.0: 0.0335693359375, 575.0: 0.0328369140625, 600.0: 0.03173828125, 625.0: 0.0306396484375, 650.0: 0.0291748046875, 675.0: 0.02777099609375, 700.0: 0.026123046875, 725.0: 0.0244140625, 750.0: 0.0225830078125, 775.0: 0.02081298828125, 800.0: 0.01904296875, 825.0: 0.01708984375, 850.0: 0.0155029296875, 875.0: 0.0135498046875, 900.0: 0.0120849609375, 925.0: 0.010498046875, 950.0: 0.009033203125, 975.0: 0.00762939453125, 1000.0: 0.0064697265625, 1025.0: 0.00537109375, 1050.0: 0.00439453125, 1075.0: 0.00347900390625, 1100.0: 0.0028076171875, 1125.0: 0.0020751953125, 1150.0: 0.001708984375, 1175.0: 0.00115966796875, 1200.0: 0.0008544921875, 1225.0: 0.0006103515625, 1250.0: 0.0003662109375, 1275.0: 0.00030517578125, 1300.0: 0.0001220703125, 1325.0: 0.0001220703125, 1375.0: 6.103515625e-05}","{425.0: 0.033945312499999936, 325.0: 0.03607421874999996, 300.0: 0.02574218749999992, 200.0: 0.020937499999999918, 175.0: 0.026874999999999902, 75.0: 0.022578124999999935, 50.0: 0.013144531249999966, 125.0: 0.023535156249999932, 25.0: 0.019999999999999914, 0.0: 0.008867187499999988, 100.0: 0.015859374999999946, 225.0: 0.025429687499999916, 250.0: 0.02816406249999994, 350.0: 0.030566406249999883, 375.0: 0.02857421874999989, 475.0: 0.03775390625000008, 275.0: 0.02599609374999991, 150.0: 0.01894531249999994, 400.0: 0.039707031250000115, 525.0: 0.035839843749999996, 450.0: 0.04662109375000015, 575.0: 0.03068359374999992, 550.0: 0.04062500000000015, 500.0: 0.03210937499999992, 600.0: 0.04890625000000025, 650.0: 0.02220703124999995, 625.0: 0.031933593749999926, 675.0: 0.04669921875000015, 725.0: 0.017324218749999946, 700.0: 0.02181640624999995, 750.0: 0.02017578124999996, 800.0: 0.01041015624999998, 775.0: 0.009667968749999978, 825.0: 0.015507812499999968, 875.0: 0.009589843749999974, 850.0: 0.01001953124999998, 900.0: 0.007226562499999993, 925.0: 0.007226562499999991, 975.0: 0.0045703125, 950.0: 0.00714843749999999, 1000.0: 0.0041015625, 1025.0: 0.002148437500000001, 1075.0: 0.003183593750000001, 1050.0: 0.005996093749999999, 1100.0: 0.008457031249999997, 1125.0: 0.0015039062500000005, 1175.0: 0.00212890625, 1150.0: 0.0010742187500000003, 1200.0: 0.000390625, 1225.0: 0.0013085937499999999, 1275.0: 7.8125e-05, 1250.0: 0.00025390625, 1300.0: 0.0001171875, 1325.0: 0.00048828125, 1375.0: 0.00060546875}",-20.16233701296345,-8.411032959735923
104,BFGS,3,6,207.2,37.825917041097625,0.46204915343315284,0.08897153377731483,0.08479831917023864,0.054803021694375724,"0     0.002500
1     0.004771
2     0.010365
3     0.023951
4     0.001911
        ...   
59    0.005633
60    0.053236
61    0.030830
62    0.011745
63    0.005481
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0024997603990835966, 350.0: 0.004771033857317885, 275.0: 0.01036463825391334, 200.0: 0.04122028866101027, 325.0: 0.00573587511518296, 250.0: 0.012550793285364943, 175.0: 0.030784766158445533, 100.0: 0.11566208651942034, 225.0: 0.049545917641571305, 150.0: 0.09991228658544343, 75.0: 0.13374636372949605, 0.0: 0.08479831917023863, 125.0: 0.11544811367718552, 50.0: 0.14473612200065927, 25.0: 0.14274308058773977, 300.0: 0.005480554357926789}",-3.9572880543053133,-1.8284615953828987
105,BH,3,6,108505.14,557.7440635273495,0.7504897612890605,0.05323392258053788,0.0912109375,0.07780917608676229,"0     0.001484
1     0.001992
2     0.002383
3     0.002344
4     0.001211
        ...   
59    0.002969
60    0.041719
61    0.013652
62    0.005820
63    0.003184
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.001484375, 350.0: 0.0019921875, 275.0: 0.0023828125, 200.0: 0.0100390625, 325.0: 0.00365234375, 250.0: 0.0035156249999999997, 175.0: 0.0122265625, 100.0: 0.08486328124999999, 225.0: 0.018085937500000003, 150.0: 0.05402343750000001, 75.0: 0.15031250000000002, 0.0: 0.0912109375, 125.0: 0.091171875, 50.0: 0.21806640625, 25.0: 0.2537890625, 300.0: 0.00318359375}",-3.9572880543053133,-2.969904167227645
106,CG,3,6,514.36,146.56763080571372,0.4709776820071811,0.09141847741162071,0.08189424634635109,0.052492083231551724,"0     0.002019
1     0.005400
2     0.009690
3     0.023045
4     0.002046
        ...   
59    0.005147
60    0.045892
61    0.030776
62    0.012984
63    0.004432
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.002018915375508143, 350.0: 0.005399707281915238, 275.0: 0.00969021963039466, 200.0: 0.03893979351048531, 325.0: 0.006284745262634358, 250.0: 0.011386596418850668, 175.0: 0.027188557161234972, 100.0: 0.12214610498766205, 225.0: 0.049088522517716345, 150.0: 0.10427533074660451, 75.0: 0.13508696031013168, 0.0: 0.08189424634635109, 125.0: 0.11492014495814451, 50.0: 0.14951180896603808, 25.0: 0.13773591591816894, 300.0: 0.0044324306081594935}",-3.9572880543053133,-1.8637943548514238
107,COBYLA,3,6,192.24,20.52175431097449,0.4846712148546765,0.08093404927848977,0.11089741748615119,0.06840895782276742,"0     0.003236
1     0.005808
2     0.008604
3     0.019801
4     0.001441
        ...   
59    0.005934
60    0.031608
61    0.027144
62    0.013277
63    0.007247
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0032358868897727927, 350.0: 0.005807570514455799, 275.0: 0.008604185072099054, 200.0: 0.03639751830782384, 325.0: 0.004358324267652489, 250.0: 0.01318340165273631, 175.0: 0.02245616875552757, 100.0: 0.1432428230709584, 225.0: 0.04348782062380852, 150.0: 0.09390992294670059, 75.0: 0.11855900156239578, 0.0: 0.11089741748615117, 125.0: 0.106408885047237, 50.0: 0.13162126207405306, 25.0: 0.15058255577364624, 300.0: 0.0072472559549813555}",-3.9572880543053133,-1.9179836088100553
108,DA,3,6,4046.52,619.9744588287488,0.6582775621601678,0.09298220591755837,0.13021484375,0.07823469106078183,"0     0.003398
1     0.005527
2     0.005684
3     0.011562
4     0.002227
        ...   
59    0.003262
60    0.030723
61    0.016211
62    0.007910
63    0.006309
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0033984375, 350.0: 0.00552734375, 275.0: 0.00568359375, 200.0: 0.02083984375, 325.0: 0.006640625, 250.0: 0.01076171875, 175.0: 0.013398437499999999, 100.0: 0.10208984375, 225.0: 0.030332031250000002, 150.0: 0.06351562499999999, 75.0: 0.1302734375, 0.0: 0.13021484375, 125.0: 0.08123046875, 50.0: 0.1972265625, 25.0: 0.19255859375, 300.0: 0.00630859375}",-3.9572880543053133,-2.604993933153655
109,DE,3,6,16787.84,2555.3428682664094,0.7647629412670384,0.05811539138387676,0.1558813250540594,0.0799256529826028,"0     0.000841
1     0.001352
2     0.001735
3     0.002985
4     0.001038
        ...   
59    0.001281
60    0.022633
61    0.007130
62    0.002753
63    0.002032
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0008405124868150621, 350.0: 0.001351627626349056, 275.0: 0.0017348940288622171, 200.0: 0.006784595968452997, 325.0: 0.003122960881972464, 250.0: 0.004093573069152539, 175.0: 0.008596461417939606, 100.0: 0.09536711802605691, 225.0: 0.01006818888719703, 150.0: 0.038498968195000094, 75.0: 0.11204909723263956, 0.0: 0.15588132505405938, 125.0: 0.06955598179741224, 50.0: 0.23026331015626272, 25.0: 0.25975909813605097, 300.0: 0.0020322870357771423}",-3.9572880543053133,-3.0263872518514465
110,FS,3,6,866.66,147.5518363152421,0.5680600211529638,0.11802884702898583,0.139167980350615,0.12590517854088004,"0     0.001749
1     0.004021
2     0.008316
3     0.017606
4     0.001933
        ...   
59    0.003907
60    0.027425
61    0.025827
62    0.009373
63    0.005284
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0017485981035555776, 350.0: 0.004020868956571099, 275.0: 0.008316459633985812, 200.0: 0.029195443523841097, 325.0: 0.005806810430544586, 250.0: 0.008426705354009566, 175.0: 0.02152293910960245, 100.0: 0.1282602401165482, 225.0: 0.031889093672083896, 150.0: 0.08427974073594695, 75.0: 0.12271503158975157, 0.0: 0.139167980350615, 125.0: 0.0860689435836022, 50.0: 0.1482690940452364, 25.0: 0.1750284786622543, 300.0: 0.005283572131851079}",-3.9572880543053133,-2.2479771358370475
111,Nelder-Mead,3,6,542.68,21.53735359787734,0.2907583040672611,0.18820012733575436,0.08259765625,0.07448172213209557,"0     0.010547
1     0.015000
2     0.020098
3     0.031680
4     0.006484
        ...   
59    0.009238
60    0.036289
61    0.030039
62    0.031367
63    0.015664
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.010546875, 350.0: 0.015, 275.0: 0.02009765625, 200.0: 0.05873046875, 325.0: 0.0188671875, 250.0: 0.021777343749999997, 175.0: 0.0325, 100.0: 0.113671875, 225.0: 0.0735546875, 150.0: 0.09888671875, 75.0: 0.11041015625, 0.0: 0.08259765625, 125.0: 0.089375, 50.0: 0.11123046875, 25.0: 0.12708984375, 300.0: 0.0156640625}",-3.9572880543053133,-1.1506143633754444
112,Powell,3,6,716.0,273.3248616573326,0.5434923943503203,0.0671237139603668,0.09865054410806696,0.06356961950959523,"0     0.002086
1     0.004240
2     0.008740
3     0.016111
4     0.001927
        ...   
59    0.003226
60    0.047218
61    0.023886
62    0.011369
63    0.005624
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.002086345072477955, 350.0: 0.004240139001568502, 275.0: 0.008740460982166319, 200.0: 0.026316225418135608, 325.0: 0.005752440631321987, 250.0: 0.011309634600383294, 175.0: 0.019536479937529525, 100.0: 0.12166444111314076, 225.0: 0.03758307674214149, 150.0: 0.06973620228821756, 75.0: 0.1435763744002942, 0.0: 0.09865054410806695, 125.0: 0.11825786713125708, 50.0: 0.14630393022506438, 25.0: 0.180622035213601, 300.0: 0.005623803134633249}",-3.9572880543053133,-2.150755959768315
113,SHGO,3,6,14048.0,0.0,0.7400623887934387,0.027581449179840407,0.12875,0.06870375308872552,"0     0.001230
1     0.002949
2     0.001660
3     0.001309
4     0.002793
        ...   
59    0.003672
60    0.029258
61    0.010645
62    0.003203
63    0.004063
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.00123046875, 350.0: 0.00294921875, 275.0: 0.00166015625, 200.0: 0.01166015625, 325.0: 0.0081640625, 250.0: 0.0057421875, 175.0: 0.022675781250000002, 100.0: 0.11015625000000001, 225.0: 0.0128515625, 150.0: 0.04873046874999999, 75.0: 0.11048828125000001, 0.0: 0.12874999999999998, 125.0: 0.0771484375, 50.0: 0.2303515625, 25.0: 0.22337890625, 300.0: 0.0040625}",-3.9572880543053133,-2.9286400506129295
114,SPSA,3,6,400.0,0.0,0.3652115809772656,0.10774149547536041,0.09093229743963192,0.061403231699714005,"0     0.006540
1     0.010189
2     0.013240
3     0.011796
4     0.003394
        ...   
59    0.007067
60    0.029560
61    0.024580
62    0.011604
63    0.013951
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.006539685335016105, 350.0: 0.010189175535236985, 275.0: 0.0132403301790689, 200.0: 0.033037527352228375, 325.0: 0.01046999061330337, 250.0: 0.023702290557273676, 175.0: 0.025653003359204927, 100.0: 0.10431276413338729, 225.0: 0.04991751508534013, 150.0: 0.08973560745291023, 75.0: 0.14784206063597544, 0.0: 0.09093229743963192, 125.0: 0.11551174795072762, 50.0: 0.12175487216289926, 25.0: 0.1432097249759676, 300.0: 0.013951407231827966}",-3.9572880543053133,-1.4452474266952908
115,TNC,3,6,1314.88,151.26065450076564,0.43199064396822123,0.10379011184906832,0.0992729364867058,0.06066205160400591,"0     0.003509
1     0.006468
2     0.011098
3     0.027052
4     0.003204
        ...   
59    0.006085
60    0.047701
61    0.031485
62    0.012055
63    0.005654
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0035092912531865007, 350.0: 0.006467832970978724, 275.0: 0.011097851687955186, 200.0: 0.04548661136519078, 325.0: 0.009756318269181892, 250.0: 0.012071036125996339, 175.0: 0.027975823178797245, 100.0: 0.12056348972868525, 225.0: 0.04963456695549027, 150.0: 0.09066556033191146, 75.0: 0.11514088485623361, 0.0: 0.09927293648670582, 125.0: 0.12834687114783883, 50.0: 0.11915819900024706, 25.0: 0.15519893322045186, 300.0: 0.005653793421148932}",-3.9572880543053133,-1.7095114149471013
116,UMDA,3,6,2200.4,835.0376278946956,0.5490647982755982,0.0749608651809224,0.1290234375,0.1245246454686845,"0     0.003086
1     0.005605
2     0.010879
3     0.011699
4     0.002363
        ...   
59    0.005293
60    0.034883
61    0.027070
62    0.015918
63    0.011484
Length: 64, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.078125, 100.0: 0.109375, 125.0: 0.109375, 150.0: 0.078125, 175.0: 0.046875, 200.0: 0.0625, 225.0: 0.078125, 250.0: 0.046875, 275.0: 0.015625, 300.0: 0.015625, 325.0: 0.046875, 350.0: 0.015625, 425.0: 0.015625}","{425.0: 0.0030859375, 350.0: 0.00560546875, 275.0: 0.01087890625, 200.0: 0.027460937499999998, 325.0: 0.007265625, 250.0: 0.015703125, 175.0: 0.014921874999999998, 100.0: 0.1305859375, 225.0: 0.045078125, 150.0: 0.08376953125, 75.0: 0.1177734375, 0.0: 0.1290234375, 125.0: 0.08412109375000001, 50.0: 0.1311328125, 25.0: 0.182109375, 300.0: 0.011484375}",-3.9572880543053133,-2.1728075672555813
117,BFGS,3,8,255.92,80.23062756827969,0.2457384220334577,0.09805744477815882,0.05022442005254921,0.02836350007645448,"0      0.002449
1      0.002837
2      0.001465
3      0.002684
4      0.001164
         ...   
251    0.002052
252    0.003020
253    0.002164
254    0.003056
255    0.001765
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0042138689179229746, 375.0: 0.005892763486512666, 350.0: 0.0068443400927457945, 300.0: 0.011245266644680486, 275.0: 0.031587812291055097, 225.0: 0.06322241739411678, 200.0: 0.031101688559845277, 150.0: 0.06823057669080326, 125.0: 0.09255494280098932, 75.0: 0.19480507842458977, 325.0: 0.009796088735463716, 250.0: 0.014801454538488032, 175.0: 0.07847369232074743, 100.0: 0.08753417136249282, 50.0: 0.09905143569395004, 25.0: 0.15041998199304754, 0.0: 0.050224420052549214}",-6.123203950863232,-1.5047064766741645
118,BH,3,8,109883.02,532.4294691318278,0.6709620515627006,0.06405837286482106,0.13166015625,0.0637660735567184,"0      0.000625
1      0.001055
2      0.000605
3      0.000742
4      0.000586
         ...   
251    0.000449
252    0.000684
253    0.000508
254    0.000801
255    0.000332
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.00095703125, 375.0: 0.00185546875, 350.0: 0.0021484375, 300.0: 0.0025390624999999997, 275.0: 0.00791015625, 225.0: 0.012929687499999997, 200.0: 0.01685546875, 150.0: 0.04662109375000001, 125.0: 0.07876953125, 75.0: 0.18126953124999992, 325.0: 0.0033398437499999995, 250.0: 0.008457031250000002, 175.0: 0.039414062500000006, 100.0: 0.12742187500000002, 50.0: 0.14728515625000002, 25.0: 0.19056640625000004, 0.0: 0.13166015625000002}",-6.123203950863232,-4.108437485008027
119,CG,3,8,903.28,401.9901013706681,0.2622732718382985,0.11054224787608591,0.04618864640369107,0.03632116674366082,"0      0.002610
1      0.002606
2      0.001606
3      0.002115
4      0.001335
         ...   
251    0.001614
252    0.002476
253    0.001636
254    0.003255
255    0.001852
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0044620137245534545, 375.0: 0.0058615319072427155, 350.0: 0.0061897645542488295, 300.0: 0.008843405104747468, 275.0: 0.035040441434787614, 225.0: 0.059095569937892105, 200.0: 0.035902731966659926, 150.0: 0.06669511339710363, 125.0: 0.10907081864968385, 75.0: 0.18846188860673824, 325.0: 0.007564235846511918, 250.0: 0.01315898041276758, 175.0: 0.06739333989873204, 100.0: 0.08945099426413089, 50.0: 0.10657469793309875, 25.0: 0.15004582595741014, 0.0: 0.04618864640369105}",-6.123203950863232,-1.605952734326096
120,COBYLA,3,8,200.0,0.0,0.27169190714933145,0.1787660365593221,0.05818424767733639,0.049083371039161626,"0      0.002568
1      0.002900
2      0.002094
3      0.002645
4      0.002091
         ...   
251    0.001528
252    0.001637
253    0.001760
254    0.003303
255    0.002460
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.005028519387603991, 375.0: 0.006202745455378986, 350.0: 0.007472752813836433, 300.0: 0.00836987475832565, 275.0: 0.03064397610375415, 225.0: 0.0556274225342443, 200.0: 0.034869786912616475, 150.0: 0.06825284457898059, 125.0: 0.09907603947532166, 75.0: 0.18200367395072192, 325.0: 0.008642335972637073, 250.0: 0.012894695584653016, 175.0: 0.0703654707123887, 100.0: 0.09311733600578392, 50.0: 0.11157943500589024, 25.0: 0.14766884307052597, 0.0: 0.05818424767733639}",-6.123203950863232,-1.663624959274353
121,DA,3,8,4264.62,690.2958754041631,0.65024978509942,0.13794210444725002,0.11619140625,0.06950504520683445,"0      0.000937
1      0.001074
2      0.000742
3      0.001543
4      0.000781
         ...   
251    0.000898
252    0.001133
253    0.000918
254    0.001250
255    0.000957
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.00189453125, 375.0: 0.00232421875, 350.0: 0.00333984375, 300.0: 0.00513671875, 275.0: 0.011816406250000001, 225.0: 0.016015625, 200.0: 0.017148437500000002, 150.0: 0.044667968749999995, 125.0: 0.07552734374999999, 75.0: 0.16664062500000001, 325.0: 0.00521484375, 250.0: 0.008222656250000002, 175.0: 0.03609375, 100.0: 0.10267578125000001, 50.0: 0.1769140625, 25.0: 0.21017578125, 0.0: 0.11619140625}",-6.123203950863232,-3.981612053168737
122,DE,3,8,13745.42,3439.21563784535,0.8232766953729049,0.05822476933803514,0.16622904328149063,0.04256169725161245,"0      0.000162
1      0.000302
2      0.000223
3      0.000101
4      0.000223
         ...   
251    0.000231
252    0.000102
253    0.000231
254    0.000299
255    0.000170
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0003316187700761722, 375.0: 0.000600373483718125, 350.0: 0.0009072866367674741, 300.0: 0.0004043951188439543, 275.0: 0.0015456196969518452, 225.0: 0.002567671361788304, 200.0: 0.0032585249065360446, 150.0: 0.013168111733049982, 125.0: 0.033487157096887675, 75.0: 0.1548630985111629, 325.0: 0.0009084059177593422, 250.0: 0.001632223490491398, 175.0: 0.005449575774732359, 100.0: 0.0829581657317837, 50.0: 0.22206075139491052, 25.0: 0.3096279770930492, 0.0: 0.1662290432814906}",-6.123203950863232,-5.041091113760998
123,FS,3,8,890.22,150.95539606122068,0.6253085916888979,0.1687431042967861,0.11142371380682366,0.0462549054121481,"0      0.000624
1      0.001166
2      0.000632
3      0.001191
4      0.000621
         ...   
251    0.000672
252    0.000884
253    0.000678
254    0.000977
255    0.000642
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.001266036721023621, 375.0: 0.0021430288000712228, 350.0: 0.0026037864802515645, 300.0: 0.004157037038196333, 275.0: 0.006825784337960454, 225.0: 0.01606982198396597, 200.0: 0.011391626987585987, 150.0: 0.045992824795153917, 125.0: 0.07022137677643267, 75.0: 0.185406783012866, 325.0: 0.0035715548581927415, 250.0: 0.005215132585584342, 175.0: 0.033835427275807954, 100.0: 0.11684246344569481, 50.0: 0.17383083054407988, 25.0: 0.20920277055030848, 0.0: 0.11142371380682367}",-6.123203950863232,-3.8288920391381835
124,Nelder-Mead,3,8,544.94,27.906565535730117,0.16794534026969501,0.13588246924042013,0.05025390625,0.03253064984474317,"0      0.004980
1      0.005684
2      0.003164
3      0.003828
4      0.002734
         ...   
251    0.002871
252    0.003125
253    0.002598
254    0.005156
255    0.004727
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.00970703125, 375.0: 0.010839843750000001, 350.0: 0.0113671875, 300.0: 0.015058593750000002, 275.0: 0.043417968749999994, 225.0: 0.07181640625, 200.0: 0.03912109375, 150.0: 0.06851562500000001, 125.0: 0.09501953125, 75.0: 0.1619140625, 325.0: 0.01626953125, 250.0: 0.019121093750000002, 175.0: 0.08419921875, 100.0: 0.07669921875, 50.0: 0.08298828125000002, 25.0: 0.14369140625000001, 0.0: 0.05025390625}",-6.123203950863232,-1.0283635710684664
125,Powell,3,8,620.16,189.17054316145524,0.30734489269136295,0.12616830523489936,0.07415556300560713,0.054780619381094055,"0      0.002085
1      0.003501
2      0.001739
3      0.002620
4      0.001988
         ...   
251    0.001527
252    0.002461
253    0.001718
254    0.002183
255    0.002510
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0045956417727215804, 375.0: 0.005684462684355223, 350.0: 0.006971104154294158, 300.0: 0.010054798441721052, 275.0: 0.025644323961115077, 225.0: 0.05078846471741262, 200.0: 0.03746576226089494, 150.0: 0.06235963326500747, 125.0: 0.0903179482879694, 75.0: 0.19613705854837613, 325.0: 0.005969895082530364, 250.0: 0.013977630050755835, 175.0: 0.068671842020884, 100.0: 0.09646343701177564, 50.0: 0.10349616034074065, 25.0: 0.14724627439383903, 0.0: 0.07415556300560715}",-6.123203950863232,-1.8819354612053893
126,SHGO,3,8,14048.0,0.0,0.6054045847148343,0.10054938774925323,0.09140625,0.0454348261281252,"0      0.001367
1      0.000547
2      0.000176
3      0.000781
4      0.000234
         ...   
251    0.000820
252    0.001289
253    0.000684
254    0.000996
255    0.001055
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.002421875, 375.0: 0.00154296875, 350.0: 0.0019140625, 300.0: 0.00435546875, 275.0: 0.00943359375, 225.0: 0.0321484375, 200.0: 0.0233984375, 150.0: 0.0497265625, 125.0: 0.092578125, 75.0: 0.17478515625000005, 325.0: 0.0047265625, 250.0: 0.005136718750000001, 175.0: 0.07001953124999999, 100.0: 0.07603515625, 50.0: 0.12904296875000001, 25.0: 0.23132812500000002, 0.0: 0.09140625}",-6.123203950863232,-3.7070157449965873
127,SPSA,3,8,400.0,0.0,0.018066514547259726,0.05866547083025067,0.05946842213523389,0.030950684949196398,"0      0.005695
1      0.005888
2      0.003879
3      0.004491
4      0.003975
         ...   
251    0.003736
252    0.004113
253    0.003728
254    0.007892
255    0.005041
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.010736735559594056, 375.0: 0.013780546858146753, 350.0: 0.015317364904583313, 300.0: 0.016828936181605535, 275.0: 0.035505772867946164, 225.0: 0.05552946472432624, 200.0: 0.043550824132650705, 150.0: 0.07316100822522183, 125.0: 0.08602581470078083, 75.0: 0.11824192497003697, 325.0: 0.01708415115946518, 250.0: 0.036109954739388175, 175.0: 0.07876286925975756, 100.0: 0.10772429039324677, 50.0: 0.10739607859642403, 25.0: 0.12477584059159169, 0.0: 0.0594684221352339}",-6.123203950863232,-0.1106249532541088
128,TNC,3,8,1267.0,220.1074283162656,0.22445690256651166,0.1059391883053519,0.05339403584480328,0.04182913711856599,"0      0.003028
1      0.003822
2      0.001574
3      0.001823
4      0.001538
         ...   
251    0.001653
252    0.002816
253    0.001588
254    0.003745
255    0.003581
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.006609384968705228, 375.0: 0.0075665741960859855, 350.0: 0.006352837091479019, 300.0: 0.008857808589659883, 275.0: 0.0355909904259807, 225.0: 0.05948365721892119, 200.0: 0.0338786903083238, 150.0: 0.06513454871565327, 125.0: 0.10783584721391042, 75.0: 0.19785270828654156, 325.0: 0.008449424916762066, 250.0: 0.015068756265908353, 175.0: 0.07809708615583884, 100.0: 0.08343741858449757, 50.0: 0.09301824821396125, 25.0: 0.13937198300296696, 0.0: 0.053394035844803275}",-6.123203950863232,-1.3743953925937875
129,UMDA,3,8,2681.2,813.4903564271675,0.4882922234014751,0.10502757537096268,0.10384765625,0.07803549804857067,"0      0.001055
1      0.002520
2      0.000937
3      0.001348
4      0.000918
         ...   
251    0.001230
252    0.001563
253    0.000488
254    0.001855
255    0.000859
Length: 256, dtype: float64","{0.0: 0.0625, 25.0: 0.109375, 50.0: 0.109375, 75.0: 0.1015625, 100.0: 0.109375, 125.0: 0.0859375, 150.0: 0.078125, 175.0: 0.078125, 200.0: 0.0625, 225.0: 0.046875, 250.0: 0.046875, 275.0: 0.0390625, 300.0: 0.015625, 325.0: 0.0234375, 350.0: 0.015625, 375.0: 0.0078125, 425.0: 0.0078125}","{425.0: 0.0019140625, 375.0: 0.004375, 350.0: 0.00357421875, 300.0: 0.0057226562499999994, 275.0: 0.01607421875, 225.0: 0.036679687499999995, 200.0: 0.0283203125, 150.0: 0.06943359375, 125.0: 0.07234375, 75.0: 0.14869140625000002, 325.0: 0.00845703125, 250.0: 0.0176953125, 175.0: 0.05777343750000001, 100.0: 0.12361328125000001, 50.0: 0.1419921875, 25.0: 0.15949218750000002, 0.0: 0.10384765624999999}",-6.123203950863232,-2.9899128715077046


==> Tables/UC/6_to_14_Units/Statevector/config.yml <==
## Ray configs
num_cpus:               24
num_gpus:               0
path_logs:              '//home//users//gleissne//ray_logs'              # relative path to ray log files
dashport_port:          8267

## General Configurations
res_folder:             "results//main_benchmark"  # Path where the result directories are stored
in_folders:             True  # Boolean if the files should be placed in a structure of directories for the combined plotting function

folder_timestamp:       True # Boolean if results should be saved in a directory with a timestamp
                                    # as name; If false folder_name will be used
folder_name:            "2023_06_21_07_41_44"

num_samples:            25    # Number of random initial points/ optimizer instances to be used
seed:                   42    # Seed for random functions

## Use case Params
use_case:               UC    # Defines the use case that should be run
fixed_params:           True  # Boolean if the Use Case parameters are defined by a .csv file
                                    # If not then random instances will be generated
UC_gen_mode:            'multiples'       # If a random instantiation is active sets the mode on
                                          # how the instance is generated; currently 'multiples'
                                          # and 'random'
param_file:             "raw_data//kazarlis_units.csv"
csv_sep:                ';'   # Seperator of the .csv file


run_configs:                  # Defines all parameters that should be used for the different runs
      size:                   # Describes the sizes of the problems, e.g for UC the number of units
                                    # and TSP the number of cities
            - grid_search
            - int
            - [6,8,10,12,14]
      num_layers:             # Describes the numbers of layers to be tested
            - grid_search
            - int
            - [1,3]
      optimizer:               # List with all the Optimizers to be tested
            - grid_search
            - string
            - ['SPSA','Nelder-Mead','Powell','CG','BFGS','TNC','COBYLA','FS','DA','DE','SHGO','BH']
      backend:
            - grid_search
            - string
            - ['aer_simulator_statevector']

      bounds_beta:     [0,1]     # List with the lower and upper bound of the beta parameters in
                                          # multiples of pi, if the optimizer allows for bounds
      bounds_gamma:    [0,2]     # List with the lower and upper bound of the gamma parameters in 
                                          # multiples of pi, if the optimizer allows for bounds

      penalty:                      # List with the penalties to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the penalty
            - mixed
            - ['brute_force']

      scaling:                      # List with the scalings to be tried, alternatively use a
            - grid_search                 # string to define a strategy for finding the scaling
            - mixed
            - ['ising_mean_coeffs']

      ## UC specific
      power_demand:                 # List with the power demands to be tested
            - grid_search                 
            - float
            - [425]


      ## Optimizer configurations
      opt_kwargs:
            # General
            steps:            200   # maximum number of iterations the global optimizer makes
            progress:         False # True: Each step of the global optimizer the parameters will be saved and returned in the and as a list
                                    # False: Only final parameters will be returned as a list
            verbose:          True  # Boolean if each call to one optimization loop should print out the current algorithms, as well as unit and layer counts

            # Optimizer specific
            step_size:        1     # Basin-Hopping: Initial step size Basin-Hopping takes in values of pi
            T:                1     # Basin-Hopping: Temperature Value for the algorithm                         
            init_samples:     100   # Fast-Slow: Number of samples to be generated for the initialization of the gaussian
                                          #optimization strategy (fast/slow method)
            gauss_iter:       100   # Fast-Slow: Number of iteration for which the search points for the gaussian process
                                          #will be optimized (local optimization of the gaussian model)
            cut_off:          0.0   # Fast-Slow: Fraction to decrease the borders of the optimization area of the gaussian
                                          #processess to avoid problems in the border regions
            n_gauss_init_step: 50   # Fast-Slow: Number of random initializations that will be optimized for the search
                                          #of the current minimum of the gaussian process regressor
            iter_final_gauss: 300   # Fast-Slow: Number of iterations the local optimizer can take to optimize
                                          #the final point
            noise_est:        True  # Fast-Slow: Boolean if the noise level of the cost function should be
                                          #approximated with a white noise kernel
            polish:           True  # Differential-Evolution: Boolean if algorithm refines its best
                                          #guess with the local minimization algorithm
            n_sampling:       8192  # SHOG: Number of sampling points for the simplicial complex
            sampling_method:  sobol # SHOG: Method for sampling the points of the shgo
            n_shog_iter:      1     # SHOG: Number of iterations the algorithm performs
            shog_samp_lim:    True  # SHOG: Boolean if only one sample will be generated with this algorithm
                                          #as its sampling is deterministic
            shog_loc_iter:    5     # SHOG: Only evaluate a few of the best minimizer pool candidates every 
                                    #iteration. If False all potential points are passed to the local 
                                    #minimization routine.

            # options for the local minimizer if a global optimizer is used
            minimizer_kwargs:
                  method:     'Nelder-Mead'     # string defining the local optimization technique
                  options:    # Options to be given to the local optimizer
                        maxiter:    200
      

